Convergent Complex Quasi-Newton Proximal Methods for Gradient-Driven Denoisers in Compressed Sensing MRI Reconstruction

In compressed sensing (CS) MRI, model-based methods are pivotal to achieving accurate reconstruction. One of the main challenges in model-based methods is finding an effective prior to describe the statistical distribution of the target image. Plug-and-Play (PnP) and REgularization by Denoising (RED) are two general frameworks that use denoisers as the prior. While PnP/RED methods with convolutional neural networks (CNNs) based denoisers outperform classical hand-crafted priors in CS MRI, their convergence theory relies on assumptions that do not hold for practical CNNs. The recently developed gradient-driven denoisers offer a framework that bridges the gap between practical performance and theoretical guarantees. However, the numerical solvers for the associated minimization problem remain slow for CS MRI reconstruction. This paper proposes a complex quasi-Newton proximal method that achieves faster convergence than existing approaches. To address the complex domain in CS MRI, we propose a modified Hessian estimation method that guarantees Hermitian positive definiteness. Furthermore, we provide a rigorous convergence analysis of the proposed method for nonconvex settings. Numerical experiments on both Cartesian and non-Cartesian sampling trajectories demonstrate the effectiveness and efficiency of our approach.

==> figs/MRI/Cartesian/DeepBrain1/NewRun/REDEnergy_FISTA_LL/lst_timecost.txt <==
0.000000000000000000e+00 6.698198699951171875e+01
4.524238500744104385e-02 3.088308906555175781e+01
9.043268603272736073e-02 1.437236404418945312e+01
1.356454250635579228e-01 5.089725971221923828e+00
1.808326941682025790e-01 1.133340358734130859e+00
2.259911132277920842e-01 -7.847374677658081055e-02
2.711826971499249339e-01 -3.151159882545471191e-01
3.164091111393645406e-01 -3.644918203353881836e-01
3.615747571457177401e-01 -4.255984127521514893e-01
4.069137531332671642e-01 -4.922049045562744141e-01
4.520995510974898934e-01 -5.406863093376159668e-01
4.972697070334106684e-01 -5.700692534446716309e-01
5.424387070816010237e-01 -5.891510248184204102e-01
5.875786890974268317e-01 -6.040541529655456543e-01
6.327208311995491385e-01 -6.165229082107543945e-01
6.780037170974537730e-01 -6.266441941261291504e-01
7.232807200634852052e-01 -6.346548199653625488e-01
7.684829480713233352e-01 -6.410948038101196289e-01
8.136653491528704762e-01 -6.464314460754394531e-01
8.588701242115348577e-01 -6.509075760841369629e-01
9.040653441334143281e-01 -6.546367406845092773e-01
9.492574790492653847e-01 -6.577212214469909668e-01
9.944534520618617535e-01 -6.602719426155090332e-01
1.039641126058995724e+00 -6.623973250389099121e-01
1.084824503050185740e+00 -6.641815304756164551e-01
1.130034775007516146e+00 -6.656829714775085449e-01
1.175391055992804468e+00 -6.669509410858154297e-01
1.220722533995285630e+00 -6.680266857147216797e-01
1.266068840981461108e+00 -6.689427495002746582e-01
1.311242879019118845e+00 -6.697304844856262207e-01
1.356475851032882929e+00 -6.704133749008178711e-01
1.401726326090283692e+00 -6.710109710693359375e-01
1.447080243146046996e+00 -6.715359091758728027e-01
1.492407260229811072e+00 -6.720020771026611328e-01
1.537628185236826539e+00 -6.724184751510620117e-01
1.582866678247228265e+00 -6.727921366691589355e-01
1.628046365221962333e+00 -6.731302142143249512e-01
1.673238117247819901e+00 -6.734375357627868652e-01
1.718475980218499899e+00 -6.737190485000610352e-01
1.763734665233641863e+00 -6.739785671234130859e-01
1.806592071196064353e+00 -6.742200851440429688e-01
1.849897624226287007e+00 -6.744471788406372070e-01
1.892774096224457026e+00 -6.746626496315002441e-01
1.935642779222689569e+00 -6.748678684234619141e-01
1.978508411208167672e+00 -6.750652790069580078e-01
2.021344057284295559e+00 -6.752538084983825684e-01
2.064283451298251748e+00 -6.754353046417236328e-01
2.107185767265036702e+00 -6.756086945533752441e-01
2.150020123226568103e+00 -6.757752299308776855e-01
2.192933713202364743e+00 -6.759325861930847168e-01
2.235839048167690635e+00 -6.760808229446411133e-01
2.278896955191157758e+00 -6.762200593948364258e-01
2.321661844267509878e+00 -6.763505339622497559e-01
2.364540449227206409e+00 -6.764714121818542480e-01
2.407484423252753913e+00 -6.765829920768737793e-01
2.450412206235341728e+00 -6.766853332519531250e-01
2.493227876140736043e+00 -6.767788529396057129e-01
2.535979484207928181e+00 -6.768646240234375000e-01
2.578821920207701623e+00 -6.769421100616455078e-01
2.621654791291803122e+00 -6.770129203796386719e-01
2.664493916206993163e+00 -6.770777106285095215e-01
2.707332883263006806e+00 -6.771370172500610352e-01
2.750196020235307515e+00 -6.771913766860961914e-01
2.793080148287117481e+00 -6.772421598434448242e-01
2.835986045305617154e+00 -6.772899627685546875e-01
2.879392433329485357e+00 -6.773352622985839844e-01
2.922367561375722289e+00 -6.773783564567565918e-01
2.965178761282004416e+00 -6.774201393127441406e-01
3.007947837235406041e+00 -6.774609684944152832e-01
3.050757216289639473e+00 -6.775008440017700195e-01
3.093630820279940963e+00 -6.775404214859008789e-01
3.136422381270676851e+00 -6.775796413421630859e-01
3.179221931262873113e+00 -6.776180267333984375e-01
3.222036198247224092e+00 -6.776567697525024414e-01
3.264941562199965119e+00 -6.776949167251586914e-01
3.307910971110686660e+00 -6.777325868606567383e-01
3.350748162134550512e+00 -6.777694225311279297e-01
3.393570079118944705e+00 -6.778063178062438965e-01
3.436432111193425953e+00 -6.778420805931091309e-01
3.479296520119532943e+00 -6.778768301010131836e-01
3.522109199082478881e+00 -6.779099702835083008e-01
3.564934030990116298e+00 -6.779416799545288086e-01
3.607682236004620790e+00 -6.779727339744567871e-01
3.650495131034404039e+00 -6.780014634132385254e-01
3.693250510026700795e+00 -6.780285835266113281e-01
3.733803294016979635e+00 -6.780546307563781738e-01
3.774283709004521370e+00 -6.780795454978942871e-01
3.814797185943461955e+00 -6.781028509140014648e-01
3.855304021970368922e+00 -6.781247258186340332e-01
3.895761233987286687e+00 -6.781457066535949707e-01
3.936208695988170803e+00 -6.781655550003051758e-01
3.976693163043819368e+00 -6.781843900680541992e-01
4.017137431073933840e+00 -6.782020330429077148e-01
4.057622024090960622e+00 -6.782199740409851074e-01
4.098124106181785464e+00 -6.782370209693908691e-01
4.138578946236521006e+00 -6.782540082931518555e-01
4.179084232193417847e+00 -6.782703995704650879e-01
4.219605711172334850e+00 -6.782862544059753418e-01
4.260123960208147764e+00 -6.783022880554199219e-01
4.300656262319535017e+00 -6.783175468444824219e-01
4.341061516315676272e+00 -6.783331632614135742e-01
4.381567992269992828e+00 -6.783485412597656250e-01
4.422086732229217887e+00 -6.783636212348937988e-01
4.462682322249747813e+00 -6.783785820007324219e-01
4.503249901230446994e+00 -6.783936619758605957e-01
4.543813704280182719e+00 -6.784082055091857910e-01
4.584363569272682071e+00 -6.784225106239318848e-01
4.624889676226302981e+00 -6.784362792968750000e-01
4.665376956225372851e+00 -6.784495115280151367e-01
4.705984966130927205e+00 -6.784627437591552734e-01
4.742316965130157769e+00 -6.784756183624267578e-01
4.778177148196846247e+00 -6.784879565238952637e-01
4.818688785191625357e+00 -6.784999370574951172e-01
4.854560803272761405e+00 -6.785116195678710938e-01
4.890462779207155108e+00 -6.785222887992858887e-01
4.926305051194503903e+00 -6.785326600074768066e-01
4.962180100148543715e+00 -6.785428524017333984e-01
4.998022648156620562e+00 -6.785524487495422363e-01
5.033944999217055738e+00 -6.785622835159301758e-01
5.067435337230563164e+00 -6.785709261894226074e-01
5.100956729147583246e+00 -6.785798072814941406e-01
5.136799897183664143e+00 -6.785885095596313477e-01
5.170344035257585347e+00 -6.785967946052551270e-01
5.203853128245100379e+00 -6.786049604415893555e-01
5.239731612266041338e+00 -6.786125302314758301e-01
5.275572737213224173e+00 -6.786201000213623047e-01
5.309127108193933964e+00 -6.786282658576965332e-01
5.342701752204447985e+00 -6.786358952522277832e-01
5.376259728218428791e+00 -6.786435842514038086e-01
5.409767242264933884e+00 -6.786505579948425293e-01
5.443318047327920794e+00 -6.786579489707946777e-01
5.476913785329088569e+00 -6.786646842956542969e-01
5.510437292279675603e+00 -6.786712408065795898e-01
5.543967222329229116e+00 -6.786778569221496582e-01
5.577476679231040180e+00 -6.786838769912719727e-01
5.611022309283725917e+00 -6.786901950836181641e-01
5.644590776297263801e+00 -6.786958575248718262e-01
5.678090105298906565e+00 -6.787017583847045898e-01
5.711583031341433525e+00 -6.787073612213134766e-01
5.745094310375861824e+00 -6.787124276161193848e-01
5.778630860382691026e+00 -6.787176728248596191e-01
5.812146705458872020e+00 -6.787225008010864258e-01
5.845725513529032469e+00 -6.787276864051818848e-01
5.879194083507172763e+00 -6.787320375442504883e-01
5.912709071533754468e+00 -6.787366271018981934e-01
5.946266135433688760e+00 -6.787406206130981445e-01
5.979772802442312241e+00 -6.787451505661010742e-01
6.013380666379816830e+00 -6.787489056587219238e-01
6.046948130358941853e+00 -6.787527799606323242e-01
6.080565253272652626e+00 -6.787568926811218262e-01
6.114149048342369497e+00 -6.787608861923217773e-01
6.147811536327935755e+00 -6.787644624710083008e-01
6.181359431357122958e+00 -6.787681579589843750e-01
6.214914026437327266e+00 -6.787712574005126953e-01
6.248479620437137783e+00 -6.787747144699096680e-01
6.282055500545538962e+00 -6.787787675857543945e-01
6.315605578478425741e+00 -6.787821650505065918e-01
6.349101804429665208e+00 -6.787855625152587891e-01
6.382684786454774439e+00 -6.787887215614318848e-01
6.416969435522332788e+00 -6.787917613983154297e-01
6.450615151552483439e+00 -6.787952184677124023e-01
6.484229158610105515e+00 -6.787983775138854980e-01
6.517785491538234055e+00 -6.788012981414794922e-01
6.551356120500713587e+00 -6.788040995597839355e-01
6.584919846500270069e+00 -6.788069009780883789e-01
6.618596180458553135e+00 -6.788096427917480469e-01
6.652201581397093832e+00 -6.788122653961181641e-01
6.685734696453437209e+00 -6.788149476051330566e-01
6.719290483510121703e+00 -6.788175702095031738e-01
6.752818221459165215e+00 -6.788197159767150879e-01
6.786367994383908808e+00 -6.788223385810852051e-01
6.819963413407094777e+00 -6.788241863250732422e-01
6.853533224319107831e+00 -6.788271069526672363e-01
6.887100177234970033e+00 -6.788294315338134766e-01
6.920620215241797268e+00 -6.788318157196044922e-01
6.954154265229590237e+00 -6.788342595100402832e-01
6.987692861235700548e+00 -6.788362860679626465e-01
7.021225653239525855e+00 -6.788385510444641113e-01
7.054693138226866722e+00 -6.788405776023864746e-01
7.088281607255339622e+00 -6.788424253463745117e-01
7.121822049259208143e+00 -6.788445115089416504e-01
7.155357404262758791e+00 -6.788467764854431152e-01
7.188856159220449626e+00 -6.788485050201416016e-01
7.222400355152785778e+00 -6.788506507873535156e-01
7.255890846136026084e+00 -6.788527369499206543e-01
7.289427852141670883e+00 -6.788547635078430176e-01
7.322910151211544871e+00 -6.788566112518310547e-01
7.356451565283350646e+00 -6.788590550422668457e-01
7.390012753196060658e+00 -6.788611412048339844e-01
7.423546053236350417e+00 -6.788624525070190430e-01
7.457064948277547956e+00 -6.788644790649414062e-01
7.490600713295862079e+00 -6.788664460182189941e-01
7.524155396386049688e+00 -6.788679957389831543e-01
7.557799936388619244e+00 -6.788693070411682129e-01
7.591446555452421308e+00 -6.788715124130249023e-01
7.625074493465945125e+00 -6.788732409477233887e-01
7.658764669555239379e+00 -6.788752675056457520e-01
7.692429554532282054e+00 -6.788768172264099121e-01
7.726005820557475090e+00 -6.788783073425292969e-01
7.759575236588716507e+00 -6.788802146911621094e-01
7.793169891578145325e+00 -6.788815259933471680e-01
7.826713741524145007e+00 -6.788834333419799805e-01
7.860219457536004484e+00 -6.788849830627441406e-01
7.893758517573587596e+00 -6.788862347602844238e-01
7.927297974587418139e+00 -6.788882017135620117e-01
7.960862831561826169e+00 -6.788899898529052734e-01
7.994393419590778649e+00 -6.788915991783142090e-01
8.027946535497903824e+00 -6.788928508758544922e-01
8.061503155506215990e+00 -6.788945198059082031e-01
8.095227181562222540e+00 -6.788959503173828125e-01
8.128798268502578139e+00 -6.788974404335021973e-01
8.162377501488663256e+00 -6.788986921310424805e-01
8.195940563455224037e+00 -6.789001226425170898e-01
8.229527359362691641e+00 -6.789012551307678223e-01
8.263122955337166786e+00 -6.789029836654663086e-01
8.296681599342264235e+00 -6.789041161537170410e-01
8.330253248335793614e+00 -6.789056658744812012e-01
8.363829882349818945e+00 -6.789067387580871582e-01
8.397412741323933005e+00 -6.789082288742065430e-01
8.431013235240243375e+00 -6.789095997810363770e-01
8.464590976247563958e+00 -6.789113283157348633e-01
8.498177287285216153e+00 -6.789126396179199219e-01
8.531718713347800076e+00 -6.789136528968811035e-01
8.565312327351421118e+00 -6.789153218269348145e-01
8.598917018389329314e+00 -6.789165735244750977e-01
8.632488557370379567e+00 -6.789179444313049316e-01
8.666088995290920138e+00 -6.789192557334899902e-01
8.699690547306090593e+00 -6.789205074310302734e-01
8.733325870241969824e+00 -6.789217591285705566e-01
8.766900262213312089e+00 -6.789230108261108398e-01
8.800467869266867638e+00 -6.789240837097167969e-01
8.834060820285230875e+00 -6.789255142211914062e-01
8.867649356368929148e+00 -6.789267063140869141e-01
8.901254956377670169e+00 -6.789276599884033203e-01
8.934789357357658446e+00 -6.789289712905883789e-01
8.968439980293624103e+00 -6.789302825927734375e-01
9.002006314345635474e+00 -6.789310574531555176e-01
9.035631975391879678e+00 -6.789327263832092285e-01
9.069227098370902240e+00 -6.789338588714599609e-01
9.102792003308422863e+00 -6.789351105690002441e-01
9.136292783310636878e+00 -6.789364218711853027e-01
9.169856853317469358e+00 -6.789372563362121582e-01
9.203488714410923421e+00 -6.789386272430419922e-01
9.237057233462110162e+00 -6.789399981498718262e-01
9.270711838500574231e+00 -6.789412498474121094e-01
9.304285328486002982e+00 -6.789423227310180664e-01
9.337827469571493566e+00 -6.789437532424926758e-01
9.371424090582877398e+00 -6.789447665214538574e-01
9.405052441637963057e+00 -6.789455413818359375e-01
9.438668410643003881e+00 -6.789467334747314453e-01
9.472248517675325274e+00 -6.789480447769165039e-01
9.505888010724447668e+00 -6.789488792419433594e-01
9.539477402693592012e+00 -6.789498925209045410e-01
9.573102689697407186e+00 -6.789507269859313965e-01
9.606740016723051667e+00 -6.789517998695373535e-01
9.640330881695263088e+00 -6.789528727531433105e-01
9.673949081683531404e+00 -6.789538860321044922e-01
9.707579819718375802e+00 -6.789544820785522461e-01
9.741446088766679168e+00 -6.789553761482238770e-01
9.775095398770645261e+00 -6.789565086364746094e-01
9.808655967703089118e+00 -6.789572238922119141e-01
9.842274564667604864e+00 -6.789579987525939941e-01
9.875867051770910621e+00 -6.789584159851074219e-01
9.909487009746953845e+00 -6.789597868919372559e-01
9.943057918688282371e+00 -6.789604425430297852e-01
9.976650517666712403e+00 -6.789613366127014160e-01
1.001014445663895458e+01 -6.789623498916625977e-01
1.004146471468266100e+01 -6.789631843566894531e-01
1.007272223662585020e+01 -6.789639592170715332e-01
1.010396915161982179e+01 -6.789647936820983887e-01
1.013528407865669578e+01 -6.789655685424804688e-01
1.016658374760299921e+01 -6.789661049842834473e-01
1.019785885454621166e+01 -6.789668798446655273e-01
1.022913451748900115e+01 -6.789675951004028320e-01
1.026042356051038951e+01 -6.789684891700744629e-01
1.029170824447646737e+01 -6.789691448211669922e-01
1.032300466147717088e+01 -6.789695024490356445e-01
1.035428799048531801e+01 -6.789702177047729492e-01
1.038558709749486297e+01 -6.789711117744445801e-01
1.041694364848081023e+01 -6.789716482162475586e-01
1.044825197744648904e+01 -6.789724826812744141e-01
1.047956889250781387e+01 -6.789727210998535156e-01
1.051085965952370316e+01 -6.789731979370117188e-01
1.054213514260482043e+01 -6.789739727973937988e-01
1.057340325159020722e+01 -6.789745092391967773e-01
1.060468829260207713e+01 -6.789751648902893066e-01
1.063601401750929654e+01 -6.789759397506713867e-01
1.066728489950764924e+01 -6.789765357971191406e-01
1.069860275043174624e+01 -6.789768934249877930e-01
1.072994945442769676e+01 -6.789775490760803223e-01
1.076135241740848869e+01 -6.789783239364624023e-01
1.079277657042257488e+01 -6.789785027503967285e-01
1.082408467133063823e+01 -6.789790391921997070e-01
1.085542850324418396e+01 -6.789793968200683594e-01
1.088674143224488944e+01 -6.789798736572265625e-01
1.091806092823389918e+01 -6.789804100990295410e-01
1.094935936224646866e+01 -6.789813041687011719e-01
1.098060782323591411e+01 -6.789820194244384766e-01
1.101186985219828784e+01 -6.789826154708862305e-01
1.104314186121337116e+01 -6.789831519126892090e-01
1.107441193226259202e+01 -6.789838075637817383e-01
1.110571030632127076e+01 -6.789839267730712891e-01
1.113706064631696790e+01 -6.789847016334533691e-01
1.116834488732274622e+01 -6.789854764938354492e-01
1.119959712238050997e+01 -6.789858341217041016e-01
1.123083999240770936e+01 -6.789863705635070801e-01
1.126208901242353022e+01 -6.789867877960205078e-01
1.129343965835869312e+01 -6.789872050285339355e-01
1.132476577837951481e+01 -6.789878606796264648e-01
1.135603988135699183e+01 -6.789885163307189941e-01
1.138749683834612370e+01 -6.789885759353637695e-01
1.141877487138845026e+01 -6.789889931678771973e-01
1.145006996334996074e+01 -6.789897680282592773e-01
1.148138462530914694e+01 -6.789898276329040527e-01
1.151267992332577705e+01 -6.789906024932861328e-01
1.154392846021801233e+01 -6.789908409118652344e-01
1.157516342215240002e+01 -6.789915561676025391e-01
1.160642767115496099e+01 -6.789915561676025391e-01
1.163769055507145822e+01 -6.789922118186950684e-01
1.166896378807723522e+01 -6.789920926094055176e-01
1.170020668103825301e+01 -6.789930462837219238e-01
1.173149269004352391e+01 -6.789935827255249023e-01
1.176276768604293466e+01 -6.789937615394592285e-01
1.179404468904249370e+01 -6.789942979812622070e-01
1.181838152208365500e+01 -6.789947748184204102e-01
1.184962861216627061e+01 -6.789951324462890625e-01
1.187397862214129418e+01 -6.789956688880920410e-01
1.190520347212441266e+01 -6.789957284927368164e-01
1.193649734219070524e+01 -6.789965033531188965e-01
1.196774591412395239e+01 -6.789965629577636719e-01
1.199202939204405993e+01 -6.789969205856323242e-01
1.201632148306816816e+01 -6.789973974227905273e-01
1.204757520509883761e+01 -6.789978146553039551e-01
1.207185754913371056e+01 -6.789981126785278320e-01
1.209615129511803389e+01 -6.789984703063964844e-01
1.212041368812788278e+01 -6.789990067481994629e-01
1.214469633612316102e+01 -6.789995431900024414e-01
1.216899223404470831e+01 -6.789997816085815430e-01
1.219330422300845385e+01 -6.790000200271606445e-01
1.221764020796399564e+01 -6.790003180503845215e-01
1.224903052998706698e+01 -6.790006160736083984e-01
1.227344695897772908e+01 -6.790009140968322754e-01
1.229788638395257294e+01 -6.790015697479248047e-01
1.232223466585855931e+01 -6.790018081665039062e-01
1.234652756387367845e+01 -6.790021061897277832e-01
1.237083467293996364e+01 -6.790025830268859863e-01
1.239511319086886942e+01 -6.790027022361755371e-01
1.241938823985401541e+01 -6.790028810501098633e-01
1.244367951585445553e+01 -6.790032982826232910e-01
1.246797428186982870e+01 -6.790038943290710449e-01
1.249230905878357589e+01 -6.790038943290710449e-01
1.251663184782955796e+01 -6.790043115615844727e-01
1.254095959581900388e+01 -6.790044903755187988e-01
1.256527450075373054e+01 -6.790050268173217773e-01
1.258954131777863950e+01 -6.790052056312561035e-01
1.261382899386808276e+01 -6.790053248405456543e-01
1.263813272293191403e+01 -6.790058612823486328e-01
1.266238248883746564e+01 -6.790059804916381836e-01
1.268665723886806518e+01 -6.790064573287963867e-01
1.271093370683956891e+01 -6.790066957473754883e-01
1.273522993980441242e+01 -6.790071725845336914e-01
1.275949426088482141e+01 -6.790073513984680176e-01
1.278376543486956507e+01 -6.790078282356262207e-01
1.280802486487664282e+01 -6.790079474449157715e-01
1.283225022384431213e+01 -6.790083050727844238e-01
1.285651693888939917e+01 -6.790083050727844238e-01
1.288080311194062233e+01 -6.790086627006530762e-01
1.290512791392393410e+01 -6.790087223052978516e-01
1.292943968297913671e+01 -6.790094971656799316e-01
1.295374728308524936e+01 -6.790090203285217285e-01
1.297801722399890423e+01 -6.790096163749694824e-01
1.300232091394718736e+01 -6.790097951889038086e-01
1.302659079292789102e+01 -6.790099740028381348e-01
1.305083766893949360e+01 -6.790105104446411133e-01
1.307510832895059139e+01 -6.790106892585754395e-01
1.309939530491828918e+01 -6.790106296539306641e-01
1.312366663292050362e+01 -6.790111064910888672e-01
1.314792962896171957e+01 -6.790109872817993164e-01
1.317222604702692479e+01 -6.790114641189575195e-01
1.321881459897849709e+01 -6.790112853050231934e-01
1.324311023799236864e+01 -6.790113449096679688e-01
1.326736263697966933e+01 -6.790115833282470703e-01
1.329162502393592149e+01 -6.790117025375366211e-01
1.331584992085117847e+01 -6.790118217468261719e-01
1.334008122282102704e+01 -6.790124177932739258e-01
1.336429827683605254e+01 -6.790124773979187012e-01
1.338851690385490656e+01 -6.790126562118530273e-01
1.341272083693183959e+01 -6.790125966072082520e-01
1.343693159590475261e+01 -6.790129542350769043e-01
1.346113956789486110e+01 -6.790132522583007812e-01
1.348539133393205702e+01 -6.790136098861694336e-01
1.350966580293606967e+01 -6.790136098861694336e-01
1.353390232287347317e+01 -6.790138483047485352e-01
1.355812278983648866e+01 -6.790143847465515137e-01
1.358240681991446763e+01 -6.790140867233276367e-01
1.360664381785318255e+01 -6.790143251419067383e-01
1.363092485792003572e+01 -6.790145635604858398e-01
1.365516038786154240e+01 -6.790145635604858398e-01
1.367939409590326250e+01 -6.790144443511962891e-01
1.370366001292131841e+01 -6.790149807929992676e-01
1.372787463699933141e+01 -6.790152192115783691e-01
1.375214939296711236e+01 -6.790151596069335938e-01
1.377642372192349285e+01 -6.790153384208679199e-01
1.380062982090748847e+01 -6.790153980255126953e-01
1.384749061590991914e+01 -6.790152192115783691e-01
1.387171686789952219e+01 -6.790153384208679199e-01
1.389595410192850977e+01 -6.790155768394470215e-01
1.392016375495586544e+01 -6.790158152580261230e-01
1.394436540990136564e+01 -6.790160536766052246e-01
1.396860243089031428e+01 -6.790160536766052246e-01
1.399286965990904719e+01 -6.790161132812500000e-01
1.401711006590630859e+01 -6.790161728858947754e-01
1.404135713691357523e+01 -6.790164113044738770e-01
1.406557035585865378e+01 -6.790166497230529785e-01
1.408982742589432746e+01 -6.790168881416320801e-01
1.411405444389674813e+01 -6.790167689323425293e-01
1.413829795387573540e+01 -6.790167689323425293e-01
1.416254104580730200e+01 -6.790170073509216309e-01
1.418682965182233602e+01 -6.790173649787902832e-01
1.421106061281170696e+01 -6.790173053741455078e-01
1.425755056273192167e+01 -6.790171861648559570e-01
1.428184492769651115e+01 -6.790173053741455078e-01
1.430611528572626412e+01 -6.790173053741455078e-01
1.433032333175651729e+01 -6.790173053741455078e-01
1.435456437570974231e+01 -6.790176630020141602e-01
1.437876761669758707e+01 -6.790177226066589355e-01
1.440302145271562040e+01 -6.790178418159484863e-01
1.442722778476309031e+01 -6.790178418159484863e-01
1.445149600482545793e+01 -6.790181398391723633e-01
1.447571645176503807e+01 -6.790181994438171387e-01
1.449997409374918789e+01 -6.790182590484619141e-01
1.452423460874706507e+01 -6.790182590484619141e-01
1.454845937073696405e+01 -6.790183186531066895e-01
1.457270182971842587e+01 -6.790188550949096680e-01
1.459695181262213737e+01 -6.790186762809753418e-01
1.462118023855146021e+01 -6.790190935134887695e-01
1.466768130764830858e+01 -6.790190339088439941e-01
1.469187309569679201e+01 -6.790189743041992188e-01
1.471611898171249777e+01 -6.790189743041992188e-01
1.474035967176314443e+01 -6.790190935134887695e-01
1.476458126166835427e+01 -6.790195107460021973e-01
1.478882699471432716e+01 -6.790195107460021973e-01
1.481304470577742904e+01 -6.790195703506469727e-01
1.483731929480563849e+01 -6.790197491645812988e-01
1.486154768581036478e+01 -6.790199279785156250e-01
1.490805615484714508e+01 -6.790199279785156250e-01
1.495458576595410705e+01 -6.790199875831604004e-01
1.500108408287633210e+01 -6.790198087692260742e-01
1.502531581290531904e+01 -6.790198683738708496e-01
1.507183931884355843e+01 -6.790198087692260742e-01
1.509612312691751868e+01 -6.790202856063842773e-01
1.512042976694647223e+01 -6.790203452110290527e-01
1.514480825792998075e+01 -6.790207028388977051e-01
1.516911736887414008e+01 -6.790206432342529297e-01
1.519354056788142771e+01 -6.790206432342529297e-01
1.521788536082021892e+01 -6.790207624435424805e-01
1.524220097472425550e+01 -6.790209412574768066e-01
1.526649531268049031e+01 -6.790210604667663574e-01
1.529082701366860420e+01 -6.790211200714111328e-01
1.533738558762706816e+01 -6.790210008621215820e-01
1.538390498666558415e+01 -6.790211200714111328e-01
1.543043281673453748e+01 -6.790211200714111328e-01
1.547692277980968356e+01 -6.790210604667663574e-01
1.552338721475098282e+01 -6.790210604667663574e-01
1.556988780375104398e+01 -6.790211200714111328e-01
1.561644216976128519e+01 -6.790210008621215820e-01
1.566291731677483767e+01 -6.790210008621215820e-01
1.570942487975116819e+01 -6.790210008621215820e-01
1.573372802766971290e+01 -6.790210008621215820e-01
1.575799939467106014e+01 -6.790211200714111328e-01
1.578227563458494842e+01 -6.790212392807006836e-01
1.580655110953375697e+01 -6.790215373039245605e-01
1.583089775952976197e+01 -6.790215373039245605e-01
1.585514178953599185e+01 -6.790218949317932129e-01
1.590170297643635422e+01 -6.790217757225036621e-01
1.594813388038892299e+01 -6.790217161178588867e-01
1.599476916738785803e+01 -6.790217161178588867e-01
1.604129947640467435e+01 -6.790217161178588867e-01
1.608777267835102975e+01 -6.790218353271484375e-01
1.613430140633136034e+01 -6.790218353271484375e-01
1.618072541733272374e+01 -6.790217161178588867e-01
1.622724957135505974e+01 -6.790217757225036621e-01
1.627376283938065171e+01 -6.790215969085693359e-01
1.632023606833536178e+01 -6.790218353271484375e-01
1.636676863429602236e+01 -6.790219545364379883e-01
1.641324083134531975e+01 -6.790217757225036621e-01
1.643749819230288267e+01 -6.790218949317932129e-01
1.646173550537787378e+01 -6.790219545364379883e-01
1.648596405540592968e+01 -6.790223717689514160e-01
1.651024803647305816e+01 -6.790226101875305176e-01
1.653455644042696804e+01 -6.790223717689514160e-01
1.655878008750732988e+01 -6.790225505828857422e-01
1.658303295460063964e+01 -6.790224313735961914e-01
1.660728475858923048e+01 -6.790227293968200684e-01
1.663163188262842596e+01 -6.790227890014648438e-01
1.667817266855854541e+01 -6.790227293968200684e-01
1.670253505557775497e+01 -6.790226697921752930e-01
1.672692504758015275e+01 -6.790229082107543945e-01
1.675124293158296496e+01 -6.790230870246887207e-01
1.679785482154693455e+01 -6.790230274200439453e-01
1.682212112855631858e+01 -6.790231466293334961e-01
1.686873679258860648e+01 -6.790232062339782715e-01
1.691527932055760175e+01 -6.790231466293334961e-01
1.696172476257197559e+01 -6.790229678153991699e-01
1.700819616159424186e+01 -6.790231466293334961e-01
1.705472337256651372e+01 -6.790232062339782715e-01
1.710121317254379392e+01 -6.790231466293334961e-01
1.714770006644539535e+01 -6.790231466293334961e-01
1.719422636344097555e+01 -6.790232062339782715e-01
1.724070562946144491e+01 -6.790231466293334961e-01
1.728720136149786413e+01 -6.790232062339782715e-01
1.733374566549900919e+01 -6.790233850479125977e-01
1.738031341647729278e+01 -6.790230274200439453e-01
1.742681274737697095e+01 -6.790232062339782715e-01
1.747332354134414345e+01 -6.790232062339782715e-01
1.751988734630867839e+01 -6.790230274200439453e-01
1.756641070125624537e+01 -6.790231466293334961e-01
1.761299539322499186e+01 -6.790232062339782715e-01
1.765952712821308523e+01 -6.790229678153991699e-01
1.768376905412878841e+01 -6.790231466293334961e-01
1.773025979823432863e+01 -6.790231466293334961e-01
1.777673250122461468e+01 -6.790230870246887207e-01
1.782322282320819795e+01 -6.790231466293334961e-01
1.786972002719994634e+01 -6.790231466293334961e-01
1.791626427124720067e+01 -6.790229678153991699e-01
1.794050877029076219e+01 -6.790234446525573730e-01
1.796481168526224792e+01 -6.790233850479125977e-01
1.798907517525367439e+01 -6.790235638618469238e-01
1.801331124827265739e+01 -6.790238022804260254e-01
1.803756357030943036e+01 -6.790236234664916992e-01
1.806182785728015006e+01 -6.790241003036499023e-01
1.808604455634485930e+01 -6.790238618850708008e-01
1.811030882433988154e+01 -6.790239214897155762e-01
1.813453237037174404e+01 -6.790241003036499023e-01
1.815882078534923494e+01 -6.790241599082946777e-01
1.820535651035606861e+01 -6.790241599082946777e-01
1.825186561828013510e+01 -6.790243983268737793e-01
1.829844550730194896e+01 -6.790241599082946777e-01
1.834509720723144710e+01 -6.790242195129394531e-01
1.839170100318733603e+01 -6.790243983268737793e-01
1.843830244417767972e+01 -6.790242195129394531e-01
1.848484208411537111e+01 -6.790242195129394531e-01
1.853139458608347923e+01 -6.790241003036499023e-01
1.857784423697739840e+01 -6.790241003036499023e-01
1.860209279996342957e+01 -6.790241003036499023e-01
1.862637030892074108e+01 -6.790243983268737793e-01
1.865062439488247037e+01 -6.790245175361633301e-01
1.867487196880392730e+01 -6.790246367454528809e-01
1.869910846685525030e+01 -6.790246963500976562e-01
1.872336299787275493e+01 -6.790251731872558594e-01
1.874765719089191407e+01 -6.790249943733215332e-01
1.877194574289023876e+01 -6.790251135826110840e-01
1.881849073793273419e+01 -6.790250539779663086e-01
1.886498041695449501e+01 -6.790248751640319824e-01
1.888923974498175085e+01 -6.790249943733215332e-01
1.891351440188009292e+01 -6.790254116058349609e-01
1.893783688289113343e+01 -6.790254712104797363e-01
1.896207629796117544e+01 -6.790255904197692871e-01
1.898638733592815697e+01 -6.790254712104797363e-01
1.901065740396734327e+01 -6.790255308151245117e-01
1.903495903906878084e+01 -6.790256500244140625e-01
1.905920304311439395e+01 -6.790257692337036133e-01
1.908344372909050435e+01 -6.790258288383483887e-01
1.912997922813519835e+01 -6.790260076522827148e-01
1.917646374006289989e+01 -6.790258884429931641e-01
1.922291822405532002e+01 -6.790260672569274902e-01
1.926942845701705664e+01 -6.790260672569274902e-01
1.931592226098291576e+01 -6.790260672569274902e-01
1.936239706201013178e+01 -6.790260672569274902e-01
1.940890942502301186e+01 -6.790261268615722656e-01
1.945549378707073629e+01 -6.790260672569274902e-01
1.950195207807701081e+01 -6.790260672569274902e-01
1.954844879405573010e+01 -6.790260672569274902e-01
1.959488589607644826e+01 -6.790261268615722656e-01
1.964141379506327212e+01 -6.790261864662170410e-01
1.968786616309080273e+01 -6.790260672569274902e-01
1.973436446103733033e+01 -6.790261864662170410e-01
1.978092873911373317e+01 -6.790259480476379395e-01
1.980514757812488824e+01 -6.790260076522827148e-01
1.985163084010127932e+01 -6.790259480476379395e-01
1.989822573401033878e+01 -6.790257692337036133e-01
1.994479169999249279e+01 -6.790257096290588379e-01
1.999147174297831953e+01 -6.790260076522827148e-01
2.003810300794430077e+01 -6.790259480476379395e-01
2.006244158104527742e+01 -6.790258884429931641e-01
2.008672500099055469e+01 -6.790260076522827148e-01
2.011094254406634718e+01 -6.790261864662170410e-01
2.013522073603235185e+01 -6.790265440940856934e-01
2.015956687706056982e+01 -6.790264844894409180e-01
2.020612784312106669e+01 -6.790264844894409180e-01
2.025263900111895055e+01 -6.790264248847961426e-01
2.029914285009726882e+01 -6.790264248847961426e-01
2.032342326606158167e+01 -6.790264248847961426e-01
2.034771973104216158e+01 -6.790266633033752441e-01
2.039428589609451592e+01 -6.790266633033752441e-01
2.044078507414087653e+01 -6.790264844894409180e-01
2.046503715717699379e+01 -6.790265440940856934e-01
2.048932969919405878e+01 -6.790267825126647949e-01
2.051364870811812580e+01 -6.790270209312438965e-01
2.056017786613665521e+01 -6.790268421173095703e-01
2.060666578612290323e+01 -6.790268421173095703e-01
2.065319883415941149e+01 -6.790270209312438965e-01
2.069974387623369694e+01 -6.790269017219543457e-01
2.074621788831427693e+01 -6.790266633033752441e-01
2.079276634729467332e+01 -6.790266633033752441e-01
2.081700493325479329e+01 -6.790267229080200195e-01
2.084124632831662893e+01 -6.790268421173095703e-01
2.088777486630715430e+01 -6.790268421173095703e-01
2.093427746533416212e+01 -6.790268421173095703e-01
2.098074045532848686e+01 -6.790268421173095703e-01
2.102732350141741335e+01 -6.790268421173095703e-01
2.105157162842806429e+01 -6.790268421173095703e-01
2.109811077744234353e+01 -6.790268421173095703e-01
2.112235626042820513e+01 -6.790269613265991211e-01
2.114666589850094169e+01 -6.790269017219543457e-01
2.117093473148997873e+01 -6.790270209312438965e-01
2.119516203249804676e+01 -6.790271997451782227e-01
2.121939232153818011e+01 -6.790275573730468750e-01
2.124370712158270180e+01 -6.790273785591125488e-01
2.126798554358538240e+01 -6.790274977684020996e-01
2.129224365460686386e+01 -6.790276169776916504e-01
2.131648562452755868e+01 -6.790276169776916504e-01
2.134082213358487934e+01 -6.790275573730468750e-01
2.138740558468271047e+01 -6.790275573730468750e-01
2.141163271968252957e+01 -6.790275573730468750e-01
2.145817076764069498e+01 -6.790275573730468750e-01
2.150478134362492710e+01 -6.790276765823364258e-01
2.155134592170361429e+01 -6.790275573730468750e-01
2.157570974167902023e+01 -6.790276765823364258e-01
2.162232001277152449e+01 -6.790276765823364258e-01
2.166878584481310099e+01 -6.790276765823364258e-01
2.171520853182300925e+01 -6.790276765823364258e-01
2.176170688378624618e+01 -6.790276765823364258e-01
2.178594164387322962e+01 -6.790277957916259766e-01
2.183247202984057367e+01 -6.790279150009155273e-01
2.187904141482431442e+01 -6.790277957916259766e-01
2.192551261675544083e+01 -6.790276765823364258e-01
2.197203272569458932e+01 -6.790276765823364258e-01
2.201858286070637405e+01 -6.790276169776916504e-01
2.206501240469515324e+01 -6.790275573730468750e-01
2.211151834367774427e+01 -6.790273189544677734e-01
2.215804276871494949e+01 -6.790275573730468750e-01
2.220455049071460962e+01 -6.790275573730468750e-01
2.225106319272890687e+01 -6.790277361869812012e-01
2.229765274573583156e+01 -6.790277957916259766e-01
2.234418896574061364e+01 -6.790277361869812012e-01
2.239069807576015592e+01 -6.790277361869812012e-01
2.243714086874388158e+01 -6.790277361869812012e-01
2.248368442279752344e+01 -6.790276765823364258e-01
2.253012264380231500e+01 -6.790275573730468750e-01
2.255439906881656498e+01 -6.790279150009155273e-01
2.260095747176092118e+01 -6.790279150009155273e-01
2.264741439383942634e+01 -6.790277957916259766e-01
2.267172517580911517e+01 -6.790280342102050781e-01
2.269603029883001000e+01 -6.790282726287841797e-01
2.272029060381464660e+01 -6.790282726287841797e-01
2.274451425089500844e+01 -6.790288686752319336e-01
2.276871382084209472e+01 -6.790289878845214844e-01
2.279303341684862971e+01 -6.790289878845214844e-01
2.281730345380492508e+01 -6.790291666984558105e-01
2.284154837881214917e+01 -6.790297031402587891e-01
2.286578568490222096e+01 -6.790295243263244629e-01
2.289007702190428972e+01 -6.790294647216796875e-01
2.291435846791137010e+01 -6.790297627449035645e-01
2.293857120885513723e+01 -6.790301203727722168e-01
2.296282590681221336e+01 -6.790302991867065430e-01
2.298712517379317433e+01 -6.790305376052856445e-01
2.301139828981831670e+01 -6.790304780006408691e-01
2.303567093284800649e+01 -6.790308356285095215e-01
2.305993708490859717e+01 -6.790306568145751953e-01
2.308426823094487190e+01 -6.790306568145751953e-01
2.310855529597029090e+01 -6.790307164192199707e-01
2.315538834990002215e+01 -6.790305972099304199e-01
2.320209503092337400e+01 -6.790305376052856445e-01
2.322641213098540902e+01 -6.790310740470886230e-01
2.325065097701735795e+01 -6.790310144424438477e-01
2.327491063403431326e+01 -6.790312528610229492e-01
2.329918783996254206e+01 -6.790313720703125000e-01
2.332349694694858044e+01 -6.790313124656677246e-01
2.334778112696949393e+01 -6.790317893028259277e-01
2.337202547292690724e+01 -6.790317893028259277e-01
2.339630297594703734e+01 -6.790322661399841309e-01
2.342059016705024987e+01 -6.790323853492736816e-01
2.346712344198022038e+01 -6.790323853492736816e-01
2.351357211591675878e+01 -6.790324449539184570e-01
2.356003568798769265e+01 -6.790323853492736816e-01
2.360653538594488055e+01 -6.790325045585632324e-01
2.365300684992689639e+01 -6.790324449539184570e-01
2.369952244893647730e+01 -6.790324449539184570e-01
2.374600786599330604e+01 -6.790323853492736816e-01
2.379240390006452799e+01 -6.790322065353393555e-01
2.383887292305007577e+01 -6.790323853492736816e-01
2.388543468003626913e+01 -6.790323853492736816e-01
2.393188840406946838e+01 -6.790324449539184570e-01
2.397832273808307946e+01 -6.790326237678527832e-01
2.402480805909726769e+01 -6.790326237678527832e-01
2.407127921108622104e+01 -6.790325045585632324e-01
2.411770639906171709e+01 -6.790326237678527832e-01
2.416427401208784431e+01 -6.790325045585632324e-01
2.421079393709078431e+01 -6.790325045585632324e-01
2.425726746418513358e+01 -6.790325045585632324e-01
2.430367508612107486e+01 -6.790325045585632324e-01
2.435017610015347600e+01 -6.790328621864318848e-01
2.439667870115954429e+01 -6.790328621864318848e-01
2.444313685013912618e+01 -6.790328621864318848e-01
2.448962609411682934e+01 -6.790326833724975586e-01
2.453605632518883795e+01 -6.790326237678527832e-01
2.458255649614147842e+01 -6.790325045585632324e-01
2.462903078622184694e+01 -6.790325045585632324e-01
2.467549214011523873e+01 -6.790326833724975586e-01
2.472203864005859941e+01 -6.790326833724975586e-01
2.476859879307448864e+01 -6.790325641632080078e-01
2.481517533899750561e+01 -6.790325641632080078e-01
2.486166580789722502e+01 -6.790326833724975586e-01
2.490820945892482996e+01 -6.790327429771423340e-01
2.495470743393525481e+01 -6.790329217910766602e-01
2.500118779600597918e+01 -6.790327429771423340e-01
2.504764393402729183e+01 -6.790327429771423340e-01
2.509410935395862907e+01 -6.790325641632080078e-01
2.514055997692048550e+01 -6.790328025817871094e-01
2.518709176895208657e+01 -6.790327429771423340e-01
2.523358284693676978e+01 -6.790329217910766602e-01
2.528007727791555226e+01 -6.790327429771423340e-01
2.532655352889560163e+01 -6.790327429771423340e-01
2.537307314388453960e+01 -6.790325641632080078e-01
2.541951036185491830e+01 -6.790326833724975586e-01
2.546599279879592359e+01 -6.790325045585632324e-01
2.551243553776293993e+01 -6.790325045585632324e-01
2.555893467483110726e+01 -6.790324449539184570e-01
2.560542429680936038e+01 -6.790324449539184570e-01
2.565191775478888303e+01 -6.790323853492736816e-01
2.567611284169834107e+01 -6.790325045585632324e-01
2.570039184775669128e+01 -6.790326237678527832e-01
2.572462416382040828e+01 -6.790329217910766602e-01
2.574884369678329676e+01 -6.790328621864318848e-01
2.577313454670365900e+01 -6.790329217910766602e-01
2.579742746765259653e+01 -6.790332198143005371e-01
2.582166011771187186e+01 -6.790331602096557617e-01
2.584587292966898531e+01 -6.790336370468139648e-01
2.589240364870056510e+01 -6.790335178375244141e-01
2.593898614577483386e+01 -6.790333986282348633e-01
2.598550815880298615e+01 -6.790335178375244141e-01
2.603198384481947869e+01 -6.790333986282348633e-01
2.607836059480905533e+01 -6.790332794189453125e-01
2.612484564480837435e+01 -6.790332794189453125e-01
2.614911980484612286e+01 -6.790333390235900879e-01
2.617335420986637473e+01 -6.790339350700378418e-01
2.619758276583161205e+01 -6.790338754653930664e-01
2.622182282886933535e+01 -6.790339946746826172e-01
2.624608327285386622e+01 -6.790341734886169434e-01
2.627032668783795089e+01 -6.790346503257751465e-01
2.629458917281590402e+01 -6.790347099304199219e-01
2.631881961785256863e+01 -6.790350079536437988e-01
2.634310140088200569e+01 -6.790353059768676758e-01
2.636741650884505361e+01 -6.790351271629333496e-01
2.641407405189238489e+01 -6.790349483489990234e-01
2.646065214287955314e+01 -6.790348887443542480e-01
2.648488345392979681e+01 -6.790351271629333496e-01
2.650914315995760262e+01 -6.790354847908020020e-01
2.653339437500108033e+01 -6.790354251861572266e-01
2.655759313900489360e+01 -6.790357232093811035e-01
2.660413813893683255e+01 -6.790356636047363281e-01
2.665066179994028062e+01 -6.790357232093811035e-01
2.669711892993655056e+01 -6.790359020233154297e-01
2.674436080292798579e+01 -6.790358424186706543e-01
2.679141870397143066e+01 -6.790358424186706543e-01
2.683794154797215015e+01 -6.790357232093811035e-01
2.686218237504363060e+01 -6.790358424186706543e-01
2.690868820995092392e+01 -6.790360212326049805e-01
2.695513869891874492e+01 -6.790359020233154297e-01
2.700163357786368579e+01 -6.790358424186706543e-01
2.704815837077330798e+01 -6.790358424186706543e-01
2.709458889474626631e+01 -6.790358424186706543e-01
2.714102305984124541e+01 -6.790360212326049805e-01
2.718749540881253779e+01 -6.790360212326049805e-01
2.723395946179516613e+01 -6.790360808372497559e-01
2.728045981773175299e+01 -6.790361404418945312e-01
2.732698453764896840e+01 -6.790358424186706543e-01
2.737342914764303714e+01 -6.790358424186706543e-01
2.741993442666716874e+01 -6.790358424186706543e-01
2.746647366473916918e+01 -6.790359020233154297e-01
2.751292877877131104e+01 -6.790358424186706543e-01
2.755931785481516272e+01 -6.790360212326049805e-01
2.760580134985502809e+01 -6.790360212326049805e-01
2.765223020582925528e+01 -6.790358424186706543e-01
2.769864854577463120e+01 -6.790358424186706543e-01
2.774525960767641664e+01 -6.790359020233154297e-01
2.779172274668235332e+01 -6.790360212326049805e-01
2.783823632472194731e+01 -6.790360212326049805e-01
2.788479161576833576e+01 -6.790360212326049805e-01
2.793135010369587690e+01 -6.790358424186706543e-01
2.797786841762717813e+01 -6.790357232093811035e-01
2.800216597062535584e+01 -6.790358424186706543e-01
2.802650396968238056e+01 -6.790359616279602051e-01
2.805080471269320697e+01 -6.790360808372497559e-01
2.807519517873879522e+01 -6.790363192558288574e-01
2.809945724881254137e+01 -6.790363192558288574e-01
2.812375913478899747e+01 -6.790363788604736328e-01
2.814802092278841883e+01 -6.790367960929870605e-01
2.817226022982504219e+01 -6.790366768836975098e-01
2.819657101680058986e+01 -6.790367364883422852e-01
2.822082119679544121e+01 -6.790367960929870605e-01
2.824507331778295338e+01 -6.790371537208557129e-01
2.826928804873023182e+01 -6.790375709533691406e-01
2.829352717672009021e+01 -6.790374517440795898e-01
2.831782120571006089e+01 -6.790376901626586914e-01
2.834199453773908317e+01 -6.790380477905273438e-01
2.836626182473264635e+01 -6.790380477905273438e-01
2.841277091775555164e+01 -6.790378689765930176e-01
2.845913526869844645e+01 -6.790379285812377930e-01
2.850556612771470100e+01 -6.790381073951721191e-01
2.855202775471843779e+01 -6.790380477905273438e-01
2.859855823370162398e+01 -6.790381073951721191e-01
2.864500843570567667e+01 -6.790381073951721191e-01
2.869148583780042827e+01 -6.790379285812377930e-01
2.873797205975279212e+01 -6.790380477905273438e-01
2.878457721578888595e+01 -6.790380477905273438e-01
2.883101227181032300e+01 -6.790381073951721191e-01
2.887845265481155366e+01 -6.790379285812377930e-01
2.892497948580421507e+01 -6.790381073951721191e-01
2.897153221082407981e+01 -6.790381669998168945e-01
2.901810877781827003e+01 -6.790381073951721191e-01
2.906475699075963348e+01 -6.790380477905273438e-01
2.911127942882012576e+01 -6.790382266044616699e-01
2.915773522586096078e+01 -6.790383458137512207e-01
2.920423162693623453e+01 -6.790381073951721191e-01
2.925067966897040606e+01 -6.790382266044616699e-01
2.929721167997922748e+01 -6.790382266044616699e-01
2.934369082003831863e+01 -6.790382266044616699e-01
2.939011827111244202e+01 -6.790382266044616699e-01
2.943659982515964657e+01 -6.790381669998168945e-01
2.948306462122127414e+01 -6.790381073951721191e-01
2.952959278528578579e+01 -6.790379881858825684e-01
2.957606805721297860e+01 -6.790381669998168945e-01
2.962268642522394657e+01 -6.790381669998168945e-01
2.966928577818907797e+01 -6.790382862091064453e-01
2.971593605214729905e+01 -6.790381669998168945e-01
2.976253113616257906e+01 -6.790381669998168945e-01
2.978678480617236346e+01 -6.790382862091064453e-01
2.983332331420388073e+01 -6.790382266044616699e-01
2.987984383420553058e+01 -6.790382266044616699e-01
2.992635631316807121e+01 -6.790381073951721191e-01
2.997287963517010212e+01 -6.790382266044616699e-01
2.999714061210397631e+01 -6.790382266044616699e-01
3.002140024013351649e+01 -6.790382266044616699e-01
3.006790116021875292e+01 -6.790382862091064453e-01
3.011446419125422835e+01 -6.790382266044616699e-01
3.013872925424948335e+01 -6.790382266044616699e-01
3.016296914126724005e+01 -6.790384054183959961e-01
3.018723464920185506e+01 -6.790386438369750977e-01
3.021157141926232725e+01 -6.790388822555541992e-01
3.023581692425068468e+01 -6.790392994880676270e-01
3.026006689621135592e+01 -6.790391802787780762e-01
3.028429690329357982e+01 -6.790394186973571777e-01
3.030856110923923552e+01 -6.790397167205810547e-01
3.033280290826223791e+01 -6.790402531623840332e-01
3.035704833222553134e+01 -6.790400743484497070e-01
3.038133216020651162e+01 -6.790399551391601562e-01
3.042789341614115983e+01 -6.790399551391601562e-01
3.047440471604932100e+01 -6.790399551391601562e-01
3.052087016205769032e+01 -6.790400147438049316e-01
3.056731278996448964e+01 -6.790398955345153809e-01
3.059156704391352832e+01 -6.790399551391601562e-01
3.061583010689355433e+01 -6.790404915809631348e-01
3.064007752388715744e+01 -6.790405511856079102e-01
3.066435084177646786e+01 -6.790405511856079102e-01
3.068865621078293771e+01 -6.790407299995422363e-01
3.073545611079316586e+01 -6.790406107902526855e-01
3.078200432786252350e+01 -6.790406107902526855e-01
3.080621690780390054e+01 -6.790405511856079102e-01
3.083043128671124578e+01 -6.790409684181213379e-01
3.085459702881053090e+01 -6.790410280227661133e-01
3.087879756977781653e+01 -6.790409088134765625e-01
3.090304757771082222e+01 -6.790411472320556641e-01
3.092723907378967851e+01 -6.790412664413452148e-01
3.095200499473139644e+01 -6.790414452552795410e-01
3.097625911072827876e+01 -6.790415048599243164e-01
3.100047868269030005e+01 -6.790419816970825195e-01
3.102471370168495923e+01 -6.790418028831481934e-01
3.104894000769127160e+01 -6.790423989295959473e-01
3.109540871472563595e+01 -6.790423393249511719e-01
3.114184333872981369e+01 -6.790423989295959473e-01
3.118832275772001594e+01 -6.790423393249511719e-01
3.123496203171089292e+01 -6.790423393249511719e-01
3.128162135765887797e+01 -6.790423393249511719e-01
3.132811848761048168e+01 -6.790422797203063965e-01
3.137468682171311229e+01 -6.790422797203063965e-01
3.139892359473742545e+01 -6.790423393249511719e-01
3.144544496876187623e+01 -6.790422201156616211e-01
3.149192493583541363e+01 -6.790423989295959473e-01
3.153835419088136405e+01 -6.790425777435302734e-01
3.158481026382651180e+01 -6.790425181388854980e-01
3.163126047083642334e+01 -6.790422797203063965e-01
3.167768079089000821e+01 -6.790422797203063965e-01
3.172417176188901067e+01 -6.790423393249511719e-01
3.177064747386611998e+01 -6.790423393249511719e-01
3.181715872988570482e+01 -6.790423989295959473e-01
3.186364725988823920e+01 -6.790423989295959473e-01
3.191014842083677649e+01 -6.790423393249511719e-01
3.195656358683481812e+01 -6.790422797203063965e-01
3.200299283186905086e+01 -6.790422201156616211e-01
3.202726232178974897e+01 -6.790425181388854980e-01
3.205146172177046537e+01 -6.790425181388854980e-01
3.207573297980707139e+01 -6.790429353713989258e-01
3.212225840881001204e+01 -6.790429949760437012e-01
3.214655394386500120e+01 -6.790428161621093750e-01
3.217077266389969736e+01 -6.790428757667541504e-01
3.219504248793236911e+01 -6.790428161621093750e-01
3.224156437104102224e+01 -6.790428161621093750e-01
3.228805016004480422e+01 -6.790428161621093750e-01
3.233453138708136976e+01 -6.790426969528198242e-01
3.238103928312193602e+01 -6.790425777435302734e-01
3.242757890804205090e+01 -6.790425777435302734e-01
3.247408036107663065e+01 -6.790425777435302734e-01
3.252055126614868641e+01 -6.790425181388854980e-01
3.256701746117323637e+01 -6.790425777435302734e-01
3.261348801921121776e+01 -6.790425777435302734e-01
3.266001991229131818e+01 -6.790425181388854980e-01
3.268423717131372541e+01 -6.790426969528198242e-01
3.270845765341073275e+01 -6.790427565574645996e-01
3.275498622935265303e+01 -6.790426969528198242e-01
3.277921036537736654e+01 -6.790426969528198242e-01
3.280351143935695291e+01 -6.790427565574645996e-01
3.282780354935675859e+01 -6.790427565574645996e-01
3.287449434236623347e+01 -6.790428161621093750e-01
3.289881734340451658e+01 -6.790428161621093750e-01
3.292308570235036314e+01 -6.790428757667541504e-01
3.294737214630004019e+01 -6.790429353713989258e-01
3.299386128433980048e+01 -6.790427565574645996e-01
3.301813243038486689e+01 -6.790431141853332520e-01
3.304234771337360144e+01 -6.790433526039123535e-01
3.306692373845726252e+01 -6.790435910224914551e-01
3.311350137949921191e+01 -6.790434718132019043e-01
3.313780986552592367e+01 -6.790434718132019043e-01
3.316209323552902788e+01 -6.790435910224914551e-01
3.318636175151914358e+01 -6.790437698364257812e-01
3.321057426149491221e+01 -6.790438294410705566e-01
3.323485555453225970e+01 -6.790438294410705566e-01
3.328134729457087815e+01 -6.790438890457153320e-01
3.332784649461973459e+01 -6.790437698364257812e-01
3.335205977258738130e+01 -6.790438890457153320e-01
3.337634162651374936e+01 -6.790440678596496582e-01
3.340062431455589831e+01 -6.790442466735839844e-01
3.342492130456957966e+01 -6.790446639060974121e-01
3.344919166248291731e+01 -6.790448427200317383e-01
3.347341743647120893e+01 -6.790447831153869629e-01
3.351998813846148551e+01 -6.790446043014526367e-01
3.354424739244859666e+01 -6.790446639060974121e-01
3.356848790845833719e+01 -6.790449023246765137e-01
3.361504317854996771e+01 -6.790449023246765137e-01
3.363932715554255992e+01 -6.790448427200317383e-01
3.366350500460248441e+01 -6.790449619293212891e-01
3.368779114959761500e+01 -6.790452599525451660e-01
3.371206486260052770e+01 -6.790453195571899414e-01
3.373629083263222128e+01 -6.790454387664794922e-01
3.376055938459467143e+01 -6.790453195571899414e-01
3.380716986663173884e+01 -6.790453195571899414e-01
3.385371256258804351e+01 -6.790453195571899414e-01
3.390020331460982561e+01 -6.790453195571899414e-01
3.394671218062285334e+01 -6.790451407432556152e-01
3.397096092870924622e+01 -6.790452599525451660e-01
3.399521157168783247e+01 -6.790453195571899414e-01
3.401949650864116848e+01 -6.790456175804138184e-01
3.404367564863059670e+01 -6.790457963943481445e-01
3.406791683565825224e+01 -6.790456771850585938e-01
3.409217046468984336e+01 -6.790457963943481445e-01
3.411644372274167836e+01 -6.790457963943481445e-01
3.414068001066334546e+01 -6.790457963943481445e-01
3.418725839967373759e+01 -6.790456175804138184e-01
3.423378936562221497e+01 -6.790456175804138184e-01
3.425800386362243444e+01 -6.790458559989929199e-01
3.428228757262695581e+01 -6.790462136268615723e-01
3.430659869266673923e+01 -6.790460944175720215e-01
3.435327817569486797e+01 -6.790460944175720215e-01
3.439998575171921402e+01 -6.790460944175720215e-01
3.444660227571148425e+01 -6.790460944175720215e-01
3.449314042273908854e+01 -6.790461540222167969e-01
3.453968427365180105e+01 -6.790460944175720215e-01
3.458624273561872542e+01 -6.790460944175720215e-01
3.463272965059150010e+01 -6.790460944175720215e-01
3.467922468564938754e+01 -6.790460348129272461e-01
3.472572871972806752e+01 -6.790458559989929199e-01
3.477224953367840499e+01 -6.790460348129272461e-01
3.481878076167777181e+01 -6.790460348129272461e-01
3.486531317059416324e+01 -6.790460348129272461e-01
3.488962249562609941e+01 -6.790460348129272461e-01
3.491383763658814132e+01 -6.790462136268615723e-01
3.493808483751490712e+01 -6.790462732315063477e-01
3.496231556450948119e+01 -6.790463328361511230e-01
3.498660590557847172e+01 -6.790462732315063477e-01
3.503315070259850472e+01 -6.790463328361511230e-01
3.507966572057921439e+01 -6.790462732315063477e-01
3.512639739259611815e+01 -6.790462732315063477e-01
3.517296991858165711e+01 -6.790462732315063477e-01
3.521956946060527116e+01 -6.790462732315063477e-01
3.526609643851406872e+01 -6.790462732315063477e-01
3.531260368460789323e+01 -6.790462732315063477e-01
3.535915776761248708e+01 -6.790464520454406738e-01
3.540567316662054509e+01 -6.790463924407958984e-01
3.545215561566874385e+01 -6.790464520454406738e-01
3.549871422466821969e+01 -6.790463328361511230e-01


==> figs/MRI/Cartesian/DeepBrain1/NewRun/REDEnergy_FISTA_LL/lst_timepsnr.txt <==
0.000000000000000000e+00 2.256752490003326272e+01
4.524238500744104385e-02 2.504398027004583582e+01
9.043268603272736073e-02 2.702767188548762789e+01
1.356454250635579228e-01 2.888477065072372341e+01
1.808326941682025790e-01 3.020925020407430139e+01
2.259911132277920842e-01 3.095016922250243141e+01
2.711826971499249339e-01 3.136363307067870565e+01
3.164091111393645406e-01 3.167077958254826342e+01
3.615747571457177401e-01 3.195004435478917060e+01
4.069137531332671642e-01 3.220579199093008071e+01
4.520995510974898934e-01 3.243129293027803328e+01
4.972697070334106684e-01 3.262868561661068867e+01
5.424387070816010237e-01 3.280539325678914508e+01
5.875786890974268317e-01 3.296789105890858451e+01
6.327208311995491385e-01 3.311977869628230309e+01
6.780037170974537730e-01 3.326266553077184795e+01
7.232807200634852052e-01 3.339739887131386098e+01
7.684829480713233352e-01 3.352443296032990361e+01
8.136653491528704762e-01 3.364387124620287750e+01
8.588701242115348577e-01 3.375562177554320442e+01
9.040653441334143281e-01 3.385961098966659222e+01
9.492574790492653847e-01 3.395595555563187418e+01
9.944534520618617535e-01 3.404497329219439905e+01
1.039641126058995724e+00 3.412715479240117133e+01
1.084824503050185740e+00 3.420309792018171180e+01
1.130034775007516146e+00 3.427343643207197488e+01
1.175391055992804468e+00 3.433878417563279584e+01
1.220722533995285630e+00 3.439970628247451145e+01
1.266068840981461108e+00 3.445669636724411333e+01
1.311242879019118845e+00 3.451016891042681323e+01
1.356475851032882929e+00 3.456045690011261229e+01
1.401726326090283692e+00 3.460783711665851570e+01
1.447080243146046996e+00 3.465254434485035517e+01
1.492407260229811072e+00 3.469478413279796314e+01
1.537628185236826539e+00 3.473474835731130383e+01
1.582866678247228265e+00 3.477262030858113917e+01
1.628046365221962333e+00 3.480857853062526175e+01
1.673238117247819901e+00 3.484279794452150014e+01
1.718475980218499899e+00 3.487544782543727706e+01
1.763734665233641863e+00 3.490668904128938266e+01
1.806592071196064353e+00 3.493667147367541759e+01
1.849897624226287007e+00 3.496553128929625842e+01
1.892774096224457026e+00 3.499339184979977802e+01
1.935642779222689569e+00 3.502035418779714604e+01
1.978508411208167672e+00 3.504650314447663817e+01
2.021344057284295559e+00 3.507191194268810364e+01
2.064283451298251748e+00 3.509664328432511837e+01
2.107185767265036702e+00 3.512075169169587952e+01
2.150020123226568103e+00 3.514428494766976030e+01
2.192933713202364743e+00 3.516728421409004568e+01
2.235839048167690635e+00 3.518978625525834758e+01
2.278896955191157758e+00 3.521182643201983353e+01
2.321661844267509878e+00 3.523344003561044246e+01
2.364540449227206409e+00 3.525466127188465038e+01
2.407484423252753913e+00 3.527552301587665085e+01
2.450412206235341728e+00 3.529605708061730240e+01
2.493227876140736043e+00 3.531629328517955457e+01
2.535979484207928181e+00 3.533625940043486224e+01
2.578821920207701623e+00 3.535598019517871649e+01
2.621654791291803122e+00 3.537547738213461201e+01
2.664493916206993163e+00 3.539477032632507303e+01
2.707332883263006806e+00 3.541387466404786721e+01
2.750196020235307515e+00 3.543280471435317480e+01
2.793080148287117481e+00 3.545157266591340317e+01
2.835986045305617154e+00 3.547018886020661910e+01
2.879392433329485357e+00 3.548866133965705671e+01
2.922367561375722289e+00 3.550699674882309864e+01
2.965178761282004416e+00 3.552520057341980930e+01
3.007947837235406041e+00 3.554327746055687953e+01
3.050757216289639473e+00 3.556123167742605062e+01
3.093630820279940963e+00 3.557906648075042000e+01
3.136422381270676851e+00 3.559678474594863928e+01
3.179221931262873113e+00 3.561438869644992167e+01
3.222036198247224092e+00 3.563188023727037290e+01
3.264941562199965119e+00 3.564926080204318737e+01
3.307910971110686660e+00 3.566653141028736940e+01
3.350748162134550512e+00 3.568369271068832660e+01
3.393570079118944705e+00 3.570074496630313376e+01
3.436432111193425953e+00 3.571768889362723343e+01
3.479296520119532943e+00 3.573452300307189233e+01
3.522109199082478881e+00 3.575124507002222884e+01
3.564934030990116298e+00 3.576785308456464207e+01
3.607682236004620790e+00 3.578434430732336580e+01
3.650495131034404039e+00 3.580071562579249189e+01
3.693250510026700795e+00 3.581696357033213474e+01
3.733803294016979635e+00 3.583308424681828797e+01
3.774283709004521370e+00 3.584907342857727031e+01
3.814797185943461955e+00 3.586492687081991448e+01
3.855304021970368922e+00 3.588064010435860496e+01
3.895761233987286687e+00 3.589620850102548388e+01
3.936208695988170803e+00 3.591162763569980143e+01
3.976693163043819368e+00 3.592689295757364931e+01
4.017137431073933840e+00 3.594199999110823285e+01
4.057622024090960622e+00 3.595694458567914609e+01
4.098124106181785464e+00 3.597172288263636375e+01
4.138578946236521006e+00 3.598633072483239204e+01
4.179084232193417847e+00 3.600076474896783196e+01
4.219605711172334850e+00 3.601502208864463483e+01
4.260123960208147764e+00 3.602910040828295024e+01
4.300656262319535017e+00 3.604299769157701405e+01
4.341061516315676272e+00 3.605671292763341285e+01
4.381567992269992828e+00 3.607024565958294460e+01
4.422086732229217887e+00 3.608359614408190907e+01
4.462682322249747813e+00 3.609676535557825616e+01
4.503249901230446994e+00 3.610975553579610420e+01
4.543813704280182719e+00 3.612256948183188143e+01
4.584363569272682071e+00 3.613521120891046223e+01
4.624889676226302981e+00 3.614768494017716449e+01
4.665376956225372851e+00 3.615999547580273799e+01
4.705984966130927205e+00 3.617214837676098682e+01
4.742316965130157769e+00 3.618414972946212771e+01
4.778177148196846247e+00 3.619600625300515873e+01
4.818688785191625357e+00 3.620772594444138548e+01
4.854560803272761405e+00 3.621931582913840941e+01
4.890462779207155108e+00 3.623078343778065857e+01
4.926305051194503903e+00 3.624213636634829783e+01
4.962180100148543715e+00 3.625338209387000177e+01
4.998022648156620562e+00 3.626452780097992701e+01
5.033944999217055738e+00 3.627558062727210597e+01
5.067435337230563164e+00 3.628654665059847417e+01
5.100956729147583246e+00 3.629743117744813929e+01
5.136799897183664143e+00 3.630823957667458046e+01
5.170344035257585347e+00 3.631897565743111755e+01
5.203853128245100379e+00 3.632964278869935271e+01
5.239731612266041338e+00 3.634024365144736635e+01
5.275572737213224173e+00 3.635077984275771712e+01
5.309127108193933964e+00 3.636125207648947111e+01
5.342701752204447985e+00 3.637166033150892019e+01
5.376259728218428791e+00 3.638200392210757173e+01
5.409767242264933884e+00 3.639228133592293091e+01
5.443318047327920794e+00 3.640249053414827074e+01
5.476913785329088569e+00 3.641262879716546053e+01
5.510437292279675603e+00 3.642269313885397963e+01
5.543967222329229116e+00 3.643268014512376141e+01
5.577476679231040180e+00 3.644258621639193052e+01
5.611022309283725917e+00 3.645240759668436681e+01
5.644590776297263801e+00 3.646214038352410824e+01
5.678090105298906565e+00 3.647178104851040814e+01
5.711583031341433525e+00 3.648132568175592638e+01
5.745094310375861824e+00 3.649077107142286991e+01
5.778630860382691026e+00 3.650011390849020643e+01
5.812146705458872020e+00 3.650935115256323371e+01
5.845725513529032469e+00 3.651848029641741533e+01
5.879194083507172763e+00 3.652749933885062461e+01
5.912709071533754468e+00 3.653640635885928134e+01
5.946266135433688760e+00 3.654520036044278442e+01
5.979772802442312241e+00 3.655388035845873418e+01
6.013380666379816830e+00 3.656244612585679477e+01
6.046948130358941853e+00 3.657089756553047977e+01
6.080565253272652626e+00 3.657923513658994352e+01
6.114149048342369497e+00 3.658746006866486766e+01
6.147811536327935755e+00 3.659557371226519962e+01
6.181359431357122958e+00 3.660357817053704110e+01
6.214914026437327266e+00 3.661147563485160106e+01
6.248479620437137783e+00 3.661926879306427907e+01
6.282055500545538962e+00 3.662696058430034896e+01
6.315605578478425741e+00 3.663455433640397274e+01
6.349101804429665208e+00 3.664205340924793575e+01
6.382684786454774439e+00 3.664946178952995126e+01
6.416969435522332788e+00 3.665678334666154825e+01
6.450615151552483439e+00 3.666402207916251399e+01
6.484229158610105515e+00 3.667118217025946336e+01
6.517785491538234055e+00 3.667826794868004470e+01
6.551356120500713587e+00 3.668528364551431764e+01
6.584919846500270069e+00 3.669223350976305653e+01
6.618596180458553135e+00 3.669912178881298104e+01
6.652201581397093832e+00 3.670595283512300000e+01
6.685734696453437209e+00 3.671273065127565616e+01
6.719290483510121703e+00 3.671945931648686923e+01
6.752818221459165215e+00 3.672614256974800639e+01
6.786367994383908808e+00 3.673278400215973249e+01
6.819963413407094777e+00 3.673938711898709641e+01
6.853533224319107831e+00 3.674595525172257027e+01
6.887100177234970033e+00 3.675249146672490497e+01
6.920620215241797268e+00 3.675899858053785607e+01
6.954154265229590237e+00 3.676547912681591868e+01
6.987692861235700548e+00 3.677193510914661090e+01
7.021225653239525855e+00 3.677836848029693328e+01
7.054693138226866722e+00 3.678478082192696519e+01
7.088281607255339622e+00 3.679117365208113455e+01
7.121822049259208143e+00 3.679754785200187683e+01
7.155357404262758791e+00 3.680390432274187162e+01
7.188856159220449626e+00 3.681024372832889924e+01
7.222400355152785778e+00 3.681656628250280505e+01
7.255890846136026084e+00 3.682287300974281408e+01
7.289427852141670883e+00 3.682916403962889973e+01
7.322910151211544871e+00 3.683543780851581317e+01
7.356451565283350646e+00 3.684169387337832546e+01
7.390012753196060658e+00 3.684793147494082177e+01
7.423546053236350417e+00 3.685414976710877255e+01
7.457064948277547956e+00 3.686034774408640402e+01
7.490600713295862079e+00 3.686652443884231189e+01
7.524155396386049688e+00 3.687267860771439132e+01
7.557799936388619244e+00 3.687880928632174715e+01
7.591446555452421308e+00 3.688491521265532214e+01
7.625074493465945125e+00 3.689099495761551850e+01
7.658764669555239379e+00 3.689704751241300329e+01
7.692429554532282054e+00 3.690307133566766140e+01
7.726005820557475090e+00 3.690906533538979772e+01
7.759575236588716507e+00 3.691502853572207243e+01
7.793169891578145325e+00 3.692095971115383435e+01
7.826713741524145007e+00 3.692685776019045818e+01
7.860219457536004484e+00 3.693272190425750523e+01
7.893758517573587596e+00 3.693855108061655557e+01
7.927297974587418139e+00 3.694434479856445819e+01
7.960862831561826169e+00 3.695010235893843742e+01
7.994393419590778649e+00 3.695582331086238526e+01
8.027946535497903824e+00 3.696150722903907138e+01
8.061503155506215990e+00 3.696715395864686826e+01
8.095227181562222540e+00 3.697276318788137672e+01
8.128798268502578139e+00 3.697833500537515050e+01
8.162377501488663256e+00 3.698386922909459429e+01
8.195940563455224037e+00 3.698936619650287128e+01
8.229527359362691641e+00 3.699482605466116780e+01
8.263122955337166786e+00 3.700024909249616201e+01
8.296681599342264235e+00 3.700563584887139257e+01
8.330253248335793614e+00 3.701098684877548806e+01
8.363829882349818945e+00 3.701630266839604388e+01
8.397412741323933005e+00 3.702158392180501068e+01
8.431013235240243375e+00 3.702683125040863388e+01
8.464590976247563958e+00 3.703204539419679264e+01
8.498177287285216153e+00 3.703722715944714849e+01
8.531718713347800076e+00 3.704237721474574130e+01
8.565312327351421118e+00 3.704749634726125862e+01
8.598917018389329314e+00 3.705258530737800271e+01
8.632488557370379567e+00 3.705764482626852896e+01
8.666088995290920138e+00 3.706267596018842880e+01
8.699690547306090593e+00 3.706767964774628155e+01
8.733325870241969824e+00 3.707265604594223873e+01
8.766900262213312089e+00 3.707760564937986913e+01
8.800467869266867638e+00 3.708252876359993166e+01
8.834060820285230875e+00 3.708742594062392328e+01
8.867649356368929148e+00 3.709229758488348239e+01
8.901254956377670169e+00 3.709714406584487278e+01
8.934789357357658446e+00 3.710196549221758033e+01
8.968439980293624103e+00 3.710676215844823389e+01
9.002006314345635474e+00 3.711153427417147554e+01
9.035631975391879678e+00 3.711628189438910397e+01
9.069227098370902240e+00 3.712100502710907790e+01
9.102792003308422863e+00 3.712570372183176204e+01
9.136292783310636878e+00 3.713037794396765889e+01
9.169856853317469358e+00 3.713502753582718441e+01
9.203488714410923421e+00 3.713965255037157931e+01
9.237057233462110162e+00 3.714425323961898329e+01
9.270711838500574231e+00 3.714883121003535393e+01
9.304285328486002982e+00 3.715338574439974195e+01
9.337827469571493566e+00 3.715791536073689372e+01
9.371424090582877398e+00 3.716241983639478974e+01
9.405052441637963057e+00 3.716689905915963976e+01
9.438668410643003881e+00 3.717135292762220899e+01
9.472248517675325274e+00 3.717578134433203019e+01
9.505888010724447668e+00 3.718018445537922645e+01
9.539477402693592012e+00 3.718456232540508211e+01
9.573102689697407186e+00 3.718891511146156859e+01
9.606740016723051667e+00 3.719324295213805698e+01
9.640330881695263088e+00 3.719754615283732591e+01
9.673949081683531404e+00 3.720182479076476056e+01
9.707579819718375802e+00 3.720607933213878482e+01
9.741446088766679168e+00 3.721031006975521649e+01
9.775095398770645261e+00 3.721451727572597434e+01
9.808655967703089118e+00 3.721870151654162839e+01
9.842274564667604864e+00 3.722286303980122568e+01
9.875867051770910621e+00 3.722700247931267370e+01
9.909487009746953845e+00 3.723112010440569009e+01
9.943057918688282371e+00 3.723521658548695257e+01
9.976650517666712403e+00 3.723929238146018150e+01
1.001014445663895458e+01 3.724334798137126512e+01
1.004146471468266100e+01 3.724738403350323779e+01
1.007272223662585020e+01 3.725140102474449577e+01
1.010396915161982179e+01 3.725539940140814110e+01
1.013528407865669578e+01 3.725937943522575324e+01
1.016658374760299921e+01 3.726334165494969852e+01
1.019785885454621166e+01 3.726728651786258695e+01
1.022913451748900115e+01 3.727121429927235852e+01
1.026042356051038951e+01 3.727512554695589841e+01
1.029170824447646737e+01 3.727902033771087531e+01
1.032300466147717088e+01 3.728289882187543469e+01
1.035428799048531801e+01 3.728676139247374266e+01
1.038558709749486297e+01 3.729060830798763959e+01
1.041694364848081023e+01 3.729443960480556086e+01
1.044825197744648904e+01 3.729825560992740918e+01
1.047956889250781387e+01 3.730205621667984417e+01
1.051085965952370316e+01 3.730584160347528666e+01
1.054213514260482043e+01 3.730961183102631651e+01
1.057340325159020722e+01 3.731336689387571681e+01
1.060468829260207713e+01 3.731710671255916623e+01
1.063601401750929654e+01 3.732083132091396749e+01
1.066728489950764924e+01 3.732454058105393102e+01
1.069860275043174624e+01 3.732823450282371880e+01
1.072994945442769676e+01 3.733191332007295671e+01
1.076135241740848869e+01 3.733557670388255190e+01
1.079277657042257488e+01 3.733922456592458161e+01
1.082408467133063823e+01 3.734285691096896898e+01
1.085542850324418396e+01 3.734647355768377963e+01
1.088674143224488944e+01 3.735007422075253203e+01
1.091806092823389918e+01 3.735365902562043061e+01
1.094935936224646866e+01 3.735722785691917380e+01
1.098060782323591411e+01 3.736078060381340293e+01
1.101186985219828784e+01 3.736431711034632741e+01
1.104314186121337116e+01 3.736783744870672308e+01
1.107441193226259202e+01 3.737134136888938230e+01
1.110571030632127076e+01 3.737482886509986457e+01
1.113706064631696790e+01 3.737829956421009570e+01
1.116834488732274622e+01 3.738175361264544705e+01
1.119959712238050997e+01 3.738519081002013422e+01
1.123083999240770936e+01 3.738861113167230599e+01
1.126208901242353022e+01 3.739201452145843518e+01
1.129343965835869312e+01 3.739540093253531694e+01
1.132476577837951481e+01 3.739877022675371876e+01
1.135603988135699183e+01 3.740212228062905098e+01
1.138749683834612370e+01 3.740545709548395337e+01
1.141877487138845026e+01 3.740877472600156750e+01
1.145006996334996074e+01 3.741207484806955108e+01
1.148138462530914694e+01 3.741535775998485036e+01
1.151267992332577705e+01 3.741862324989873656e+01
1.154392846021801233e+01 3.742187139472856217e+01
1.157516342215240002e+01 3.742510229834654467e+01
1.160642767115496099e+01 3.742831598524589509e+01
1.163769055507145822e+01 3.743151249650458112e+01
1.166896378807723522e+01 3.743469197561942963e+01
1.170020668103825301e+01 3.743785448699884455e+01
1.173149269004352391e+01 3.744100007834208554e+01
1.176276768604293466e+01 3.744412912110689007e+01
1.179404468904249370e+01 3.744724168497345573e+01
1.181838152208365500e+01 3.745033861257935826e+01
1.184962861216627061e+01 3.745341973744820763e+01
1.187397862214129418e+01 3.745648571935976179e+01
1.190520347212441266e+01 3.745953653050094090e+01
1.193649734219070524e+01 3.746257207392692834e+01
1.196774591412395239e+01 3.746559261801630214e+01
1.199202939204405993e+01 3.746859870495175926e+01
1.201632148306816816e+01 3.747159021470111639e+01
1.204757520509883761e+01 3.747456712655424838e+01
1.207185754913371056e+01 3.747752993165042312e+01
1.209615129511803389e+01 3.748047897745495760e+01
1.212041368812788278e+01 3.748341441101995031e+01
1.214469633612316102e+01 3.748633646144660503e+01
1.216899223404470831e+01 3.748924524553453352e+01
1.219330422300845385e+01 3.749214105331999036e+01
1.221764020796399564e+01 3.749502385909111268e+01
1.224903052998706698e+01 3.749789355279413172e+01
1.227344695897772908e+01 3.750075065377923522e+01
1.229788638395257294e+01 3.750359536222360646e+01
1.232223466585855931e+01 3.750642786359823333e+01
1.234652756387367845e+01 3.750924825089467873e+01
1.237083467293996364e+01 3.751205669561899469e+01
1.239511319086886942e+01 3.751485312371504222e+01
1.241938823985401541e+01 3.751763769073780708e+01
1.244367951585445553e+01 3.752041051936201654e+01
1.246797428186982870e+01 3.752317171795301931e+01
1.249230905878357589e+01 3.752592123866008933e+01
1.251663184782955796e+01 3.752865905654469003e+01
1.254095959581900388e+01 3.753138507159113146e+01
1.256527450075373054e+01 3.753409931595566462e+01
1.258954131777863950e+01 3.753680167080172225e+01
1.261382899386808276e+01 3.753949183443000948e+01
1.263813272293191403e+01 3.754216971147043580e+01
1.266238248883746564e+01 3.754483522976690324e+01
1.268665723886806518e+01 3.754748842133181341e+01
1.271093370683956891e+01 3.755012917040723153e+01
1.273522993980441242e+01 3.755275722577779618e+01
1.275949426088482141e+01 3.755537259293136287e+01
1.278376543486956507e+01 3.755797497882467439e+01
1.280802486487664282e+01 3.756056429240460659e+01
1.283225022384431213e+01 3.756314052623619659e+01
1.285651693888939917e+01 3.756570336167409607e+01
1.288080311194062233e+01 3.756825277190399959e+01
1.290512791392393410e+01 3.757078866651959714e+01
1.292943968297913671e+01 3.757331075146851873e+01
1.295374728308524936e+01 3.757581911489659632e+01
1.297801722399890423e+01 3.757831339716432950e+01
1.300232091394718736e+01 3.758079361426815268e+01
1.302659079292789102e+01 3.758325947900987529e+01
1.305083766893949360e+01 3.758571095005820695e+01
1.307510832895059139e+01 3.758814792372056246e+01
1.309939530491828918e+01 3.759057036574294131e+01
1.312366663292050362e+01 3.759297814854328834e+01
1.314792962896171957e+01 3.759537108746738454e+01
1.317222604702692479e+01 3.759774927412409085e+01
1.321881459897849709e+01 3.759777451704128737e+01
1.324311023799236864e+01 3.760015651010312610e+01
1.326736263697966933e+01 3.760252341840463686e+01
1.329162502393592149e+01 3.760487511473619548e+01
1.331584992085117847e+01 3.760721140616279712e+01
1.334008122282102704e+01 3.760953230044951567e+01
1.336429827683605254e+01 3.761183773693426247e+01
1.338851690385490656e+01 3.761412787948301428e+01
1.341272083693183959e+01 3.761640253376948806e+01
1.343693159590475261e+01 3.761866161957122046e+01
1.346113956789486110e+01 3.762090522332861298e+01
1.348539133393205702e+01 3.762313327184605782e+01
1.350966580293606967e+01 3.762534587635060035e+01
1.353390232287347317e+01 3.762754283213698869e+01
1.355812278983648866e+01 3.762972435093677603e+01
1.358240681991446763e+01 3.763189033725952726e+01
1.360664381785318255e+01 3.763404092595295936e+01
1.363092485792003572e+01 3.763617609728464686e+01
1.365516038786154240e+01 3.763829591647029815e+01
1.367939409590326250e+01 3.764040059805257243e+01
1.370366001292131841e+01 3.764249021450369526e+01
1.372787463699933141e+01 3.764456478409604756e+01
1.375214939296711236e+01 3.764662454405572589e+01
1.377642372192349285e+01 3.764866945175731416e+01
1.380062982090748847e+01 3.765069949434742114e+01
1.384749061590991914e+01 3.765071873561282700e+01
1.387171686789952219e+01 3.765274841582471055e+01
1.389595410192850977e+01 3.765476343987093344e+01
1.392016375495586544e+01 3.765676398650838053e+01
1.394436540990136564e+01 3.765875012018091894e+01
1.396860243089031428e+01 3.766072209418008043e+01
1.399286965990904719e+01 3.766268000126754600e+01
1.401711006590630859e+01 3.766462402893668582e+01
1.404135713691357523e+01 3.766655435886114844e+01
1.406557035585865378e+01 3.766847103357238069e+01
1.408982742589432746e+01 3.767037418749338684e+01
1.411405444389674813e+01 3.767226378285280219e+01
1.413829795387573540e+01 3.767414001430525161e+01
1.416254104580730200e+01 3.767600309445403184e+01
1.418682965182233602e+01 3.767785309214901446e+01
1.421106061281170696e+01 3.767969010571676591e+01
1.425755056273192167e+01 3.767970771709767064e+01
1.428184492769651115e+01 3.768154497881562293e+01
1.430611528572626412e+01 3.768336937083523708e+01
1.433032333175651729e+01 3.768518093799335844e+01
1.435456437570974231e+01 3.768697965544328810e+01
1.437876761669758707e+01 3.768876569657547293e+01
1.440302145271562040e+01 3.769053911346225050e+01
1.442722778476309031e+01 3.769229997803751075e+01
1.445149600482545793e+01 3.769404839531923557e+01
1.447571645176503807e+01 3.769578407712298684e+01
1.449997409374918789e+01 3.769750724701935241e+01
1.452423460874706507e+01 3.769921779178226728e+01
1.454845937073696405e+01 3.770091587608145289e+01
1.457270182971842587e+01 3.770260150073472261e+01
1.459695181262213737e+01 3.770427485731562456e+01
1.462118023855146021e+01 3.770593587087748233e+01
1.466768130764830858e+01 3.770595101099449664e+01
1.469187309569679201e+01 3.770761100953412637e+01
1.471611898171249777e+01 3.770925844488726852e+01
1.474035967176314443e+01 3.771089316679319836e+01
1.476458126166835427e+01 3.771251532343993063e+01
1.478882699471432716e+01 3.771412496849456630e+01
1.481304470577742904e+01 3.771572207553282396e+01
1.483731929480563849e+01 3.771730670422303433e+01
1.486154768581036478e+01 3.771887863958836817e+01
1.490805615484714508e+01 3.771889240855179537e+01
1.495458576595410705e+01 3.771890613216714172e+01
1.500108408287633210e+01 3.771891982489609063e+01
1.502531581290531904e+01 3.772050929232027272e+01
1.507183931884355843e+01 3.772208576949762460e+01
1.509612312691751868e+01 3.772364914711231165e+01
1.512042976694647223e+01 3.772519957486638020e+01
1.514480825792998075e+01 3.772673708729565334e+01
1.516911736887414008e+01 3.772826154649795427e+01
1.519354056788142771e+01 3.772977320625820852e+01
1.521788536082021892e+01 3.773127171432323479e+01
1.524220097472425550e+01 3.773275720581413850e+01
1.526649531268049031e+01 3.773422973063249231e+01
1.529082701366860420e+01 3.773568929187704413e+01
1.533738558762706816e+01 3.773570104841859774e+01
1.538390498666558415e+01 3.773571287894598214e+01
1.543043281673453748e+01 3.773572476757068017e+01
1.547692277980968356e+01 3.773573657442194929e+01
1.552338721475098282e+01 3.773574845273154210e+01
1.556988780375104398e+01 3.773576025583001581e+01
1.561644216976128519e+01 3.773577205026154502e+01
1.566291731677483767e+01 3.773578391184824454e+01
1.570942487975116819e+01 3.773579573809050203e+01
1.573372802766971290e+01 3.773731823521771389e+01
1.575799939467106014e+01 3.773882669649502475e+01
1.578227563458494842e+01 3.774032110671936380e+01
1.580655110953375697e+01 3.774180137185319239e+01
1.583089775952976197e+01 3.774326757772330154e+01
1.585514178953599185e+01 3.774471977830102531e+01
1.590170297643635422e+01 3.774473070572840783e+01
1.594813388038892299e+01 3.774474164845869240e+01
1.599476916738785803e+01 3.774475253376980532e+01
1.604129947640467435e+01 3.774476335677942984e+01
1.608777267835102975e+01 3.774477422632199364e+01
1.613430140633136034e+01 3.774478516242076154e+01
1.618072541733272374e+01 3.774479601921959215e+01
1.622724957135505974e+01 3.774480690790628756e+01
1.627376283938065171e+01 3.774481781376706380e+01
1.632023606833536178e+01 3.774482874773900676e+01
1.636676863429602236e+01 3.774483957572513759e+01
1.641324083134531975e+01 3.774636201016578951e+01
1.643749819230288267e+01 3.774786879815166429e+01
1.646173550537787378e+01 3.774936006826902712e+01
1.648596405540592968e+01 3.775083568120506783e+01
1.651024803647305816e+01 3.775229561226188935e+01
1.653455644042696804e+01 3.775374004900177738e+01
1.655878008750732988e+01 3.775516888177188690e+01
1.658303295460063964e+01 3.775658209371000140e+01
1.660728475858923048e+01 3.775797997506645487e+01
1.663163188262842596e+01 3.775936233698820388e+01
1.667817266855854541e+01 3.775937211441002717e+01
1.670253505557775497e+01 3.776074600122490210e+01
1.672692504758015275e+01 3.776210443827792318e+01
1.675124293158296496e+01 3.776344777464685620e+01
1.679785482154693455e+01 3.776345728043054351e+01
1.682212112855631858e+01 3.776479230863598957e+01
1.686873679258860648e+01 3.776480178318989545e+01
1.691527932055760175e+01 3.776481127501873658e+01
1.696172476257197559e+01 3.776482073727941469e+01
1.700819616159424186e+01 3.776483021087027225e+01
1.705472337256651372e+01 3.776483973866943700e+01
1.710121317254379392e+01 3.776484926300710043e+01
1.714770006644539535e+01 3.776485885552219912e+01
1.719422636344097555e+01 3.776486827889862496e+01
1.724070562946144491e+01 3.776487784425710004e+01
1.728720136149786413e+01 3.776488733166338108e+01
1.733374566549900919e+01 3.776489693869174147e+01
1.738031341647729278e+01 3.776490653598872882e+01
1.742681274737697095e+01 3.776491607424622998e+01
1.747332354134414345e+01 3.776492565359098563e+01
1.751988734630867839e+01 3.776493526769105102e+01
1.756641070125624537e+01 3.776494479155544326e+01
1.761299539322499186e+01 3.776495444226329568e+01
1.765952712821308523e+01 3.776638881335854592e+01
1.768376905412878841e+01 3.776780624751749826e+01
1.773025979823432863e+01 3.776781571607046573e+01
1.777673250122461468e+01 3.776782517901640546e+01
1.782322282320819795e+01 3.776783465631705639e+01
1.786972002719994634e+01 3.776784407928096954e+01
1.791626427124720067e+01 3.776927107828360874e+01
1.794050877029076219e+01 3.777068094416631538e+01
1.796481168526224792e+01 3.777207363004920637e+01
1.798907517525367439e+01 3.777344946503831125e+01
1.801331124827265739e+01 3.777480843842445779e+01
1.803756357030943036e+01 3.777615065321892018e+01
1.806182785728015006e+01 3.777747633556477780e+01
1.808604455634485930e+01 3.777878550250873957e+01
1.811030882433988154e+01 3.778007850050472172e+01
1.813453237037174404e+01 3.778135527591330600e+01
1.815882078534923494e+01 3.778261611675391407e+01
1.820535651035606861e+01 3.778262540317784612e+01
1.825186561828013510e+01 3.778263482226021353e+01
1.829844550730194896e+01 3.778264413251354625e+01
1.834509720723144710e+01 3.778265339104640930e+01
1.839170100318733603e+01 3.778266270817952233e+01
1.843830244417767972e+01 3.778394283883634586e+01
1.848484208411537111e+01 3.778395206855015687e+01
1.853139458608347923e+01 3.778396142553587111e+01
1.857784423697739840e+01 3.778523940749797561e+01
1.860209279996342957e+01 3.778650136098387691e+01
1.862637030892074108e+01 3.778774740627635254e+01
1.865062439488247037e+01 3.778897766354263865e+01
1.867487196880392730e+01 3.779019229835333249e+01
1.869910846685525030e+01 3.779139145474681527e+01
1.872336299787275493e+01 3.779257527230272018e+01
1.874765719089191407e+01 3.779374394050918085e+01
1.877194574289023876e+01 3.779489776811076496e+01
1.881849073793273419e+01 3.779490707946057171e+01
1.886498041695449501e+01 3.779491633049799759e+01
1.888923974498175085e+01 3.779607000118603111e+01
1.891351440188009292e+01 3.779720879885736196e+01
1.893783688289113343e+01 3.779833299360021925e+01
1.896207629796117544e+01 3.779944264527965458e+01
1.898638733592815697e+01 3.780053800478869164e+01
1.901065740396734327e+01 3.780161921600927855e+01
1.903495903906878084e+01 3.780268655643364184e+01
1.905920304311439395e+01 3.780374008274844755e+01
1.908344372909050435e+01 3.780478005624011928e+01
1.912997922813519835e+01 3.780478938154851676e+01
1.917646374006289989e+01 3.780479861534657715e+01
1.922291822405532002e+01 3.780480793716908750e+01
1.926942845701705664e+01 3.780481727652188795e+01
1.931592226098291576e+01 3.780482662254812709e+01
1.936239706201013178e+01 3.780483596862333684e+01
1.940890942502301186e+01 3.780484529877967503e+01
1.945549378707073629e+01 3.780485455201580436e+01
1.950195207807701081e+01 3.780486378809251846e+01
1.954844879405573010e+01 3.780487306781940049e+01
1.959488589607644826e+01 3.780488236365464161e+01
1.964141379506327212e+01 3.780489160791579906e+01
1.968786616309080273e+01 3.780490092615522002e+01
1.973436446103733033e+01 3.780491014440470110e+01
1.978092873911373317e+01 3.780491939778920596e+01
1.980514757812488824e+01 3.780605648647290451e+01
1.985163084010127932e+01 3.780606572706011548e+01
1.989822573401033878e+01 3.780607495824708764e+01
1.994479169999249279e+01 3.780608415160626379e+01
1.999147174297831953e+01 3.780609346957857753e+01
2.003810300794430077e+01 3.780610266524353591e+01
2.006244158104527742e+01 3.780726137812540344e+01
2.008672500099055469e+01 3.780840545667422248e+01
2.011094254406634718e+01 3.780953476572487659e+01
2.013522073603235185e+01 3.781064954841236414e+01
2.015956687706056982e+01 3.781175004295060660e+01
2.020612784312106669e+01 3.781175900998608341e+01
2.025263900111895055e+01 3.781176798517550708e+01
2.029914285009726882e+01 3.781177698572086143e+01
2.032342326606158167e+01 3.781288405714433054e+01
2.034771973104216158e+01 3.781397665386742801e+01
2.039428589609451592e+01 3.781398545866316852e+01
2.044078507414087653e+01 3.781399420308805048e+01
2.046503715717699379e+01 3.781508624411762298e+01
2.048932969919405878e+01 3.781616396988963658e+01
2.051364870811812580e+01 3.781722717689604707e+01
2.056017786613665521e+01 3.781723588453058937e+01
2.060666578612290323e+01 3.781724459436082952e+01
2.065319883415941149e+01 3.781725333186016513e+01
2.069974387623369694e+01 3.781726201485274430e+01
2.074621788831427693e+01 3.781833834394044658e+01
2.079276634729467332e+01 3.781940016289618001e+01
2.081700493325479329e+01 3.782044758264741802e+01
2.084124632831662893e+01 3.782148068752867687e+01
2.088777486630715430e+01 3.782148928077754135e+01
2.093427746533416212e+01 3.782149781978385761e+01
2.098074045532848686e+01 3.782150644167900566e+01
2.102732350141741335e+01 3.782151499658810678e+01
2.105157162842806429e+01 3.782256156935091695e+01
2.109811077744234353e+01 3.782257017258172027e+01
2.112235626042820513e+01 3.782360913022558435e+01
2.114666589850094169e+01 3.782463367649344832e+01
2.117093473148997873e+01 3.782564407301435239e+01
2.119516203249804676e+01 3.782664048264302892e+01
2.121939232153818011e+01 3.782762290649510817e+01
2.124370712158270180e+01 3.782859145416053082e+01
2.126798554358538240e+01 3.782954639074431213e+01
2.129224365460686386e+01 3.783048776037666983e+01
2.131648562452755868e+01 3.783141576982466603e+01
2.134082213358487934e+01 3.783233043174496402e+01
2.138740558468271047e+01 3.783233871544049265e+01
2.141163271968252957e+01 3.783324697842200379e+01
2.145817076764069498e+01 3.783325515292509778e+01
2.150478134362492710e+01 3.783326343824076332e+01
2.155134592170361429e+01 3.783327165647436630e+01
2.157570974167902023e+01 3.783418695647777241e+01
2.162232001277152449e+01 3.783419516071286637e+01
2.166878584481310099e+01 3.783420328530419141e+01
2.171520853182300925e+01 3.783421148738264606e+01
2.176170688378624618e+01 3.783421970787213695e+01
2.178594164387322962e+01 3.783514839860436751e+01
2.183247202984057367e+01 3.783515647673216620e+01
2.187904141482431442e+01 3.783516459243439556e+01
2.192551261675544083e+01 3.783517275398111934e+01
2.197203272569458932e+01 3.783518080750108226e+01
2.201858286070637405e+01 3.783518893015629203e+01
2.206501240469515324e+01 3.783613700636818322e+01
2.211151834367774427e+01 3.783614496197689903e+01
2.215804276871494949e+01 3.783615300557713823e+01
2.220455049071460962e+01 3.783616113617804899e+01
2.225106319272890687e+01 3.783616914297066813e+01
2.229765274573583156e+01 3.783617721057078143e+01
2.234418896574061364e+01 3.783618525341750427e+01
2.239069807576015592e+01 3.783619329718510471e+01
2.243714086874388158e+01 3.783620128886511225e+01
2.248368442279752344e+01 3.783620929996360616e+01
2.253012264380231500e+01 3.783720118230772300e+01
2.255439906881656498e+01 3.783817878831075632e+01
2.260095747176092118e+01 3.783818656143265713e+01
2.264741439383942634e+01 3.783915615887129036e+01
2.267172517580911517e+01 3.784011154466767124e+01
2.269603029883001000e+01 3.784105270652566588e+01
2.272029060381464660e+01 3.784197977806067570e+01
2.274451425089500844e+01 3.784289251056304693e+01
2.276871382084209472e+01 3.784379111537727169e+01
2.279303341684862971e+01 3.784467570080494880e+01
2.281730345380492508e+01 3.784554629404027537e+01
2.284154837881214917e+01 3.784640280961783532e+01
2.286578568490222096e+01 3.784724545062544365e+01
2.289007702190428972e+01 3.784807429398831147e+01
2.291435846791137010e+01 3.784888923973900177e+01
2.293857120885513723e+01 3.784969057475090892e+01
2.296282590681221336e+01 3.785047824660673399e+01
2.298712517379317433e+01 3.785125239952991194e+01
2.301139828981831670e+01 3.785201307321433717e+01
2.303567093284800649e+01 3.785276026638669578e+01
2.305993708490859717e+01 3.785349403746806018e+01
2.308426823094487190e+01 3.785421457174209792e+01
2.310855529597029090e+01 3.785492207971889655e+01
2.315538834990002215e+01 3.785561660879305634e+01
2.320209503092337400e+01 3.785629817761026317e+01
2.322641213098540902e+01 3.785696670963395860e+01
2.325065097701735795e+01 3.785762217358745119e+01
2.327491063403431326e+01 3.785826457826427571e+01
2.329918783996254206e+01 3.785889388831425606e+01
2.332349694694858044e+01 3.785951018497832621e+01
2.334778112696949393e+01 3.786011358540389438e+01
2.337202547292690724e+01 3.786070419014334476e+01
2.339630297594703734e+01 3.786128184804262986e+01
2.342059016705024987e+01 3.786184682709342297e+01
2.346712344198022038e+01 3.786185238737777325e+01
2.351357211591675878e+01 3.786185806138561105e+01
2.356003568798769265e+01 3.786186367011789855e+01
2.360653538594488055e+01 3.786186928752961478e+01
2.365300684992689639e+01 3.786187480661617855e+01
2.369952244893647730e+01 3.786188037662562778e+01
2.374600786599330604e+01 3.786188591111067581e+01
2.379240390006452799e+01 3.786189133551189911e+01
2.383887292305007577e+01 3.786189690464878055e+01
2.388543468003626913e+01 3.786190245270761778e+01
2.393188840406946838e+01 3.786190793630440510e+01
2.397832273808307946e+01 3.786191337247300481e+01
2.402480805909726769e+01 3.786191884006540676e+01
2.407127921108622104e+01 3.786192433818678893e+01
2.411770639906171709e+01 3.786192980134703134e+01
2.416427401208784431e+01 3.786193533964979707e+01
2.421079393709078431e+01 3.786194072387787202e+01
2.425726746418513358e+01 3.786194627839590510e+01
2.430367508612107486e+01 3.786195171690320649e+01
2.435017610015347600e+01 3.786195721440687123e+01
2.439667870115954429e+01 3.786196261004026553e+01
2.444313685013912618e+01 3.786196814510422115e+01
2.448962609411682934e+01 3.786197362086407736e+01
2.453605632518883795e+01 3.786197913340966181e+01
2.458255649614147842e+01 3.786198454645302292e+01
2.462903078622184694e+01 3.786198994807258345e+01
2.467549214011523873e+01 3.786199540161250354e+01
2.472203864005859941e+01 3.786200074678281879e+01
2.476859879307448864e+01 3.786200615340136721e+01
2.481517533899750561e+01 3.786201161849525221e+01
2.486166580789722502e+01 3.786201714065168744e+01
2.490820945892482996e+01 3.786202261190159390e+01
2.495470743393525481e+01 3.786202812467494994e+01
2.500118779600597918e+01 3.786203354469652993e+01
2.504764393402729183e+01 3.786203899468595324e+01
2.509410935395862907e+01 3.786204433829799143e+01
2.514055997692048550e+01 3.786204979087231948e+01
2.518709176895208657e+01 3.786205527658790260e+01
2.523358284693676978e+01 3.786206079267856950e+01
2.528007727791555226e+01 3.786206619559089148e+01
2.532655352889560163e+01 3.786207157357445396e+01
2.537307314388453960e+01 3.786207699969670415e+01
2.541951036185491830e+01 3.786208249574966800e+01
2.546599279879592359e+01 3.786208803260236522e+01
2.551243553776293993e+01 3.786209333807425992e+01
2.555893467483110726e+01 3.786209879140808710e+01
2.560542429680936038e+01 3.786285486005876066e+01
2.565191775478888303e+01 3.786359451697055079e+01
2.567611284169834107e+01 3.786431760581113082e+01
2.570039184775669128e+01 3.786502393624417095e+01
2.572462416382040828e+01 3.786571363087131203e+01
2.574884369678329676e+01 3.786638632325650633e+01
2.577313454670365900e+01 3.786704232175834051e+01
2.579742746765259653e+01 3.786768150093077878e+01
2.582166011771187186e+01 3.786830379142888603e+01
2.584587292966898531e+01 3.786890914567327826e+01
2.589240364870056510e+01 3.786891282410185511e+01
2.593898614577483386e+01 3.786891646428288993e+01
2.598550815880298615e+01 3.786892022317319118e+01
2.603198384481947869e+01 3.786892391381026357e+01
2.607836059480905533e+01 3.786952312136404686e+01
2.612484564480837435e+01 3.786952670989141723e+01
2.614911980484612286e+01 3.787011146703432019e+01
2.617335420986637473e+01 3.787067915239515514e+01
2.619758276583161205e+01 3.787122983890503747e+01
2.622182282886933535e+01 3.787176339900146615e+01
2.624608327285386622e+01 3.787227999819617708e+01
2.627032668783795089e+01 3.787277978840733539e+01
2.629458917281590402e+01 3.787326260128503463e+01
2.631881961785256863e+01 3.787372865475589379e+01
2.634310140088200569e+01 3.787417803788363813e+01
2.636741650884505361e+01 3.787461083883089685e+01
2.641407405189238489e+01 3.787502722560972046e+01
2.646065214287955314e+01 3.787542743896309361e+01
2.648488345392979681e+01 3.787581159652197016e+01
2.650914315995760262e+01 3.787617968654363665e+01
2.653339437500108033e+01 3.787653165569000180e+01
2.655759313900489360e+01 3.787686771725933710e+01
2.660413813893683255e+01 3.787687036004260932e+01
2.665066179994028062e+01 3.787687287636003219e+01
2.669711892993655056e+01 3.787687549236021312e+01
2.674436080292798579e+01 3.787687809748238266e+01
2.679141870397143066e+01 3.787688062200312800e+01
2.683794154797215015e+01 3.787721137704438235e+01
2.686218237504363060e+01 3.787752622328714835e+01
2.690868820995092392e+01 3.787752875822935295e+01
2.695513869891874492e+01 3.787753137052283137e+01
2.700163357786368579e+01 3.787753386948215706e+01
2.704815837077330798e+01 3.787753648366361148e+01
2.709458889474626631e+01 3.787753901784839883e+01
2.714102305984124541e+01 3.787754161741038672e+01
2.718749540881253779e+01 3.787754417054656386e+01
2.723395946179516613e+01 3.787754665129672560e+01
2.728045981773175299e+01 3.787754920527601854e+01
2.732698453764896840e+01 3.787755163390092861e+01
2.737342914764303714e+01 3.787755422394299387e+01
2.741993442666716874e+01 3.787755661618210468e+01
2.746647366473916918e+01 3.787755919993386300e+01
2.751292877877131104e+01 3.787756167079604097e+01
2.755931785481516272e+01 3.787756422245377763e+01
2.760580134985502809e+01 3.787756674493965647e+01
2.765223020582925528e+01 3.787756923693540045e+01
2.769864854577463120e+01 3.787757174191965248e+01
2.774525960767641664e+01 3.787757422805790952e+01
2.779172274668235332e+01 3.787757676192559586e+01
2.783823632472194731e+01 3.787757925372717693e+01
2.788479161576833576e+01 3.787758183535026291e+01
2.793135010369587690e+01 3.787758438954104889e+01
2.797786841762717813e+01 3.787758682446068548e+01
2.800216597062535584e+01 3.787793525949425089e+01
2.802650396968238056e+01 3.787826649257708311e+01
2.805080471269320697e+01 3.787858073393395841e+01
2.807519517873879522e+01 3.787887815095552213e+01
2.809945724881254137e+01 3.787915870412606267e+01
2.812375913478899747e+01 3.787942242705875628e+01
2.814802092278841883e+01 3.787966944656045598e+01
2.817226022982504219e+01 3.787990014083599988e+01
2.819657101680058986e+01 3.788011435601732302e+01
2.822082119679544121e+01 3.788031256577451700e+01
2.824507331778295338e+01 3.788049478973312745e+01
2.826928804873023182e+01 3.788066122612116260e+01
2.829352717672009021e+01 3.788081212116763652e+01
2.831782120571006089e+01 3.788094766158094018e+01
2.834199453773908317e+01 3.788106794349199902e+01
2.836626182473264635e+01 3.788117325318751227e+01
2.841277091775555164e+01 3.788117622395917294e+01
2.845913526869844645e+01 3.788117904236984401e+01
2.850556612771470100e+01 3.788118196000573334e+01
2.855202775471843779e+01 3.788118490651076797e+01
2.859855823370162398e+01 3.788118774168910363e+01
2.864500843570567667e+01 3.788119059841651648e+01
2.869148583780042827e+01 3.788119342853591576e+01
2.873797205975279212e+01 3.788119631800609710e+01
2.878457721578888595e+01 3.788119904564305784e+01
2.883101227181032300e+01 3.788120186236679388e+01
2.887845265481155366e+01 3.788120470558119024e+01
2.892497948580421507e+01 3.788120746324901233e+01
2.897153221082407981e+01 3.788121029199356826e+01
2.901810877781827003e+01 3.788121302876904650e+01
2.906475699075963348e+01 3.788121591010698808e+01
2.911127942882012576e+01 3.788121870051760709e+01
2.915773522586096078e+01 3.788122148382120713e+01
2.920423162693623453e+01 3.788122417115559415e+01
2.925067966897040606e+01 3.788122687304769443e+01
2.929721167997922748e+01 3.788122967119469564e+01
2.934369082003831863e+01 3.788123237902028961e+01
2.939011827111244202e+01 3.788123508540054729e+01
2.943659982515964657e+01 3.788123785333868199e+01
2.948306462122127414e+01 3.788124052861369506e+01
2.952959278528578579e+01 3.788124325198100451e+01
2.957606805721297860e+01 3.788124592280757952e+01
2.962268642522394657e+01 3.788124870944250233e+01
2.966928577818907797e+01 3.788125143707003417e+01
2.971593605214729905e+01 3.788125410663877801e+01
2.976253113616257906e+01 3.788125673201074051e+01
2.978678480617236346e+01 3.788142343886440244e+01
2.983332331420388073e+01 3.788142600417371852e+01
2.987984383420553058e+01 3.788142854963555095e+01
2.992635631316807121e+01 3.788143102944975738e+01
2.997287963517010212e+01 3.788143364967177007e+01
2.999714061210397631e+01 3.788159207226406266e+01
3.002140024013351649e+01 3.788173332134468296e+01
3.006790116021875292e+01 3.788173546391445257e+01
3.011446419125422835e+01 3.788173757566084277e+01
3.013872925424948335e+01 3.788186483767074719e+01
3.016296914126724005e+01 3.788197466764759724e+01
3.018723464920185506e+01 3.788206699931524213e+01
3.021157141926232725e+01 3.788214175366591263e+01
3.023581692425068468e+01 3.788219880253767258e+01
3.026006689621135592e+01 3.788223829363110440e+01
3.028429690329357982e+01 3.788225999124317411e+01
3.030856110923923552e+01 3.788226407201218393e+01
3.033280290826223791e+01 3.788225044629112404e+01
3.035704833222553134e+01 3.788221917078261924e+01
3.038133216020651162e+01 3.788217017843753354e+01
3.042789341614115983e+01 3.788217055562052593e+01
3.047440471604932100e+01 3.788217086619973628e+01
3.052087016205769032e+01 3.788217122889832211e+01
3.056731278996448964e+01 3.788217154470967074e+01
3.059156704391352832e+01 3.788210604932557857e+01
3.061583010689355433e+01 3.788202300136757117e+01
3.064007752388715744e+01 3.788192256182964712e+01
3.066435084177646786e+01 3.788180477017461811e+01
3.068865621078293771e+01 3.788166985046009927e+01
3.073545611079316586e+01 3.788166968025170434e+01
3.078200432786252350e+01 3.788166953141842441e+01
3.080621690780390054e+01 3.788151763621951318e+01
3.083043128671124578e+01 3.788134871947559645e+01
3.085459702881053090e+01 3.788116269892156396e+01
3.087879756977781653e+01 3.788095962069034073e+01
3.090304757771082222e+01 3.788073977967078321e+01
3.092723907378967851e+01 3.788050293686033143e+01
3.095200499473139644e+01 3.788024939519767287e+01
3.097625911072827876e+01 3.787997937852584585e+01
3.100047868269030005e+01 3.787969290354811136e+01
3.102471370168495923e+01 3.787939017900206551e+01
3.104894000769127160e+01 3.787907127236694294e+01
3.109540871472563595e+01 3.787907099337943606e+01
3.114184333872981369e+01 3.787907071803056880e+01
3.118832275772001594e+01 3.787907056257068206e+01
3.123496203171089292e+01 3.787907029386262536e+01
3.128162135765887797e+01 3.787907009803968350e+01
3.132811848761048168e+01 3.787873590455068040e+01
3.137468682171311229e+01 3.787873575428186967e+01
3.139892359473742545e+01 3.787838598995672612e+01
3.144544496876187623e+01 3.787838592367243251e+01
3.149192493583541363e+01 3.787838589946650814e+01
3.153835419088136405e+01 3.787838583895629085e+01
3.158481026382651180e+01 3.787838586050484224e+01
3.163126047083642334e+01 3.787838584508531881e+01
3.167768079089000821e+01 3.787838582279030675e+01
3.172417176188901067e+01 3.787838584439357703e+01
3.177064747386611998e+01 3.787838576559568793e+01
3.181715872988570482e+01 3.787838572253771474e+01
3.186364725988823920e+01 3.787838569815394862e+01
3.191014842083677649e+01 3.787838574636172950e+01
3.195656358683481812e+01 3.787838569142456180e+01
3.200299283186905086e+01 3.787802567116823838e+01
3.202726232178974897e+01 3.787764971324739349e+01
3.205146172177046537e+01 3.787725830913557701e+01
3.207573297980707139e+01 3.787685165844155222e+01
3.212225840881001204e+01 3.787685214935693523e+01
3.214655394386500120e+01 3.787643149170778401e+01
3.217077266389969736e+01 3.787599601750188327e+01
3.219504248793236911e+01 3.787554592364634942e+01
3.224156437104102224e+01 3.787554685873189442e+01
3.228805016004480422e+01 3.787554777651979521e+01
3.233453138708136976e+01 3.787508661118646103e+01
3.238103928312193602e+01 3.787508774679458412e+01
3.242757890804205090e+01 3.787508887021764536e+01
3.247408036107663065e+01 3.787509002852642936e+01
3.252055126614868641e+01 3.787509114132465982e+01
3.256701746117323637e+01 3.787509219066102872e+01
3.261348801921121776e+01 3.787509334916653359e+01
3.266001991229131818e+01 3.787462860222856875e+01
3.268423717131372541e+01 3.787414984236632876e+01
3.270845765341073275e+01 3.787365721631467608e+01
3.275498622935265303e+01 3.787365880338208513e+01
3.277921036537736654e+01 3.787315479590337475e+01
3.280351143935695291e+01 3.787263730703774911e+01
3.282780354935675859e+01 3.787210685376307140e+01
3.287449434236623347e+01 3.787210882287241986e+01
3.289881734340451658e+01 3.787156805202442200e+01
3.292308570235036314e+01 3.787101455066516564e+01
3.294737214630004019e+01 3.787044846922772479e+01
3.299386128433980048e+01 3.786987020475265098e+01
3.301813243038486689e+01 3.786927993792895109e+01
3.304234771337360144e+01 3.786867776932916030e+01
3.306692373845726252e+01 3.786806388686891012e+01
3.311350137949921191e+01 3.786806641188862699e+01
3.313780986552592367e+01 3.786744437528533780e+01
3.316209323552902788e+01 3.786681087633323983e+01
3.318636175151914358e+01 3.786616621239155478e+01
3.321057426149491221e+01 3.786551039686712272e+01
3.323485555453225970e+01 3.786484353533271019e+01
3.328134729457087815e+01 3.786484635400532994e+01
3.332784649461973459e+01 3.786417206966626026e+01
3.335205977258738130e+01 3.786348685405009462e+01
3.337634162651374936e+01 3.786279082189933831e+01
3.340062431455589831e+01 3.786208394600515703e+01
3.342492130456957966e+01 3.786136625921135135e+01
3.344919166248291731e+01 3.786063788166287480e+01
3.347341743647120893e+01 3.785989870962728787e+01
3.351998813846148551e+01 3.785990112667857943e+01
3.354424739244859666e+01 3.785915436066918716e+01
3.356848790845833719e+01 3.785839694449477122e+01
3.361504317854996771e+01 3.785839917345604277e+01
3.363932715554255992e+01 3.785763407568285999e+01
3.366350500460248441e+01 3.785685814031074869e+01
3.368779114959761500e+01 3.785607133770316324e+01
3.371206486260052770e+01 3.785527370309087303e+01
3.373629083263222128e+01 3.785446511448283502e+01
3.376055938459467143e+01 3.785364566289844390e+01
3.380716986663173884e+01 3.785364724337646436e+01
3.385371256258804351e+01 3.785364874935552137e+01
3.390020331460982561e+01 3.785365035269666123e+01
3.394671218062285334e+01 3.785282686898575832e+01
3.397096092870924622e+01 3.785199222966725330e+01
3.399521157168783247e+01 3.785114646348387168e+01
3.401949650864116848e+01 3.785028955314005827e+01
3.404367564863059670e+01 3.784942161026539509e+01
3.406791683565825224e+01 3.784854260252623703e+01
3.409217046468984336e+01 3.784765243954710456e+01
3.411644372274167836e+01 3.784675122783306733e+01
3.414068001066334546e+01 3.784583892842717745e+01
3.418725839967373759e+01 3.784583961466852031e+01
3.423378936562221497e+01 3.784491789362810010e+01
3.425800386362243444e+01 3.784398515035599075e+01
3.428228757262695581e+01 3.784304152887394679e+01
3.430659869266673923e+01 3.784208707206600764e+01
3.435327817569486797e+01 3.784208750084906825e+01
3.439998575171921402e+01 3.784208791778609537e+01
3.444660227571148425e+01 3.784208834658525689e+01
3.449314042273908854e+01 3.784208878830295930e+01
3.453968427365180105e+01 3.784208919538124860e+01
3.458624273561872542e+01 3.784208975003613062e+01
3.463272965059150010e+01 3.784209025833054341e+01
3.467922468564938754e+01 3.784209078686045302e+01
3.472572871972806752e+01 3.784209128578210368e+01
3.477224953367840499e+01 3.784209176662258756e+01
3.481878076167777181e+01 3.784209232026551462e+01
3.486531317059416324e+01 3.784209279842890084e+01
3.488962249562609941e+01 3.784114478818978711e+01
3.491383763658814132e+01 3.784018605120188994e+01
3.493808483751490712e+01 3.783921663191488705e+01
3.496231556450948119e+01 3.783823674894873079e+01
3.498660590557847172e+01 3.783724644012045957e+01
3.503315070259850472e+01 3.783724687084823302e+01
3.507966572057921439e+01 3.783724737574055297e+01
3.512639739259611815e+01 3.783724781202596432e+01
3.517296991858165711e+01 3.783724830895610580e+01
3.521956946060527116e+01 3.783724875962739276e+01
3.526609643851406872e+01 3.783724927136912441e+01
3.531260368460789323e+01 3.783724977122039945e+01
3.535915776761248708e+01 3.783725021893541651e+01
3.540567316662054509e+01 3.783725072397065503e+01
3.545215561566874385e+01 3.783725117574267216e+01
3.549871422466821969e+01 3.783725167984106008e+01


==> figs/MRI/Cartesian/DeepBrain1/NewRun/REDEnergy_GD/lst_timecost.txt <==
0.000000000000000000e+00 6.698198699951171875e+01
3.570764729520305991e-01 3.886492156982421875e+01
3.720942488871514797e-01 2.277211952209472656e+01
3.869710328290238976e-01 1.346932983398437500e+01
4.016808058368042111e-01 8.035778045654296875e+00
4.163744738325476646e-01 4.826778411865234375e+00
4.310715527972206473e-01 2.908137798309326172e+00
4.479632958536967635e-01 1.744808316230773926e+00
4.627290747594088316e-01 1.027836441993713379e+00
4.774204237619414926e-01 5.773793458938598633e-01
4.920785528374835849e-01 2.878827452659606934e-01
5.067594638094305992e-01 9.685677289962768555e-02
5.214468197664245963e-01 -3.302872180938720703e-02
5.361335898051038384e-01 -1.243043541908264160e-01
5.508249928243458271e-01 -1.907174885272979736e-01
5.655036198440939188e-01 -2.407645583152770996e-01
5.801775188883766532e-01 -2.797679603099822998e-01
5.948252918897196651e-01 -3.111185431480407715e-01
6.095028899144381285e-01 -3.370146751403808594e-01
6.241773979272693396e-01 -3.589097559452056885e-01
6.388674619374796748e-01 -3.777860403060913086e-01
6.535301648546010256e-01 -3.943232893943786621e-01
6.681866508442908525e-01 -4.090018272399902344e-01
6.828505288576707244e-01 -4.221715629100799561e-01
6.976143257925286889e-01 -4.340907931327819824e-01
7.123424987075850368e-01 -4.449577927589416504e-01
7.270945747150108218e-01 -4.549248814582824707e-01
7.423249976709485054e-01 -4.641129672527313232e-01
7.572446056874468923e-01 -4.726207852363586426e-01
7.721413887338712811e-01 -4.805279374122619629e-01
7.870057007530704141e-01 -4.879003167152404785e-01
8.018735887017101049e-01 -4.947944283485412598e-01
8.169727887725457549e-01 -5.012582540512084961e-01
8.318635197356343269e-01 -5.073325037956237793e-01
8.467347687110304832e-01 -5.130522251129150391e-01
8.616047137184068561e-01 -5.184476375579833984e-01
8.764778677141293883e-01 -5.235473513603210449e-01
8.913731616921722889e-01 -5.283737778663635254e-01
9.062595056602731347e-01 -5.329499840736389160e-01
9.212251676945015788e-01 -5.372940301895141602e-01
9.359402847476303577e-01 -5.414231419563293457e-01
9.506184688070788980e-01 -5.453528165817260742e-01
9.659912688657641411e-01 -5.490964651107788086e-01
9.806670278776437044e-01 -5.526679754257202148e-01
9.953141559381037951e-01 -5.560778379440307617e-01
1.009970544953830540e+00 -5.593364834785461426e-01
1.024637659895233810e+00 -5.624538660049438477e-01
1.039298224844969809e+00 -5.654387474060058594e-01
1.053951203823089600e+00 -5.682985186576843262e-01
1.068629922810941935e+00 -5.710413455963134766e-01
1.083293817704543471e+00 -5.736736059188842773e-01
1.097958905738778412e+00 -5.762016773223876953e-01
1.112633729702793062e+00 -5.786318182945251465e-01
1.127293758676387370e+00 -5.809692144393920898e-01
1.141973628662526608e+00 -5.832183361053466797e-01
1.156663664616644382e+00 -5.853847861289978027e-01
1.171512786648236215e+00 -5.874726772308349609e-01
1.186184155638329685e+00 -5.894855260848999023e-01
1.200838289572857320e+00 -5.914264917373657227e-01
1.215494182542897761e+00 -5.933001637458801270e-01
1.230156108620576560e+00 -5.951099395751953125e-01
1.244809488649480045e+00 -5.968592166900634766e-01
1.259459215565584600e+00 -5.985499620437622070e-01
1.274111946579068899e+00 -6.001857519149780273e-01
1.288769497536122799e+00 -6.017682552337646484e-01
1.303415653528645635e+00 -6.033005714416503906e-01
1.318068658583797514e+00 -6.047837138175964355e-01
1.332720805658027530e+00 -6.062214374542236328e-01
1.347378319711424410e+00 -6.076147556304931641e-01
1.362033398705534637e+00 -6.089656352996826172e-01
1.376787675777450204e+00 -6.102762818336486816e-01
1.391460387734696269e+00 -6.115483641624450684e-01
1.406118964776396751e+00 -6.127826571464538574e-01
1.420802201726473868e+00 -6.139819025993347168e-01
1.435482012690044940e+00 -6.151468753814697266e-01
1.450162192690186203e+00 -6.162784099578857422e-01
1.464837690582498908e+00 -6.173787713050842285e-01
1.479520844528451562e+00 -6.184492111206054688e-01
1.494189673452638090e+00 -6.194902658462524414e-01
1.508859332534484565e+00 -6.205028295516967773e-01
1.523523837560787797e+00 -6.214886307716369629e-01
1.538203069590963423e+00 -6.224480867385864258e-01
1.552879718597978354e+00 -6.233825087547302246e-01
1.567664240603335202e+00 -6.242932677268981934e-01
1.582359938649460673e+00 -6.251802444458007812e-01
1.597121677710674703e+00 -6.260446310043334961e-01
1.611836235621012747e+00 -6.268876194953918457e-01
1.626544163678772748e+00 -6.277092695236206055e-01
1.641221422585658729e+00 -6.285104751586914062e-01
1.655908932560123503e+00 -6.292927265167236328e-01
1.670588796609081328e+00 -6.300553083419799805e-01
1.685280933626927435e+00 -6.307996511459350586e-01
1.699975380674004555e+00 -6.315267682075500488e-01
1.714661482605151832e+00 -6.322364807128906250e-01
1.729355341522023082e+00 -6.329296827316284180e-01
1.744173636543564498e+00 -6.336065530776977539e-01
1.758843104587867856e+00 -6.342679262161254883e-01
1.773514238651841879e+00 -6.349142789840698242e-01
1.788200228707864881e+00 -6.355460882186889648e-01
1.802866241778247058e+00 -6.361631751060485840e-01
1.817623791750520468e+00 -6.367672681808471680e-01
1.832303091767244041e+00 -6.373578310012817383e-01
1.846990028745494783e+00 -6.379355192184448242e-01
1.861672309809364378e+00 -6.385004520416259766e-01
1.876369702862575650e+00 -6.390534043312072754e-01
1.891036178916692734e+00 -6.395944952964782715e-01
1.905720317852683365e+00 -6.401237249374389648e-01
1.920406854944303632e+00 -6.406424045562744141e-01
1.935099461930803955e+00 -6.411505341529846191e-01
1.949790764949284494e+00 -6.416471004486083984e-01
1.964529303950257599e+00 -6.421339511871337891e-01
1.979216731037013233e+00 -6.426111459732055664e-01
1.993902959977276623e+00 -6.430782675743103027e-01
2.008554477011784911e+00 -6.435362696647644043e-01
2.023250616039149463e+00 -6.439847350120544434e-01
2.037921692011877894e+00 -6.444241404533386230e-01
2.052605847013182938e+00 -6.448551416397094727e-01
2.067276324029080570e+00 -6.452783942222595215e-01
2.081955233123153448e+00 -6.456928849220275879e-01
2.096609120140783489e+00 -6.460987329483032227e-01
2.111297821160405874e+00 -6.464972496032714844e-01
2.125983472098596394e+00 -6.468882560729980469e-01
2.140670828055590391e+00 -6.472721099853515625e-01
2.155683072167448699e+00 -6.476480364799499512e-01
2.170513958204537630e+00 -6.480172872543334961e-01
2.185247890185564756e+00 -6.483795046806335449e-01
2.200001502176746726e+00 -6.487349271774291992e-01
2.214760604198090732e+00 -6.490837335586547852e-01
2.229606196167878807e+00 -6.494266986846923828e-01
2.244368804153054953e+00 -6.497626304626464844e-01
2.259160950197838247e+00 -6.500928997993469238e-01
2.273967969231307507e+00 -6.504178047180175781e-01
2.288676519296132028e+00 -6.507366299629211426e-01
2.303363919258117676e+00 -6.510490775108337402e-01
2.318084198283031583e+00 -6.513566970825195312e-01
2.332774592330679297e+00 -6.516587138175964355e-01
2.347464567399583757e+00 -6.519554853439331055e-01
2.362149684457108378e+00 -6.522470116615295410e-01
2.376954575418494642e+00 -6.525335907936096191e-01
2.391652746475301683e+00 -6.528155803680419922e-01
2.406350152450613678e+00 -6.530920267105102539e-01
2.421026041498407722e+00 -6.533643603324890137e-01
2.435674729524180293e+00 -6.536319255828857422e-01
2.450374423526227474e+00 -6.538949012756347656e-01
2.465052166488021612e+00 -6.541538834571838379e-01
2.479745189426466823e+00 -6.544083356857299805e-01
2.494440507376566529e+00 -6.546585559844970703e-01
2.509114881395362318e+00 -6.549048423767089844e-01
2.523849863326177001e+00 -6.551468372344970703e-01
2.538541404413990676e+00 -6.553851366043090820e-01
2.553313223412260413e+00 -6.556190848350524902e-01
2.568055636365897954e+00 -6.558499932289123535e-01
2.582757764379493892e+00 -6.560764908790588379e-01
2.597455011331476271e+00 -6.562998294830322266e-01
2.612201143288984895e+00 -6.565194725990295410e-01
2.626902899355627596e+00 -6.567356586456298828e-01
2.641615837346762419e+00 -6.569482088088989258e-01
2.656317947315983474e+00 -6.571580767631530762e-01
2.671002532239072025e+00 -6.573647260665893555e-01
2.685748431249521673e+00 -6.575679779052734375e-01
2.700445004273205996e+00 -6.577681303024291992e-01
2.715198368299752474e+00 -6.579650044441223145e-01
2.729915594332851470e+00 -6.581588983535766602e-01
2.744690658291801810e+00 -6.583498120307922363e-01
2.759404061245732009e+00 -6.585381031036376953e-01
2.774105749209411442e+00 -6.587237119674682617e-01
2.788809150108136237e+00 -6.589069366455078125e-01
2.803506457130424678e+00 -6.590865850448608398e-01
2.818174802116118371e+00 -6.592634320259094238e-01
2.832933374098502100e+00 -6.594380140304565430e-01
2.847615929087623954e+00 -6.596102714538574219e-01
2.862306709052063525e+00 -6.597796678543090820e-01
2.876986598013900220e+00 -6.599468588829040527e-01
2.891702185035683215e+00 -6.601117849349975586e-01
2.906376769067719579e+00 -6.602735519409179688e-01
2.921035757055506110e+00 -6.604337096214294434e-01
2.935724873095750809e+00 -6.605913043022155762e-01
2.950411845115013421e+00 -6.607463359832763672e-01
2.965086346142925322e+00 -6.608996987342834473e-01
2.979775277199223638e+00 -6.610512137413024902e-01
2.994464578223414719e+00 -6.612002253532409668e-01
3.009142118273302913e+00 -6.613470911979675293e-01
3.023839202360250056e+00 -6.614917516708374023e-01
3.038501314353197813e+00 -6.616344451904296875e-01
3.053192630293779075e+00 -6.617755889892578125e-01
3.067915656254626811e+00 -6.619144082069396973e-01
3.082635263330303133e+00 -6.620512008666992188e-01
3.097333979327231646e+00 -6.621865034103393555e-01
3.112023471388965845e+00 -6.623199582099914551e-01
3.126685275346972048e+00 -6.624516248703002930e-01
3.141377114341594279e+00 -6.625816226005554199e-01
3.156070136348716915e+00 -6.627096533775329590e-01
3.170793298399075866e+00 -6.628358960151672363e-01
3.185477464343421161e+00 -6.629605293273925781e-01
3.200182715314440429e+00 -6.630840897560119629e-01
3.214886754285544157e+00 -6.632055640220642090e-01
3.229579249396920204e+00 -6.633257269859313965e-01
3.244864241452887654e+00 -6.634436845779418945e-01
3.259553953423164785e+00 -6.635603308677673340e-01
3.274219555431045592e+00 -6.636759042739868164e-01
3.288902392378076911e+00 -6.637895703315734863e-01
3.303603438427671790e+00 -6.639021635055541992e-01
3.318274918477982283e+00 -6.640132069587707520e-01
3.332968450384214520e+00 -6.641225814819335938e-01
3.347687951405532658e+00 -6.642306447029113770e-01
3.362378780380822718e+00 -6.643375754356384277e-01
3.377068257308565080e+00 -6.644426584243774414e-01
3.391765753272920847e+00 -6.645472645759582520e-01
3.406471371301449835e+00 -6.646499037742614746e-01
3.421188607346266508e+00 -6.647517085075378418e-01
3.435859316377900541e+00 -6.648520231246948242e-01
3.450570004410110414e+00 -6.649510264396667480e-01
3.465244006365537643e+00 -6.650491356849670410e-01
3.479919101344421506e+00 -6.651454567909240723e-01
3.494576085358858109e+00 -6.652407646179199219e-01
3.509411482373252511e+00 -6.653354763984680176e-01
3.524128199322149158e+00 -6.654289960861206055e-01
3.538824349292553961e+00 -6.655210256576538086e-01
3.553533294238150120e+00 -6.656115055084228516e-01
3.568243581219576299e+00 -6.657019853591918945e-01
3.582951299264095724e+00 -6.657909154891967773e-01
3.597625567228533328e+00 -6.658785939216613770e-01
3.612325680209323764e+00 -6.659653186798095703e-01
3.627026422182098031e+00 -6.660510301589965820e-01
3.641707930131815374e+00 -6.661359667778015137e-01
3.656395327067002654e+00 -6.662195920944213867e-01
3.671109060058370233e+00 -6.663027405738830566e-01
3.685849507106468081e+00 -6.663846969604492188e-01
3.700538656092248857e+00 -6.664658188819885254e-01
3.715245074126869440e+00 -6.665457487106323242e-01
3.729926149128004909e+00 -6.666248440742492676e-01
3.744623325066640973e+00 -6.667029857635498047e-01
3.759457497042603791e+00 -6.667804121971130371e-01
3.774144564056769013e+00 -6.668567657470703125e-01
3.788830648059956729e+00 -6.669322252273559570e-01
3.803516133106313646e+00 -6.670068502426147461e-01
3.818225888069719076e+00 -6.670805215835571289e-01
3.832912969985045493e+00 -6.671539545059204102e-01
3.847596698906272650e+00 -6.672263741493225098e-01
3.862279312917962670e+00 -6.672977209091186523e-01
3.876989565906114876e+00 -6.673686504364013672e-01
3.891686768969520926e+00 -6.674383878707885742e-01
3.906385107897222042e+00 -6.675074100494384766e-01
3.921068187919445336e+00 -6.675756573677062988e-01
3.935729589895345271e+00 -6.676436066627502441e-01
3.950412428821437061e+00 -6.677106022834777832e-01
3.965106236864812672e+00 -6.677769422531127930e-01
3.979787181946448982e+00 -6.678425669670104980e-01
3.994466067990288138e+00 -6.679070591926574707e-01
4.009287111926823854e+00 -6.679711937904357910e-01
4.023945380933582783e+00 -6.680344939231872559e-01
4.038621168932877481e+00 -6.680972576141357422e-01
4.053320379927754402e+00 -6.681593060493469238e-01
4.067991014919243753e+00 -6.682208776473999023e-01
4.082660738029517233e+00 -6.682814955711364746e-01
4.097331729950383306e+00 -6.683420538902282715e-01
4.112023191992193460e+00 -6.684012413024902344e-01
4.126722308923490345e+00 -6.684601306915283203e-01
4.141394470003433526e+00 -6.685185432434082031e-01
4.156072370009496808e+00 -6.685763001441955566e-01
4.170762481051497161e+00 -6.686338782310485840e-01
4.185457665123976767e+00 -6.686905622482299805e-01
4.200129003147594631e+00 -6.687464118003845215e-01
4.214794667088426650e+00 -6.688021421432495117e-01
4.229472018196247518e+00 -6.688569784164428711e-01
4.244121228228323162e+00 -6.689112782478332520e-01
4.258812907268293202e+00 -6.689650416374206543e-01
4.273518979200161994e+00 -6.690183281898498535e-01
4.288218614179641008e+00 -6.690710783004760742e-01
4.302904577227309346e+00 -6.691235303878784180e-01
4.317555852234363556e+00 -6.691751480102539062e-01
4.332235919195227325e+00 -6.692262887954711914e-01
4.346909053158015013e+00 -6.692769527435302734e-01
4.361593169160187244e+00 -6.693273186683654785e-01
4.376279530231840909e+00 -6.693768501281738281e-01
4.390970987151376903e+00 -6.694259643554687500e-01
4.405644455226138234e+00 -6.694750189781188965e-01
4.420320161152631044e+00 -6.695231795310974121e-01
4.434997125179506838e+00 -6.695709228515625000e-01
4.449670303263701499e+00 -6.696181297302246094e-01
4.464363423292525113e+00 -6.696649789810180664e-01
4.479044418199919164e+00 -6.697117090225219727e-01
4.493707703193649650e+00 -6.697579026222229004e-01
4.508366568130441010e+00 -6.698034405708312988e-01
4.523226896184496582e+00 -6.698487401008605957e-01
4.537894356180913746e+00 -6.698933243751525879e-01
4.552565631223842502e+00 -6.699377298355102539e-01
4.567242568242363632e+00 -6.699814796447753906e-01
4.581902758218348026e+00 -6.700252294540405273e-01
4.596551188151352108e+00 -6.700683832168579102e-01
4.611194214201532304e+00 -6.701111197471618652e-01
4.625841064145788550e+00 -6.701536178588867188e-01
4.640519311185926199e+00 -6.701953411102294922e-01
4.655198110151104629e+00 -6.702372431755065918e-01
4.669851002166979015e+00 -6.702781319618225098e-01
4.684513325104489923e+00 -6.703193187713623047e-01
4.699163835146464407e+00 -6.703594923019409180e-01
4.713849681080318987e+00 -6.703999638557434082e-01
4.728497107978910208e+00 -6.704394817352294922e-01
4.743129879934713244e+00 -6.704788208007812500e-01
4.757783335866406560e+00 -6.705179214477539062e-01
4.772445175913162529e+00 -6.705566048622131348e-01
4.787114281905815005e+00 -6.705947518348693848e-01
4.801762225921265781e+00 -6.706331372261047363e-01
4.816429347964003682e+00 -6.706708669662475586e-01
4.831209227908402681e+00 -6.707085371017456055e-01
4.845889786840416491e+00 -6.707454323768615723e-01
4.860530197853222489e+00 -6.707822084426879883e-01
4.875157877802848816e+00 -6.708183288574218750e-01
4.889813458896242082e+00 -6.708544492721557617e-01
4.904471930931322277e+00 -6.708906888961791992e-01
4.919130065944045782e+00 -6.709260344505310059e-01
4.933765315916389227e+00 -6.709613204002380371e-01
4.948438214836642146e+00 -6.709962487220764160e-01
4.963122529792599380e+00 -6.710308790206909180e-01
4.977782835834659636e+00 -6.710650324821472168e-01
4.992424575844779611e+00 -6.710991859436035156e-01
5.007078199763782322e+00 -6.711328625679016113e-01
5.021742349839769304e+00 -6.711666584014892578e-01
5.036385578801855445e+00 -6.711996197700500488e-01
5.051040147780440748e+00 -6.712322235107421875e-01
5.065699992817826569e+00 -6.712650656700134277e-01
5.080372516764327884e+00 -6.712974309921264648e-01
5.095032682758755982e+00 -6.713294982910156250e-01
5.109677072730846703e+00 -6.713612079620361328e-01
5.124686787719838321e+00 -6.713928580284118652e-01
5.139406074653379619e+00 -6.714242696762084961e-01
5.154065873706713319e+00 -6.714551448822021484e-01
5.168773121666163206e+00 -6.714861989021301270e-01
5.183500946732237935e+00 -6.715166568756103516e-01
5.198238296667113900e+00 -6.715469360351562500e-01
5.213023140677250922e+00 -6.715770363807678223e-01
5.227753701619803905e+00 -6.716070771217346191e-01
5.242504499619826674e+00 -6.716365814208984375e-01
5.257288163527846336e+00 -6.716659069061279297e-01
5.271954824449494481e+00 -6.716952323913574219e-01
5.286622235435061157e+00 -6.717240810394287109e-01
5.301281717373058200e+00 -6.717525720596313477e-01
5.315942249377258122e+00 -6.717810630798339844e-01
5.330587815376929939e+00 -6.718091368675231934e-01
5.345257930341176689e+00 -6.718373298645019531e-01
5.359925511409528553e+00 -6.718652844429016113e-01
5.374587983475066721e+00 -6.718927025794982910e-01
5.389248006511479616e+00 -6.719200611114501953e-01
5.403900301549583673e+00 -6.719474792480468750e-01
5.418570334557443857e+00 -6.719745397567749023e-01
5.433223527623340487e+00 -6.720012426376342773e-01
5.447864013724029064e+00 -6.720277667045593262e-01
5.462544717709533870e+00 -6.720539331436157227e-01
5.477201399742625654e+00 -6.720800399780273438e-01
5.491836401750333607e+00 -6.721057891845703125e-01
5.506492140702903271e+00 -6.721316576004028320e-01
5.521135582705028355e+00 -6.721575856208801270e-01
5.535825643688440323e+00 -6.721829771995544434e-01
5.550481370650231838e+00 -6.722080707550048828e-01
5.565131978713907301e+00 -6.722328662872314453e-01
5.579792409669607878e+00 -6.722577214241027832e-01
5.594429990625940263e+00 -6.722822189331054688e-01
5.609074915642850101e+00 -6.723067164421081543e-01
5.623774862731806934e+00 -6.723310947418212891e-01
5.638423836790025234e+00 -6.723554134368896484e-01
5.653091545798815787e+00 -6.723791360855102539e-01
5.667779803741723299e+00 -6.724027991294860840e-01
5.682442080811597407e+00 -6.724268794059753418e-01
5.697119750780984759e+00 -6.724501252174377441e-01
5.711759135709144175e+00 -6.724737286567687988e-01
5.726413225755095482e+00 -6.724967956542968750e-01
5.741054362733848393e+00 -6.725195050239562988e-01
5.755700805690139532e+00 -6.725424528121948242e-01
5.770351124694570899e+00 -6.725650429725646973e-01
5.785025132587179542e+00 -6.725873351097106934e-01
5.799698489485308528e+00 -6.726096868515014648e-01
5.814369392464868724e+00 -6.726318001747131348e-01
5.829035900416783988e+00 -6.726536154747009277e-01
5.843694606446661055e+00 -6.726754903793334961e-01
5.858338942402042449e+00 -6.726971268653869629e-01
5.872985510388389230e+00 -6.727184653282165527e-01
5.887653492391109467e+00 -6.727400422096252441e-01
5.902314115315675735e+00 -6.727614998817443848e-01
5.916969380341470242e+00 -6.727825999259948730e-01
5.931624350370839238e+00 -6.728038191795349121e-01
5.946271150372922421e+00 -6.728245019912719727e-01
5.960914048366248608e+00 -6.728449463844299316e-01
5.975552320363931358e+00 -6.728654503822326660e-01
5.990215496276505291e+00 -6.728857755661010742e-01
6.004868133226409554e+00 -6.729060411453247070e-01
6.019522641203366220e+00 -6.729262471199035645e-01
6.034205868141725659e+00 -6.729462146759033203e-01
6.048898149165324867e+00 -6.729660630226135254e-01
6.063556879176758230e+00 -6.729856729507446289e-01
6.078234441112726927e+00 -6.730052232742309570e-01
6.092893638066016138e+00 -6.730245351791381836e-01
6.107601476134732366e+00 -6.730439066886901855e-01
6.122494191164150834e+00 -6.730628609657287598e-01
6.137168578221462667e+00 -6.730824708938598633e-01
6.151827799272723496e+00 -6.731013059616088867e-01
6.166497794212773442e+00 -6.731200814247131348e-01
6.181151254219003022e+00 -6.731389164924621582e-01
6.195819837157614529e+00 -6.731574535369873047e-01
6.210475893109105527e+00 -6.731762290000915527e-01
6.225150335114449263e+00 -6.731941699981689453e-01
6.239806309109553695e+00 -6.732122898101806641e-01
6.254462835146114230e+00 -6.732308268547058105e-01
6.269097182201221585e+00 -6.732488870620727539e-01
6.283763921237550676e+00 -6.732666492462158203e-01
6.298421586281619966e+00 -6.732844710350036621e-01
6.313069532276131213e+00 -6.733021736145019531e-01
6.327750383294187486e+00 -6.733193397521972656e-01
6.342406146344728768e+00 -6.733369827270507812e-01
6.357066230382770300e+00 -6.733546257019042969e-01
6.371731159393675625e+00 -6.733716726303100586e-01
6.386402959469705820e+00 -6.733885407447814941e-01
6.401062005432322621e+00 -6.734055876731872559e-01
6.415741128497757018e+00 -6.734224557876586914e-01
6.430416345479898155e+00 -6.734394431114196777e-01
6.445083386497572064e+00 -6.734562516212463379e-01
6.459745184518396854e+00 -6.734728813171386719e-01
6.474421220598742366e+00 -6.734895110130310059e-01
6.489058618666604161e+00 -6.735057830810546875e-01
6.503741511609405279e+00 -6.735216379165649414e-01
6.518520075595006347e+00 -6.735379695892333984e-01
6.533217006595805287e+00 -6.735540628433227539e-01
6.547882338520139456e+00 -6.735702157020568848e-01
6.562549918540753424e+00 -6.735858917236328125e-01
6.577197960577905178e+00 -6.736017465591430664e-01
6.591848437557928264e+00 -6.736175417900085449e-01
6.606520830537192523e+00 -6.736333370208740234e-01
6.621212418540380895e+00 -6.736487150192260742e-01
6.635877012507990003e+00 -6.736640334129333496e-01
6.650528458529151976e+00 -6.736794710159301758e-01
6.665268358541652560e+00 -6.736947298049926758e-01
6.680003784596920013e+00 -6.737099289894104004e-01
6.694748329580761492e+00 -6.737250089645385742e-01
6.709505872568115592e+00 -6.737400889396667480e-01
6.724282562616281211e+00 -6.737545728683471680e-01
6.739032069570384920e+00 -6.737692952156066895e-01
6.753791202558204532e+00 -6.737844347953796387e-01
6.768483514548279345e+00 -6.737991571426391602e-01
6.783156114513985813e+00 -6.738135814666748047e-01
6.797812578501179814e+00 -6.738280653953552246e-01
6.812473103520460427e+00 -6.738423705101013184e-01
6.827128009521402419e+00 -6.738566160202026367e-01
6.841777770547196269e+00 -6.738709807395935059e-01
6.856437025475315750e+00 -6.738849878311157227e-01
6.871114078443497419e+00 -6.738992929458618164e-01
6.885772208450362086e+00 -6.739131808280944824e-01
6.900422458420507610e+00 -6.739276051521301270e-01
6.915116410469636321e+00 -6.739410758018493652e-01
6.929789038491435349e+00 -6.739550232887268066e-01
6.944468804518692195e+00 -6.739687323570251465e-01
6.959151568473316729e+00 -6.739824414253234863e-01
6.973806508467532694e+00 -6.739963293075561523e-01
6.988470899406820536e+00 -6.740093231201171875e-01
7.003131196484901011e+00 -6.740229725837707520e-01
7.017796868458390236e+00 -6.740362048149108887e-01
7.032488627359271049e+00 -6.740494370460510254e-01
7.047173141385428607e+00 -6.740629076957702637e-01
7.061857260414399207e+00 -6.740758419036865234e-01
7.076538864406757057e+00 -6.740887165069580078e-01
7.091186116449534893e+00 -6.741017103195190430e-01
7.105836600414477289e+00 -6.741148829460144043e-01
7.120506269391626120e+00 -6.741277575492858887e-01
7.135183218400925398e+00 -6.741402745246887207e-01
7.149858650402165949e+00 -6.741529703140258789e-01
7.164536707452498376e+00 -6.741657853126525879e-01
7.179206525557674468e+00 -6.741779446601867676e-01
7.193868755595758557e+00 -6.741905212402343750e-01
7.208517715567722917e+00 -6.742032766342163086e-01
7.223183838650584221e+00 -6.742154955863952637e-01
7.237833284656517208e+00 -6.742278337478637695e-01
7.252481058705598116e+00 -6.742401123046875000e-01
7.267120520700700581e+00 -6.742522120475769043e-01
7.281782470643520355e+00 -6.742644309997558594e-01
7.296470485627651215e+00 -6.742762327194213867e-01
7.311217034584842622e+00 -6.742885708808898926e-01
7.325878811650909483e+00 -6.743005514144897461e-01
7.340547663625329733e+00 -6.743118166923522949e-01
7.355201206635683775e+00 -6.743237376213073730e-01
7.369862186606042087e+00 -6.743355989456176758e-01
7.384528872673399746e+00 -6.743474006652832031e-01
7.399181482614949346e+00 -6.743591427803039551e-01
7.413846290553919971e+00 -6.743706464767456055e-01
7.428499032626859844e+00 -6.743823289871215820e-01
7.443179648602381349e+00 -6.743936538696289062e-01
7.457868445548228920e+00 -6.744051575660705566e-01
7.472525417571887374e+00 -6.744165420532226562e-01
7.487196050584316254e+00 -6.744278669357299805e-01
7.501855354523286223e+00 -6.744390726089477539e-01
7.516509821522049606e+00 -6.744499802589416504e-01
7.531171684502623975e+00 -6.744611263275146484e-01
7.545846788561902940e+00 -6.744723320007324219e-01
7.560513708624057472e+00 -6.744830608367919922e-01
7.575180337647907436e+00 -6.744937300682067871e-01
7.589838363695889711e+00 -6.745046973228454590e-01
7.604487967677414417e+00 -6.745155453681945801e-01
7.619143950636498630e+00 -6.745264530181884766e-01
7.633807348669506609e+00 -6.745371222496032715e-01
7.648444266640581191e+00 -6.745479702949523926e-01
7.663098669610917568e+00 -6.745588183403015137e-01
7.677758267614990473e+00 -6.745692491531372070e-01
7.692423122585751116e+00 -6.745796799659729004e-01
7.707098830607719719e+00 -6.745902895927429199e-01
7.721783034619875252e+00 -6.746006608009338379e-01
7.736429829616099596e+00 -6.746110320091247559e-01
7.751076169661246240e+00 -6.746213436126708984e-01
7.765728574711829424e+00 -6.746314764022827148e-01
7.780389638734050095e+00 -6.746416687965393066e-01
7.795088129700161517e+00 -6.746519804000854492e-01
7.809742183657363057e+00 -6.746622920036315918e-01
7.824387569678947330e+00 -6.746723651885986328e-01
7.839037823723629117e+00 -6.746821999549865723e-01
7.853702872758731246e+00 -6.746923327445983887e-01
7.868364877765998244e+00 -6.747022867202758789e-01
7.883033111691474915e+00 -6.747120022773742676e-01
7.897720811772160232e+00 -6.747219562530517578e-01
7.912380916764959693e+00 -6.747316122055053711e-01
7.927050424739718437e+00 -6.747416257858276367e-01
7.941727164783515036e+00 -6.747513413429260254e-01
7.956390020786784589e+00 -6.747608184814453125e-01
7.971037065726704895e+00 -6.747706532478332520e-01
7.985680019715800881e+00 -6.747801899909973145e-01
8.000331595772877336e+00 -6.747896671295166016e-01
8.015056842705234885e+00 -6.747994422912597656e-01
8.029768848791718483e+00 -6.748085021972656250e-01
8.044464840786531568e+00 -6.748181581497192383e-01
8.059120076708495617e+00 -6.748273968696594238e-01
8.073785336688160896e+00 -6.748368144035339355e-01
8.088458757731132209e+00 -6.748461723327636719e-01
8.103399619692936540e+00 -6.748554706573486328e-01
8.118040023720823228e+00 -6.748648881912231445e-01
8.132722343667410314e+00 -6.748735904693603516e-01
8.147386369644664228e+00 -6.748831272125244141e-01
8.162133001605980098e+00 -6.748923063278198242e-01
8.176884370506741107e+00 -6.749011278152465820e-01
8.191645049490034580e+00 -6.749103069305419922e-01
8.206352799432352185e+00 -6.749192476272583008e-01
8.221049799351021647e+00 -6.749279499053955078e-01
8.235735996393486857e+00 -6.749367117881774902e-01
8.250413601286709309e+00 -6.749457716941833496e-01
8.265097275376319885e+00 -6.749544143676757812e-01
8.279764467384666204e+00 -6.749631166458129883e-01
8.294425903470255435e+00 -6.749716401100158691e-01
8.309098980505950749e+00 -6.749806404113769531e-01
8.323762610554695129e+00 -6.749891638755798340e-01
8.338420916465111077e+00 -6.749979257583618164e-01
8.353111255448311567e+00 -6.750063896179199219e-01
8.367755210492759943e+00 -6.750147938728332520e-01
8.382424239534884691e+00 -6.750233173370361328e-01
8.397118046646937728e+00 -6.750317811965942383e-01
8.411788391647860408e+00 -6.750402450561523438e-01
8.426443367614410818e+00 -6.750486493110656738e-01
8.441116576548665762e+00 -6.750569343566894531e-01
8.455770372529514134e+00 -6.750652790069580078e-01
8.470427202526479959e+00 -6.750736236572265625e-01
8.485102989594452083e+00 -6.750817298889160156e-01
8.499783004634082317e+00 -6.750898361206054688e-01
8.514452129602432251e+00 -6.750980019569396973e-01
8.529119915678165853e+00 -6.751062273979187012e-01
8.543770377757027745e+00 -6.751143336296081543e-01
8.558451440767385066e+00 -6.751226782798767090e-01
8.573522174730896950e+00 -6.751306056976318359e-01
8.588258365751244128e+00 -6.751384139060974121e-01
8.602951777749694884e+00 -6.751463413238525391e-01
8.617626091814599931e+00 -6.751544475555419922e-01
8.632313734851777554e+00 -6.751623153686523438e-01
8.646968877874314785e+00 -6.751702427864074707e-01
8.661616911762394011e+00 -6.751781702041625977e-01
8.676249445765279233e+00 -6.751857995986938477e-01
8.690911982790566981e+00 -6.751932501792907715e-01
8.705600564833730459e+00 -6.752011179924011230e-01
8.720256862929090858e+00 -6.752089262008666992e-01
8.734911249950528145e+00 -6.752163171768188477e-01
8.749620084883645177e+00 -6.752241253852844238e-01
8.764263763907365501e+00 -6.752318143844604492e-01
8.778913335874676704e+00 -6.752396821975708008e-01
8.793564682826399803e+00 -6.752474308013916016e-01
8.808220041799359024e+00 -6.752545833587646484e-01
8.822880897787399590e+00 -6.752623319625854492e-01
8.837533574784174562e+00 -6.752694845199584961e-01
8.852188623859547079e+00 -6.752769351005554199e-01
8.866857642889954150e+00 -6.752845644950866699e-01
8.881503342883661389e+00 -6.752915978431701660e-01
8.896176422829739749e+00 -6.752991676330566406e-01
8.910836402908898890e+00 -6.753063201904296875e-01
8.925500427954830229e+00 -6.753135919570922852e-01
8.940154709969647229e+00 -6.753208041191101074e-01
8.954800248960964382e+00 -6.753278970718383789e-01
8.969466269016265869e+00 -6.753348708152770996e-01
8.984124088077805936e+00 -6.753424406051635742e-01
8.998790850164368749e+00 -6.753493547439575195e-01
9.013443332165479660e+00 -6.753565073013305664e-01
9.028108749072998762e+00 -6.753637194633483887e-01
9.042776271118782461e+00 -6.753707528114318848e-01
9.057534494088031352e+00 -6.753777861595153809e-01
9.072212546016089618e+00 -6.753849983215332031e-01
9.086883736075833440e+00 -6.753917336463928223e-01
9.101537805167026818e+00 -6.753984689712524414e-01
9.116198359173722565e+00 -6.754055023193359375e-01
9.130843723192811012e+00 -6.754125952720642090e-01
9.145518361125141382e+00 -6.754195094108581543e-01
9.160171825089491904e+00 -6.754263639450073242e-01
9.174825108144432306e+00 -6.754332184791564941e-01
9.189476563129574060e+00 -6.754400134086608887e-01
9.204133815132081509e+00 -6.754466295242309570e-01
9.218778670066967607e+00 -6.754534840583801270e-01
9.233432673034258187e+00 -6.754599809646606445e-01
9.248094312031753361e+00 -6.754665374755859375e-01
9.262785923085175455e+00 -6.754733920097351074e-01
9.277445659041404724e+00 -6.754800081253051758e-01
9.292145289015024900e+00 -6.754868030548095703e-01
9.306815418065525591e+00 -6.754933595657348633e-01
9.321486372034996748e+00 -6.754998564720153809e-01
9.336153566953726113e+00 -6.755062341690063477e-01
9.350824648980051279e+00 -6.755130290985107422e-01
9.365478165913373232e+00 -6.755195260047912598e-01
9.380115469917654991e+00 -6.755257248878479004e-01
9.394760204013437033e+00 -6.755325198173522949e-01
9.409405973041430116e+00 -6.755388975143432617e-01
9.424073635018430650e+00 -6.755453348159790039e-01
9.438729788991622627e+00 -6.755514144897460938e-01
9.453395570977590978e+00 -6.755577325820922852e-01
9.468062030966393650e+00 -6.755640506744384766e-01
9.482726543908938766e+00 -6.755706667900085449e-01
9.497370736906304955e+00 -6.755766272544860840e-01
9.512047610827721655e+00 -6.755829453468322754e-01
9.526920448755845428e+00 -6.755890250205993652e-01
9.541613971698097885e+00 -6.755950450897216797e-01
9.556295114685781300e+00 -6.756014227867126465e-01
9.570957580581307411e+00 -6.756072640419006348e-01
9.585631504538469017e+00 -6.756135225296020508e-01
9.600310625508427620e+00 -6.756194233894348145e-01
9.614947733585722744e+00 -6.756259799003601074e-01
9.629605535650625825e+00 -6.756315827369689941e-01
9.644293662626296282e+00 -6.756378412246704102e-01
9.658941235626116395e+00 -6.756438612937927246e-01
9.673639195621944964e+00 -6.756499409675598145e-01
9.688313730643130839e+00 -6.756560206413269043e-01
9.702982371672987938e+00 -6.756617426872253418e-01
9.717631441657431424e+00 -6.756676435470581055e-01
9.732264918624423444e+00 -6.756737828254699707e-01
9.746929184533655643e+00 -6.756795048713684082e-01
9.761582629522308707e+00 -6.756855845451354980e-01
9.776263493462465703e+00 -6.756914854049682617e-01
9.790929228533059359e+00 -6.756974458694458008e-01
9.805586883448995650e+00 -6.757031679153442383e-01
9.820236995466984808e+00 -6.757089495658874512e-01
9.834915936458855867e+00 -6.757146120071411133e-01
9.849574427469633520e+00 -6.757206320762634277e-01
9.864226023550145328e+00 -6.757264137268066406e-01
9.878878421499393880e+00 -6.757321357727050781e-01
9.893544877530075610e+00 -6.757377386093139648e-01
9.908199810539372265e+00 -6.757432222366333008e-01
9.922865025466307998e+00 -6.757493615150451660e-01
9.937528434442356229e+00 -6.757549643516540527e-01
9.952189751435071230e+00 -6.757606863975524902e-01
9.966852799407206476e+00 -6.757662892341613770e-01
9.981511755380779505e+00 -6.757718920707702637e-01
9.996166574303060770e+00 -6.757772564888000488e-01
1.001082693436183035e+01 -6.757829189300537109e-01
1.002550664544105530e+01 -6.757882237434387207e-01
1.004018972849007696e+01 -6.757938265800476074e-01
1.005488204851280898e+01 -6.757993698120117188e-01
1.006951742444653064e+01 -6.758047342300415039e-01
1.008417276048567146e+01 -6.758100390434265137e-01
1.009890751342754811e+01 -6.758153438568115234e-01
1.011357447737827897e+01 -6.758208274841308594e-01
1.012826709833461791e+01 -6.758263111114501953e-01
1.014293717627879232e+01 -6.758313179016113281e-01
1.015762325830291957e+01 -6.758370399475097656e-01
1.017229979333933443e+01 -6.758419275283813477e-01
1.018696673342492431e+01 -6.758474111557006836e-01
1.020162426133174449e+01 -6.758531928062438965e-01
1.021629494125954807e+01 -6.758581995964050293e-01
1.023096310230903327e+01 -6.758635044097900391e-01
1.024563430238049477e+01 -6.758688092231750488e-01
1.026027679629623890e+01 -6.758739948272705078e-01
1.027493367635179311e+01 -6.758792400360107422e-01
1.028961689933203161e+01 -6.758840680122375488e-01
1.030426018033176661e+01 -6.758893728256225586e-01
1.031893280229996890e+01 -6.758946180343627930e-01
1.033358701423276216e+01 -6.758997440338134766e-01
1.034823981230147183e+01 -6.759046316146850586e-01
1.036290915729478002e+01 -6.759098172187805176e-01
1.037757248326670378e+01 -6.759150624275207520e-01
1.039223486615810543e+01 -6.759200096130371094e-01
1.040691811917349696e+01 -6.759250760078430176e-01
1.042156977427657694e+01 -6.759300231933593750e-01
1.043620431132148951e+01 -6.759352087974548340e-01
1.045086471340619028e+01 -6.759399771690368652e-01
1.046552395832259208e+01 -6.759451031684875488e-01
1.048043316637631506e+01 -6.759502291679382324e-01
1.049509724532254040e+01 -6.759550571441650391e-01
1.050975783530157059e+01 -6.759603023529052734e-01
1.052443067030981183e+01 -6.759650707244873047e-01
1.053911245637573302e+01 -6.759699583053588867e-01
1.055378053744789213e+01 -6.759749054908752441e-01
1.056845760741271079e+01 -6.759797930717468262e-01
1.058310150133911520e+01 -6.759848594665527344e-01
1.059777448931708932e+01 -6.759895086288452148e-01
1.061241887230426073e+01 -6.759942770004272461e-01
1.062710209423676133e+01 -6.759992241859436035e-01
1.064174181316047907e+01 -6.760040521621704102e-01
1.065639652824029326e+01 -6.760089397430419922e-01
1.067104755330365151e+01 -6.760134696960449219e-01
1.068568607827182859e+01 -6.760180592536926270e-01
1.070035544328857213e+01 -6.760230064392089844e-01
1.071502883930224925e+01 -6.760278940200805664e-01
1.072969391231890768e+01 -6.760324835777282715e-01
1.074436042935121804e+01 -6.760370135307312012e-01
1.075901143031660467e+01 -6.760417819023132324e-01
1.077367993339430541e+01 -6.760464310646057129e-01
1.078834604832809418e+01 -6.760508418083190918e-01
1.080304456443991512e+01 -6.760556697845458984e-01
1.081778991851024330e+01 -6.760602593421936035e-01
1.083246749243699014e+01 -6.760647296905517578e-01
1.084713139350060374e+01 -6.760695576667785645e-01
1.086180156550835818e+01 -6.760741472244262695e-01
1.087649764050729573e+01 -6.760784387588500977e-01
1.089116206951439381e+01 -6.760830283164978027e-01
1.090585373155772686e+01 -6.760874986648559570e-01
1.092052245361264795e+01 -6.760920882225036621e-01
1.093519827560521662e+01 -6.760966777801513672e-01
1.094988248450681567e+01 -6.761010885238647461e-01
1.096454114443622530e+01 -6.761055588722229004e-01
1.097920678241644055e+01 -6.761100292205810547e-01
1.099387279537040740e+01 -6.761143207550048828e-01
1.100854775437619537e+01 -6.761187911033630371e-01
1.102322505437768996e+01 -6.761233806610107422e-01
1.103791918442584574e+01 -6.761276721954345703e-01
1.105271871632430702e+01 -6.761322021484375000e-01
1.106741632323246449e+01 -6.761366128921508789e-01
1.108211505913641304e+01 -6.761409044265747070e-01
1.109679167717695236e+01 -6.761453747749328613e-01
1.111147592717316002e+01 -6.761497259140014648e-01
1.112614201125688851e+01 -6.761543154716491699e-01
1.114087331725750118e+01 -6.761584281921386719e-01
1.115560506423935294e+01 -6.761627197265625000e-01
1.117032747820485383e+01 -6.761668324470520020e-01
1.118503822525963187e+01 -6.761713027954101562e-01
1.119972377619706094e+01 -6.761756539344787598e-01
1.121439775219187140e+01 -6.761799454689025879e-01
1.122912273823749274e+01 -6.761838793754577637e-01
1.124382192920893431e+01 -6.761883497238159180e-01
1.125850174715742469e+01 -6.761928796768188477e-01
1.127316006808541715e+01 -6.761968731880187988e-01
1.128785496111959219e+01 -6.762009859085083008e-01
1.130253748712129891e+01 -6.762051582336425781e-01
1.131720718112774193e+01 -6.762093305587768555e-01
1.133185150416102260e+01 -6.762135028839111328e-01
1.134649398620240390e+01 -6.762179136276245117e-01
1.136116285622119904e+01 -6.762220859527587891e-01
1.137583633430767804e+01 -6.762260198593139648e-01
1.139048799627926201e+01 -6.762300133705139160e-01
1.140514243324287236e+01 -6.762341856956481934e-01
1.141980160318780690e+01 -6.762385368347167969e-01
1.143444273225031793e+01 -6.762424111366271973e-01
1.144912733125966042e+01 -6.762464642524719238e-01
1.146379501826595515e+01 -6.762506961822509766e-01
1.147845539823174477e+01 -6.762547492980957031e-01
1.149310905730817467e+01 -6.762589812278747559e-01
1.150776549137663096e+01 -6.762627959251403809e-01
1.152244253642857075e+01 -6.762667894363403320e-01
1.153713355143554509e+01 -6.762706041336059570e-01
1.155183155543636531e+01 -6.762745976448059082e-01
1.156648975948337466e+01 -6.762787103652954102e-01
1.158115549944341183e+01 -6.762825250625610352e-01
1.159582444839179516e+01 -6.762863397598266602e-01
1.161049863940570503e+01 -6.762904524803161621e-01
1.162528673850465566e+01 -6.762945055961608887e-01
1.163995102350600064e+01 -6.762981414794921875e-01
1.165462181752081960e+01 -6.763023138046264648e-01
1.166926558059640229e+01 -6.763057708740234375e-01
1.168392488267272711e+01 -6.763098239898681641e-01
1.169860784360207617e+01 -6.763136982917785645e-01
1.171326946769841015e+01 -6.763175725936889648e-01
1.172793714469298720e+01 -6.763212084770202637e-01
1.174257783673238009e+01 -6.763249635696411133e-01
1.175722823478281498e+01 -6.763287782669067383e-01
1.177187765378039330e+01 -6.763325929641723633e-01
1.178652939375024289e+01 -6.763363480567932129e-01
1.180118716880679131e+01 -6.763401627540588379e-01
1.181586068379692733e+01 -6.763440966606140137e-01
1.183053739985916764e+01 -6.763476133346557617e-01
1.184518668381497264e+01 -6.763516068458557129e-01
1.185983566078357399e+01 -6.763552427291870117e-01
1.187447628786321729e+01 -6.763589978218078613e-01
1.188913234078790992e+01 -6.763626933097839355e-01
1.190380937675945461e+01 -6.763663887977600098e-01
1.191849050472956151e+01 -6.763697862625122070e-01
1.193317313177976757e+01 -6.763737201690673828e-01
1.194785386184230447e+01 -6.763771772384643555e-01
1.196252227481454611e+01 -6.763813495635986328e-01
1.197719655279070139e+01 -6.763848662376403809e-01
1.199185282282996923e+01 -6.763886213302612305e-01
1.200652891583740711e+01 -6.763921976089477539e-01
1.202119745477102697e+01 -6.763957738876342773e-01
1.203585251583717763e+01 -6.763994097709655762e-01
1.205058694176841527e+01 -6.764028072357177734e-01
1.206525469175539911e+01 -6.764064431190490723e-01
1.207994341780431569e+01 -6.764101386070251465e-01
1.209461939288303256e+01 -6.764137148857116699e-01
1.210928733285982162e+01 -6.764175295829772949e-01
1.212394787580706179e+01 -6.764209270477294922e-01
1.213861953583545983e+01 -6.764243841171264648e-01
1.215326723386533558e+01 -6.764279007911682129e-01
1.216792637680191547e+01 -6.764313578605651855e-01
1.218264617281965911e+01 -6.764349341392517090e-01
1.219742953381501138e+01 -6.764382719993591309e-01
1.221210662776138633e+01 -6.764420270919799805e-01
1.222676154680084437e+01 -6.764454841613769531e-01
1.224143808789085597e+01 -6.764491796493530273e-01
1.225611210882198066e+01 -6.764524579048156738e-01
1.227076911274343729e+01 -6.764561533927917480e-01
1.228543778776656836e+01 -6.764593124389648438e-01
1.230012653779704124e+01 -6.764630079269409180e-01
1.231479689874686301e+01 -6.764664053916931152e-01
1.232946894573979080e+01 -6.764696836471557617e-01
1.234412339772097766e+01 -6.764731407165527344e-01
1.235879138472955674e+01 -6.764765977859497070e-01
1.237346601672470570e+01 -6.764801144599914551e-01
1.238813156564719975e+01 -6.764835119247436523e-01
1.240281452366616577e+01 -6.764867901802062988e-01
1.241749664570670575e+01 -6.764902472496032715e-01
1.243213578371796757e+01 -6.764934659004211426e-01
1.244679923576768488e+01 -6.764967441558837891e-01
1.246149193181190640e+01 -6.765001416206359863e-01
1.247616257681511343e+01 -6.765031814575195312e-01
1.249084306089207530e+01 -6.765067577362060547e-01
1.250553058693185449e+01 -6.765099763870239258e-01
1.252019622689113021e+01 -6.765133142471313477e-01
1.253488040692172945e+01 -6.765164732933044434e-01
1.254954977892339230e+01 -6.765200495719909668e-01
1.256419844692572951e+01 -6.765230894088745117e-01
1.257887342188041657e+01 -6.765264868736267090e-01
1.259353971388190985e+01 -6.765296459197998047e-01
1.260818634089082479e+01 -6.765328645706176758e-01
1.262285455688834190e+01 -6.765359640121459961e-01
1.263760784291662276e+01 -6.765396595001220703e-01
1.265233600395731628e+01 -6.765427589416503906e-01
1.266711373790167272e+01 -6.765459775924682617e-01
1.268186668783891946e+01 -6.765491366386413574e-01
1.269660086685325950e+01 -6.765522956848144531e-01
1.271134955680463463e+01 -6.765552163124084473e-01
1.272606137685943395e+01 -6.765584945678710938e-01
1.274073034781031311e+01 -6.765617132186889648e-01
1.275552168674767017e+01 -6.765645742416381836e-01
1.277019373083021492e+01 -6.765680313110351562e-01
1.278485922783147544e+01 -6.765712499618530273e-01
1.279954502289183438e+01 -6.765745282173156738e-01
1.281420634186360985e+01 -6.765775084495544434e-01
1.282887864089570940e+01 -6.765806078910827637e-01
1.284354290692135692e+01 -6.765835881233215332e-01
1.285819994192570448e+01 -6.765866875648498535e-01
1.287284628895577043e+01 -6.765897274017333984e-01
1.288753625296521932e+01 -6.765931248664855957e-01
1.290221737395040691e+01 -6.765963435173034668e-01
1.291689529595896602e+01 -6.765993237495422363e-01
1.293155450397171080e+01 -6.766023635864257812e-01
1.294622878998052329e+01 -6.766052842140197754e-01
1.296089269593358040e+01 -6.766082644462585449e-01
1.297556525294203311e+01 -6.766114830970764160e-01
1.299023389292415231e+01 -6.766144037246704102e-01
1.300491326593328267e+01 -6.766176223754882812e-01
1.301958080183248967e+01 -6.766207218170166016e-01
1.303425721486564726e+01 -6.766237020492553711e-01
1.304893218690995127e+01 -6.766269207000732422e-01
1.306359316990710795e+01 -6.766295433044433594e-01
1.307824670686386526e+01 -6.766325235366821289e-01
1.309291964280419052e+01 -6.766355633735656738e-01
1.310757445183116943e+01 -6.766385436058044434e-01
1.312222469982225448e+01 -6.766416430473327637e-01
1.313688657374586910e+01 -6.766444444656372070e-01
1.315152730070985854e+01 -6.766474843025207520e-01
1.316618751268833876e+01 -6.766503453254699707e-01
1.318087562068831176e+01 -6.766535043716430664e-01
1.319554231769870967e+01 -6.766563057899475098e-01
1.321021965972613543e+01 -6.766591668128967285e-01
1.322488900774624199e+01 -6.766621470451354980e-01
1.323958100064191967e+01 -6.766649484634399414e-01
1.325426039157900959e+01 -6.766679286956787109e-01
1.326892523863352835e+01 -6.766707897186279297e-01
1.328358647157438099e+01 -6.766739487648010254e-01
1.329825859353877604e+01 -6.766766309738159180e-01
1.331293152156285942e+01 -6.766794919967651367e-01
1.332791111560072750e+01 -6.766824722290039062e-01
1.334257950354367495e+01 -6.766854524612426758e-01
1.335724360251333565e+01 -6.766881346702575684e-01
1.337191153748426586e+01 -6.766909360885620117e-01
1.338659149955492467e+01 -6.766938567161560059e-01
1.340124438155908138e+01 -6.766967177391052246e-01
1.341591842158231884e+01 -6.766992807388305664e-01
1.343057838862296194e+01 -6.767026185989379883e-01
1.344525248068384826e+01 -6.767051219940185547e-01
1.345991804962977767e+01 -6.767079830169677734e-01
1.347458579158410430e+01 -6.767108440399169922e-01
1.348923938255757093e+01 -6.767135858535766602e-01
1.350392631557770073e+01 -6.767164468765258789e-01
1.351859791355673224e+01 -6.767191290855407715e-01
1.353328104957472533e+01 -6.767221689224243164e-01
1.354795408353675157e+01 -6.767250299453735352e-01
1.356261811649892479e+01 -6.767279505729675293e-01
1.357728510757442564e+01 -6.767305135726928711e-01
1.359196126856841147e+01 -6.767330765724182129e-01
1.360663307853974402e+01 -6.767359972000122070e-01
1.362131550954654813e+01 -6.767387986183166504e-01
1.363597777450922877e+01 -6.767416000366210938e-01
1.365065001451876014e+01 -6.767440438270568848e-01
1.366531427053268999e+01 -6.767467856407165527e-01
1.367996713449247181e+01 -6.767495274543762207e-01
1.369464548153337091e+01 -6.767523884773254395e-01
1.370930900250095874e+01 -6.767550706863403320e-01
1.372395801555830985e+01 -6.767577528953552246e-01
1.373859886953141540e+01 -6.767603158950805664e-01
1.375327495753299445e+01 -6.767632365226745605e-01
1.376792832557111979e+01 -6.767659187316894531e-01
1.378258223261218518e+01 -6.767684221267700195e-01
1.379724163655191660e+01 -6.767711639404296875e-01
1.381190976360812783e+01 -6.767735481262207031e-01
1.382658517267554998e+01 -6.767761707305908203e-01
1.384125173056963831e+01 -6.767790913581848145e-01
1.385592535661999136e+01 -6.767815947532653809e-01
1.387059042055625468e+01 -6.767843365669250488e-01
1.388524398964364082e+01 -6.767870187759399414e-01
1.389991096162702888e+01 -6.767893433570861816e-01
1.391456991364248097e+01 -6.767920851707458496e-01
1.392921376263257116e+01 -6.767946481704711914e-01
1.394388198165688664e+01 -6.767972707748413086e-01
1.395854685269296169e+01 -6.767998933792114258e-01
1.397322891862131655e+01 -6.768023371696472168e-01
1.398789943964220583e+01 -6.768049597740173340e-01
1.400260470260400325e+01 -6.768075227737426758e-01
1.401740379468537867e+01 -6.768103837966918945e-01
1.403211157361511141e+01 -6.768127679824829102e-01
1.404677482368424535e+01 -6.768152117729187012e-01
1.406149130268022418e+01 -6.768180131912231445e-01
1.407615512772463262e+01 -6.768205165863037109e-01
1.409082474478054792e+01 -6.768229007720947266e-01
1.410549881379120052e+01 -6.768251657485961914e-01
1.412024540884885937e+01 -6.768277287483215332e-01
1.413496861292514950e+01 -6.768306493759155273e-01
1.414970588195137680e+01 -6.768329739570617676e-01
1.416448869905434549e+01 -6.768357157707214355e-01
1.417920650297310203e+01 -6.768379807472229004e-01
1.419394379400182515e+01 -6.768403053283691406e-01
1.420874285895843059e+01 -6.768429279327392578e-01
1.422343849495518953e+01 -6.768454909324645996e-01
1.423811875400133431e+01 -6.768479943275451660e-01
1.425278097810223699e+01 -6.768503785133361816e-01
1.426746433810330927e+01 -6.768527030944824219e-01
1.428219199413433671e+01 -6.768553256988525391e-01
1.429687460814602673e+01 -6.768578290939331055e-01
1.431157115520909429e+01 -6.768600940704345703e-01
1.432627593923825771e+01 -6.768627166748046875e-01
1.434093790920451283e+01 -6.768652200698852539e-01
1.435562470916192979e+01 -6.768676042556762695e-01
1.437028705619741231e+01 -6.768700480461120605e-01
1.438495663518551737e+01 -6.768724322319030762e-01
1.439961699920240790e+01 -6.768748760223388672e-01
1.441429460525978357e+01 -6.768770813941955566e-01
1.442897088930476457e+01 -6.768794059753417969e-01
1.444364237331319600e+01 -6.768821477890014648e-01
1.445831185032147914e+01 -6.768845319747924805e-01
1.447297346626874059e+01 -6.768867373466491699e-01
1.448764680232852697e+01 -6.768892407417297363e-01
1.450232909130863845e+01 -6.768913865089416504e-01
1.451700980134773999e+01 -6.768938899040222168e-01
1.453165354533120990e+01 -6.768962144851684570e-01
1.454632378125097603e+01 -6.768983602523803711e-01
1.456099263718351722e+01 -6.769011616706848145e-01
1.457567614316940308e+01 -6.769032478332519531e-01
1.459033820510376245e+01 -6.769058108329772949e-01
1.460500845406204462e+01 -6.769081354141235352e-01
1.461969375808257610e+01 -6.769103407859802246e-01
1.463435740803834051e+01 -6.769129037857055664e-01
1.464901186095084995e+01 -6.769149303436279297e-01
1.466368252900429070e+01 -6.769172549247741699e-01
1.467835811700206250e+01 -6.769196987152099609e-01
1.469359967997297645e+01 -6.769217252731323242e-01
1.470825869997497648e+01 -6.769241690635681152e-01
1.472292203502729535e+01 -6.769263148307800293e-01
1.473758507205639035e+01 -6.769288182258605957e-01
1.475225737108848989e+01 -6.769310832023620605e-01
1.476691919600125402e+01 -6.769334077835083008e-01
1.478157450200524181e+01 -6.769356727600097656e-01
1.479624071298167109e+01 -6.769378185272216797e-01
1.481089859898202121e+01 -6.769398450851440430e-01
1.482554521400015801e+01 -6.769422888755798340e-01
1.484020281897392124e+01 -6.769446134567260742e-01
1.485485236498061568e+01 -6.769468188285827637e-01
1.486951368197333068e+01 -6.769490838050842285e-01
1.488416996400337666e+01 -6.769515872001647949e-01
1.489880687289405614e+01 -6.769537925720214844e-01
1.491348038194701076e+01 -6.769559979438781738e-01
1.492812534293625504e+01 -6.769583821296691895e-01
1.494279817689675838e+01 -6.769605278968811035e-01
1.495746736484579742e+01 -6.769629716873168945e-01
1.497213167278096080e+01 -6.769650578498840332e-01
1.498682959773577750e+01 -6.769669651985168457e-01
1.500152644363697618e+01 -6.769691705703735352e-01
1.501624165859539062e+01 -6.769713759422302246e-01
1.503091202862560749e+01 -6.769735217094421387e-01
1.504560070764273405e+01 -6.769757270812988281e-01
1.506025880062952638e+01 -6.769779920578002930e-01
1.507491852960083634e+01 -6.769798398017883301e-01
1.508960182056762278e+01 -6.769820451736450195e-01
1.510426309157628566e+01 -6.769843101501464844e-01
1.511891920852940530e+01 -6.769866347312927246e-01
1.513415196246933192e+01 -6.769886612892150879e-01
1.514884058153256774e+01 -6.769910454750061035e-01
1.516353245452046394e+01 -6.769931316375732422e-01
1.517821139842271805e+01 -6.769950985908508301e-01
1.519288536242675036e+01 -6.769976615905761719e-01
1.520755838847253472e+01 -6.769994497299194336e-01
1.522224005940370262e+01 -6.770017743110656738e-01
1.523691521247383207e+01 -6.770037412643432617e-01
1.525159746548160911e+01 -6.770063042640686035e-01
1.526626517949625850e+01 -6.770081520080566406e-01
1.528094373643398285e+01 -6.770104765892028809e-01
1.529562147241085768e+01 -6.770123839378356934e-01
1.531027597934007645e+01 -6.770145297050476074e-01
1.532496015529613942e+01 -6.770166158676147461e-01
1.533964651729911566e+01 -6.770189404487609863e-01
1.535430694639217108e+01 -6.770208477973937988e-01
1.536897816043347120e+01 -6.770232319831848145e-01
1.538377991947345436e+01 -6.770250201225280762e-01
1.539844369143247604e+01 -6.770275235176086426e-01
1.541310548747424036e+01 -6.770292520523071289e-01
1.542779807443730533e+01 -6.770312786102294922e-01
1.544248108344618231e+01 -6.770334243774414062e-01
1.545713982940651476e+01 -6.770356893539428711e-01
1.547177843144163489e+01 -6.770376563072204590e-01
1.548642300046049058e+01 -6.770395636558532715e-01
1.550109331449493766e+01 -6.770415902137756348e-01
1.551575066149234772e+01 -6.770436763763427734e-01
1.553039147448725998e+01 -6.770457625389099121e-01
1.554508174152579159e+01 -6.770477890968322754e-01
1.555974838254041970e+01 -6.770498752593994141e-01
1.557443009852431715e+01 -6.770519018173217773e-01
1.558908567647449672e+01 -6.770539283752441406e-01
1.560374615748878568e+01 -6.770557165145874023e-01
1.561847804940771312e+01 -6.770576238632202148e-01
1.563319446146488190e+01 -6.770597696304321289e-01
1.564791369647718966e+01 -6.770617961883544922e-01
1.566264884150587022e+01 -6.770641207695007324e-01
1.567740738950669765e+01 -6.770659685134887695e-01
1.569213888444937766e+01 -6.770681738853454590e-01
1.570688001648522913e+01 -6.770699024200439453e-01
1.572155334241688251e+01 -6.770720481872558594e-01
1.573625123139936477e+01 -6.770740151405334473e-01
1.575091426237486303e+01 -6.770758628845214844e-01
1.576557916833553463e+01 -6.770779490470886230e-01
1.578023290226701647e+01 -6.770799160003662109e-01
1.579490531620103866e+01 -6.770817041397094727e-01
1.580954151914920658e+01 -6.770838499069213867e-01
1.582418910821434110e+01 -6.770856380462646484e-01
1.583883282018359751e+01 -6.770875453948974609e-01
1.585350544319953769e+01 -6.770895719528198242e-01
1.586817164125386626e+01 -6.770915389060974121e-01
1.588280810322612524e+01 -6.770931482315063477e-01
1.589745206118095666e+01 -6.770954132080078125e-01
1.591210134408902377e+01 -6.770973801612854004e-01
1.592676902713719755e+01 -6.770992279052734375e-01
1.594143348920624703e+01 -6.771011948585510254e-01
1.595609976223204285e+01 -6.771031618118286133e-01
1.597073213022667915e+01 -6.771050691604614258e-01
1.598540836421307176e+01 -6.771070957183837891e-01
1.600007594120688736e+01 -6.771090626716613770e-01
1.601473353721667081e+01 -6.771108508110046387e-01
1.602938226016703993e+01 -6.771126389503479004e-01
1.604403695010114461e+01 -6.771146059036254883e-01
1.605867370602209121e+01 -6.771165728569030762e-01
1.607331591693218797e+01 -6.771182417869567871e-01
1.608798836998175830e+01 -6.771202087402343750e-01
1.610265679494477808e+01 -6.771221160888671875e-01
1.611730980896390975e+01 -6.771241426467895508e-01
1.613197773601859808e+01 -6.771259307861328125e-01
1.614662431098986417e+01 -6.771280169486999512e-01
1.616127200704067945e+01 -6.771297454833984375e-01
1.617592172406148165e+01 -6.771313548088073730e-01
1.619056985806673765e+01 -6.771333813667297363e-01
1.620523478905670345e+01 -6.771352887153625488e-01
1.621988872205838561e+01 -6.771371364593505859e-01
1.623453823709860444e+01 -6.771389842033386230e-01
1.624919992918148637e+01 -6.771409511566162109e-01
1.626383999211248010e+01 -6.771427989006042480e-01
1.627849101414903998e+01 -6.771447658538818359e-01
1.629313274810556322e+01 -6.771464347839355469e-01
1.630776831309776753e+01 -6.771483421325683594e-01
1.632240634912159294e+01 -6.771500706672668457e-01
1.633706807019189000e+01 -6.771521568298339844e-01
1.635173143411520869e+01 -6.771538257598876953e-01
1.636639104608912021e+01 -6.771556735038757324e-01
1.638102661911398172e+01 -6.771577000617980957e-01
1.639572310016956180e+01 -6.771591901779174805e-01
1.641038466920144856e+01 -6.771613359451293945e-01
1.642504711914807558e+01 -6.771630644798278809e-01
1.643970901810098439e+01 -6.771649718284606934e-01
1.645437360112555325e+01 -6.771664619445800781e-01
1.646900974214076996e+01 -6.771686077117919922e-01
1.648369110620114952e+01 -6.771698594093322754e-01
1.649837158026639372e+01 -6.771719455718994141e-01
1.651305382431019098e+01 -6.771736145019531250e-01
1.652773924823850393e+01 -6.771755218505859375e-01
1.654240833723451942e+01 -6.771770715713500977e-01
1.655707894626539201e+01 -6.771790981292724609e-01
1.657175923325121403e+01 -6.771808862686157227e-01
1.658644122024998069e+01 -6.771825551986694336e-01
1.660109441424719989e+01 -6.771842837333679199e-01
1.661575565626844764e+01 -6.771860718727111816e-01
1.663041833927854896e+01 -6.771876811981201172e-01
1.664508003927767277e+01 -6.771897077560424805e-01
1.665973169030621648e+01 -6.771911978721618652e-01
1.667440553638152778e+01 -6.771928668022155762e-01
1.668907022534403950e+01 -6.771946549415588379e-01
1.670374315534718335e+01 -6.771966814994812012e-01
1.671841065236367285e+01 -6.771984100341796875e-01
1.673308127827476710e+01 -6.772001981735229492e-01
1.674775011930614710e+01 -6.772018074989318848e-01
1.676248806435614824e+01 -6.772036552429199219e-01
1.677715526137035340e+01 -6.772053837776184082e-01
1.679181954835075885e+01 -6.772070527076721191e-01
1.680649145238567144e+01 -6.772087216377258301e-01
1.682111949927639216e+01 -6.772105097770690918e-01
1.683577199326828122e+01 -6.772119402885437012e-01
1.685042257921304554e+01 -6.772137284278869629e-01
1.686507814610376954e+01 -6.772153973579406738e-01
1.687973343103658408e+01 -6.772167682647705078e-01
1.689439251902513206e+01 -6.772186160087585449e-01
1.690904937894083560e+01 -6.772205233573913574e-01
1.692372667801100761e+01 -6.772220730781555176e-01
1.693841484410222620e+01 -6.772239208221435547e-01
1.695306241314392537e+01 -6.772256493568420410e-01
1.696771296206861734e+01 -6.772271394729614258e-01
1.698236171307507902e+01 -6.772290468215942383e-01
1.699699733906891197e+01 -6.772305965423583984e-01
1.701165282807778567e+01 -6.772323846817016602e-01
1.702633389306720346e+01 -6.772342324256896973e-01
1.704100161511451006e+01 -6.772359013557434082e-01
1.705566409206949174e+01 -6.772372126579284668e-01
1.707034585415385664e+01 -6.772392392158508301e-01
1.708502927515655756e+01 -6.772409677505493164e-01
1.709973219013772905e+01 -6.772421598434448242e-01
1.711445082607679069e+01 -6.772440075874328613e-01
1.712913460202980787e+01 -6.772456169128417969e-01
1.714381243998650461e+01 -6.772472858428955078e-01
1.715848339092917740e+01 -6.772489547729492188e-01
1.717315849987789989e+01 -6.772506237030029297e-01
1.718782195891253650e+01 -6.772520542144775391e-01
1.720251190289855003e+01 -6.772538423538208008e-01
1.721716529899276793e+01 -6.772555112838745117e-01
1.723184205603320152e+01 -6.772570013999938965e-01
1.724651072511915118e+01 -6.772588491439819336e-01
1.726120302313938737e+01 -6.772603988647460938e-01
1.727586660208180547e+01 -6.772618889808654785e-01
1.729054796404670924e+01 -6.772636771202087402e-01
1.730522380303591490e+01 -6.772651076316833496e-01
1.731989313196390867e+01 -6.772664189338684082e-01
1.733458557701669633e+01 -6.772679686546325684e-01
1.734926190692931414e+01 -6.772696375846862793e-01
1.736398419702891260e+01 -6.772714257240295410e-01
1.737865074397996068e+01 -6.772727966308593750e-01
1.739333244692534208e+01 -6.772744655609130859e-01
1.740798630402423441e+01 -6.772760748863220215e-01
1.742267597292084247e+01 -6.772778034210205078e-01
1.743735467689111829e+01 -6.772794723510742188e-01
1.745202454691752791e+01 -6.772810220718383789e-01
1.746670825581531972e+01 -6.772822737693786621e-01
1.748138352681417018e+01 -6.772841811180114746e-01
1.749606412579305470e+01 -6.772857308387756348e-01
1.751074842188972980e+01 -6.772871613502502441e-01
1.752540724095888436e+01 -6.772887110710144043e-01
1.754010500595904887e+01 -6.772902607917785645e-01
1.755478577804751694e+01 -6.772919893264770508e-01
1.756947474111802876e+01 -6.772934198379516602e-01
1.758428897813428193e+01 -6.772950887680053711e-01
1.759895298723131418e+01 -6.772966980934143066e-01
1.761362883320543915e+01 -6.772981286048889160e-01
1.762831694923806936e+01 -6.772996187210083008e-01
1.764298240223433822e+01 -6.773011088371276855e-01
1.765765968430787325e+01 -6.773027181625366211e-01
1.767232127429451793e+01 -6.773042678833007812e-01
1.768699242523871362e+01 -6.773058176040649414e-01
1.770166307629551739e+01 -6.773071289062500000e-01
1.771634071634616703e+01 -6.773088574409484863e-01
1.773099794331938028e+01 -6.773105859756469727e-01
1.774564631131943315e+01 -6.773121953010559082e-01
1.776030580734368414e+01 -6.773136854171752930e-01
1.777497548435349017e+01 -6.773152351379394531e-01
1.778965802933089435e+01 -6.773168444633483887e-01
1.780431947240140289e+01 -6.773180365562438965e-01
1.781898570840712637e+01 -6.773198246955871582e-01
1.783366177743300796e+01 -6.773211359977722168e-01
1.784833662945311517e+01 -6.773228049278259277e-01
1.786299737344961613e+01 -6.773242950439453125e-01
1.787765768251847476e+01 -6.773257851600646973e-01
1.789233311056159437e+01 -6.773271560668945312e-01
1.790699000051245093e+01 -6.773287057876586914e-01
1.792167051252909005e+01 -6.773300766944885254e-01
1.793634071154519916e+01 -6.773315668106079102e-01
1.795101979153696448e+01 -6.773330569267272949e-01
1.796566411957610399e+01 -6.773343682289123535e-01
1.798033544758800417e+01 -6.773360371589660645e-01
1.799500620958860964e+01 -6.773372888565063477e-01
1.800967548962216824e+01 -6.773390173912048340e-01
1.802434608561452478e+01 -6.773405075073242188e-01
1.803902064764406532e+01 -6.773420572280883789e-01
1.805368746165186167e+01 -6.773434877395629883e-01
1.806833579868543893e+01 -6.773447394371032715e-01
1.808301115571521223e+01 -6.773462891578674316e-01
1.809770435676909983e+01 -6.773476004600524902e-01
1.811237789678853005e+01 -6.773493885993957520e-01
1.812701639579609036e+01 -6.773507595062255859e-01
1.814168379479087889e+01 -6.773522496223449707e-01
1.815635432582348585e+01 -6.773534417152404785e-01
1.817099657387007028e+01 -6.773547530174255371e-01
1.818566987290978432e+01 -6.773562431335449219e-01
1.820036126091144979e+01 -6.773577332496643066e-01
1.821503093896899372e+01 -6.773591041564941406e-01
1.822968999494332820e+01 -6.773604750633239746e-01
1.824436592997517437e+01 -6.773620247840881348e-01
1.825900938198901713e+01 -6.773636937141418457e-01
1.827368334296625108e+01 -6.773649454116821289e-01
1.828835108294151723e+01 -6.773661375045776367e-01
1.830301145790144801e+01 -6.773678064346313477e-01
1.831767607189249247e+01 -6.773695945739746094e-01
1.833233698294498026e+01 -6.773706674575805664e-01
1.834704634395893663e+01 -6.773719787597656250e-01
1.836169721803162247e+01 -6.773734688758850098e-01
1.837636079103685915e+01 -6.773747801780700684e-01
1.839104728901293129e+01 -6.773762106895446777e-01
1.840582521003670990e+01 -6.773777008056640625e-01
1.842049410694744438e+01 -6.773790717124938965e-01
1.843514419498387724e+01 -6.773804426193237305e-01
1.844979783589951694e+01 -6.773817539215087891e-01
1.846445524995215237e+01 -6.773831248283386230e-01
1.847917707695160061e+01 -6.773846745491027832e-01
1.849387031502556056e+01 -6.773861050605773926e-01
1.850856308813672513e+01 -6.773877143859863281e-01
1.852322398207616061e+01 -6.773892045021057129e-01
1.853791449405252934e+01 -6.773907542228698730e-01
1.855257908999919891e+01 -6.773920655250549316e-01
1.856725458300206810e+01 -6.773933768272399902e-01
1.858193574799224734e+01 -6.773946881294250488e-01
1.859659956803079695e+01 -6.773961186408996582e-01
1.861132879706565291e+01 -6.773975491523742676e-01
1.862606543709989637e+01 -6.773990988731384277e-01
1.864079958212096244e+01 -6.774002909660339355e-01
1.865552695211954415e+01 -6.774016022682189941e-01
1.867020484013482928e+01 -6.774028539657592773e-01
1.868489484011661261e+01 -6.774042248725891113e-01
1.869960780907422304e+01 -6.774055361747741699e-01
1.871431063907220960e+01 -6.774070858955383301e-01
1.872901828004978597e+01 -6.774085164070129395e-01
1.874370109499432147e+01 -6.774099469184875488e-01
1.875837550696451217e+01 -6.774111986160278320e-01
1.877304491191171110e+01 -6.774123907089233398e-01
1.878770443890243769e+01 -6.774134635925292969e-01
1.880235367291606963e+01 -6.774148344993591309e-01
1.881700109387747943e+01 -6.774164438247680664e-01
1.883166346081998199e+01 -6.774173974990844727e-01
1.884633546986151487e+01 -6.774190664291381836e-01
1.886100904981140047e+01 -6.774201989173889160e-01
1.887568679777905345e+01 -6.774215698242187500e-01
1.889040009677410126e+01 -6.774229407310485840e-01
1.890510152373462915e+01 -6.774241924285888672e-01
1.891978015168569982e+01 -6.774255633354187012e-01
1.893444812064990401e+01 -6.774269342422485352e-01
1.894912168954033405e+01 -6.774281263351440430e-01
1.896378811053000391e+01 -6.774294376373291016e-01
1.897845847660209984e+01 -6.774307489395141602e-01
1.899314610264264047e+01 -6.774321794509887695e-01
1.900780154368840158e+01 -6.774334311485290527e-01
1.902247115864884108e+01 -6.774345636367797852e-01
1.903717707062605768e+01 -6.774360537528991699e-01
1.905184986256062984e+01 -6.774371862411499023e-01
1.906653169647324830e+01 -6.774386763572692871e-01
1.908121813344769180e+01 -6.774398684501647949e-01
1.909588847751729190e+01 -6.774410605430603027e-01
1.911056698858737946e+01 -6.774426102638244629e-01
1.912523738655727357e+01 -6.774440407752990723e-01
1.913990580744575709e+01 -6.774451136589050293e-01
1.915457160852383822e+01 -6.774466037750244141e-01
1.916926553053781390e+01 -6.774478554725646973e-01
1.918396046955604106e+01 -6.774492263793945312e-01
1.919867155561223626e+01 -6.774505376815795898e-01
1.921341349463909864e+01 -6.774517297744750977e-01
1.922816556063480675e+01 -6.774529814720153809e-01
1.924285903561394662e+01 -6.774544119834899902e-01
1.925755754264537245e+01 -6.774556040763854980e-01
1.927223456662613899e+01 -6.774566769599914551e-01
1.928691719355992973e+01 -6.774579882621765137e-01
1.930159957252908498e+01 -6.774595379829406738e-01
1.931627796054817736e+01 -6.774608492851257324e-01
1.933093390648718923e+01 -6.774621009826660156e-01
1.934563701646402478e+01 -6.774635314941406250e-01
1.936033383139874786e+01 -6.774647235870361328e-01
1.937501771538518369e+01 -6.774656176567077637e-01
1.938969747140072286e+01 -6.774670481681823730e-01
1.940438088646624237e+01 -6.774683594703674316e-01
1.941904366551898420e+01 -6.774694323539733887e-01
1.943372213852126151e+01 -6.774705052375793457e-01


==> figs/MRI/Cartesian/DeepBrain1/NewRun/REDEnergy_GD/lst_timepsnr.txt <==
0.000000000000000000e+00 2.256752490003326272e+01
3.570764729520305991e-01 2.433039468596536281e+01
3.720942488871514797e-01 2.584765799162465783e+01
3.869710328290238976e-01 2.709901280870722573e+01
4.016808058368042111e-01 2.808896192507084422e+01
4.163744738325476646e-01 2.884592684099231263e+01
4.310715527972206473e-01 2.941269048362691052e+01
4.479632958536967635e-01 2.983462114383765140e+01
4.627290747594088316e-01 3.015152632097043650e+01
4.774204237619414926e-01 3.039446153714766652e+01
4.920785528374835849e-01 3.058594024893650598e+01
5.067594638094305992e-01 3.074157823979641435e+01
5.214468197664245963e-01 3.087195635274998295e+01
5.361335898051038384e-01 3.098418394719807623e+01
5.508249928243458271e-01 3.108304177437921112e+01
5.655036198440939188e-01 3.117176515654671576e+01
5.801775188883766532e-01 3.125258386222134988e+01
5.948252918897196651e-01 3.132706391602246399e+01
6.095028899144381285e-01 3.139633080481507577e+01
6.241773979272693396e-01 3.146121395240843910e+01
6.388674619374796748e-01 3.152234066385492994e+01
6.535301648546010256e-01 3.158019776184227823e+01
6.681866508442908525e-01 3.163517134881022486e+01
6.828505288576707244e-01 3.168757330523531479e+01
6.976143257925286889e-01 3.173766184859647410e+01
7.123424987075850368e-01 3.178565487986877258e+01
7.270945747150108218e-01 3.183173818761590468e+01
7.423249976709485054e-01 3.187606967068937180e+01
7.572446056874468923e-01 3.191878580242602936e+01
7.721413887338712811e-01 3.196000683581076274e+01
7.870057007530704141e-01 3.199983995076135201e+01
8.018735887017101049e-01 3.203838074308549011e+01
8.169727887725457549e-01 3.207571429537618002e+01
8.318635197356343269e-01 3.211191588704427602e+01
8.467347687110304832e-01 3.214705384851909287e+01
8.616047137184068561e-01 3.218119043788342282e+01
8.764778677141293883e-01 3.221438237485885026e+01
8.913731616921722889e-01 3.224668153607247945e+01
9.062595056602731347e-01 3.227813526426136548e+01
9.212251676945015788e-01 3.230878714754557990e+01
9.359402847476303577e-01 3.233867707097125077e+01
9.506184688070788980e-01 3.236784208904536086e+01
9.659912688657641411e-01 3.239631643202609013e+01
9.806670278776437044e-01 3.242413180899242064e+01
9.953141559381037951e-01 3.245131764190060153e+01
1.009970544953830540e+00 3.247790129813309079e+01
1.024637659895233810e+00 3.250390826605899974e+01
1.039298224844969809e+00 3.252936233867825422e+01
1.053951203823089600e+00 3.255428573580338281e+01
1.068629922810941935e+00 3.257869913203544598e+01
1.083293817704543471e+00 3.260262208175387144e+01
1.097958905738778412e+00 3.262607281938407766e+01
1.112633729702793062e+00 3.264906855859879187e+01
1.127293758676387370e+00 3.267162561196548864e+01
1.141973628662526608e+00 3.269375929777136491e+01
1.156663664616644382e+00 3.271548420888035480e+01
1.171512786648236215e+00 3.273681406117958659e+01
1.186184155638329685e+00 3.275776185685807462e+01
1.200838289572857320e+00 3.277834014460206902e+01
1.215494182542897761e+00 3.279856067958630916e+01
1.230156108620576560e+00 3.281843451525767108e+01
1.244809488649480045e+00 3.283797241754115248e+01
1.259459215565584600e+00 3.285718451954269881e+01
1.274111946579068899e+00 3.287608024661917483e+01
1.288769497536122799e+00 3.289466862787824653e+01
1.303415653528645635e+00 3.291295838252342065e+01
1.318068658583797514e+00 3.293095778610216229e+01
1.332720805658027530e+00 3.294867486336012519e+01
1.347378319711424410e+00 3.296611736426126527e+01
1.362033398705534637e+00 3.298329263704803793e+01
1.376787675777450204e+00 3.300020782116774143e+01
1.391460387734696269e+00 3.301686982160356365e+01
1.406118964776396751e+00 3.303328494618040168e+01
1.420802201726473868e+00 3.304945929243582725e+01
1.435482012690044940e+00 3.306539871297390221e+01
1.450162192690186203e+00 3.308110887395009314e+01
1.464837690582498908e+00 3.309659535188585977e+01
1.479520844528451562e+00 3.311186338516534278e+01
1.494189673452638090e+00 3.312691817026284724e+01
1.508859332534484565e+00 3.314176461881628910e+01
1.523523837560787797e+00 3.315640755785331351e+01
1.538203069590963423e+00 3.317085162653197017e+01
1.552879718597978354e+00 3.318510129034186207e+01
1.567664240603335202e+00 3.319916091006859915e+01
1.582359938649460673e+00 3.321303464996007193e+01
1.597121677710674703e+00 3.322672653805118159e+01
1.611836235621012747e+00 3.324024057209335581e+01
1.626544163678772748e+00 3.325358047219008739e+01
1.641221422585658729e+00 3.326675000238695645e+01
1.655908932560123503e+00 3.327975269430744731e+01
1.670588796609081328e+00 3.329259204189684596e+01
1.685280933626927435e+00 3.330527143033356197e+01
1.699975380674004555e+00 3.331779410387102303e+01
1.714661482605151832e+00 3.333016331857017178e+01
1.729355341522023082e+00 3.334238216469429261e+01
1.744173636543564498e+00 3.335445353911671162e+01
1.758843104587867856e+00 3.336638036095115467e+01
1.773514238651841879e+00 3.337816538063339067e+01
1.788200228707864881e+00 3.338981132782663508e+01
1.802866241778247058e+00 3.340132082939665992e+01
1.817623791750520468e+00 3.341269651803578711e+01
1.832303091767244041e+00 3.342394091839144465e+01
1.846990028745494783e+00 3.343505660015052428e+01
1.861672309809364378e+00 3.344604595749029841e+01
1.876369702862575650e+00 3.345691132804289936e+01
1.891036178916692734e+00 3.346765482370918932e+01
1.905720317852683365e+00 3.347827871595454496e+01
1.920406854944303632e+00 3.348878491716848060e+01
1.935099461930803955e+00 3.349917564544630011e+01
1.949790764949284494e+00 3.350945282273114145e+01
1.964529303950257599e+00 3.351961849043402708e+01
1.979216731037013233e+00 3.352967458540094015e+01
1.993902959977276623e+00 3.353962293746967305e+01
2.008554477011784911e+00 3.354946545326397711e+01
2.023250616039149463e+00 3.355920384153818503e+01
2.037921692011877894e+00 3.356883993547167222e+01
2.052605847013182938e+00 3.357837544449231615e+01
2.067276324029080570e+00 3.358781196921093226e+01
2.081955233123153448e+00 3.359715126101325922e+01
2.096609120140783489e+00 3.360639488510882700e+01
2.111297821160405874e+00 3.361554436107192601e+01
2.125983472098596394e+00 3.362460122023631470e+01
2.140670828055590391e+00 3.363356705126901147e+01
2.155683072167448699e+00 3.364244320774280084e+01
2.170513958204537630e+00 3.365123111476526674e+01
2.185247890185564756e+00 3.365993227228646845e+01
2.200001502176746726e+00 3.366854792335309554e+01
2.214760604198090732e+00 3.367707953224475403e+01
2.229606196167878807e+00 3.368552829779542179e+01
2.244368804153054953e+00 3.369389553654177405e+01
2.259160950197838247e+00 3.370218250437222451e+01
2.273967969231307507e+00 3.371039039955358874e+01
2.288676519296132028e+00 3.371852055609991794e+01
2.303363919258117676e+00 3.372657394031372746e+01
2.318084198283031583e+00 3.373455186040201426e+01
2.332774592330679297e+00 3.374245543487506893e+01
2.347464567399583757e+00 3.375028573897425588e+01
2.362149684457108378e+00 3.375804386129470203e+01
2.376954575418494642e+00 3.376573083412240095e+01
2.391652746475301683e+00 3.377334774450647359e+01
2.406350152450613678e+00 3.378089560319993723e+01
2.421026041498407722e+00 3.378837543106293850e+01
2.435674729524180293e+00 3.379578815548480009e+01
2.450374423526227474e+00 3.380313485292831643e+01
2.465052166488021612e+00 3.381041633515621214e+01
2.479745189426466823e+00 3.381763353909904879e+01
2.494440507376566529e+00 3.382478739185177119e+01
2.509114881395362318e+00 3.383187878987109087e+01
2.523849863326177001e+00 3.383890857697794985e+01
2.538541404413990676e+00 3.384587765100327061e+01
2.553313223412260413e+00 3.385278679961098192e+01
2.568055636365897954e+00 3.385963683350937004e+01
2.582757764379493892e+00 3.386642862821567235e+01
2.597455011331476271e+00 3.387316295380768594e+01
2.612201143288984895e+00 3.387984052736286600e+01
2.626902899355627596e+00 3.388646219082477273e+01
2.641615837346762419e+00 3.389302863832623558e+01
2.656317947315983474e+00 3.389954072057008005e+01
2.671002532239072025e+00 3.390599903649621183e+01
2.685748431249521673e+00 3.391240435658986740e+01
2.700445004273205996e+00 3.391875732994765968e+01
2.715198368299752474e+00 3.392505866882331134e+01
2.729915594332851470e+00 3.393130909521258332e+01
2.744690658291801810e+00 3.393750919966463186e+01
2.759404061245732009e+00 3.394365973113593071e+01
2.774105749209411442e+00 3.394976123282502556e+01
2.788809150108136237e+00 3.395581442542619044e+01
2.803506457130424678e+00 3.396181981188287580e+01
2.818174802116118371e+00 3.396777806293988533e+01
2.832933374098502100e+00 3.397368981511605313e+01
2.847615929087623954e+00 3.397955562975734978e+01
2.862306709052063525e+00 3.398537604442560678e+01
2.876986598013900220e+00 3.399115163652405869e+01
2.891702185035683215e+00 3.399688303942242129e+01
2.906376769067719579e+00 3.400257071962770539e+01
2.921035757055506110e+00 3.400821531156282873e+01
2.935724873095750809e+00 3.401381727840036717e+01
2.950411845115013421e+00 3.401937714362367871e+01
2.965086346142925322e+00 3.402489545230226042e+01
2.979775277199223638e+00 3.403037274019156655e+01
2.994464578223414719e+00 3.403580946011236108e+01
3.009142118273302913e+00 3.404120611235682503e+01
3.023839202360250056e+00 3.404656319500985262e+01
3.038501314353197813e+00 3.405188121186007066e+01
3.053192630293779075e+00 3.405716062354439089e+01
3.067915656254626811e+00 3.406240187219522397e+01
3.082635263330303133e+00 3.406760535530113998e+01
3.097333979327231646e+00 3.407277155599289387e+01
3.112023471388965845e+00 3.407790098662869127e+01
3.126685275346972048e+00 3.408299392321397647e+01
3.141377114341594279e+00 3.408805093017242172e+01
3.156070136348716915e+00 3.409307231664999449e+01
3.170793298399075866e+00 3.409805851878046923e+01
3.185477464343421161e+00 3.410300994701663768e+01
3.200182715314440429e+00 3.410792701862338561e+01
3.214886754285544157e+00 3.411281006593443976e+01
3.229579249396920204e+00 3.411765953852616917e+01
3.244864241452887654e+00 3.412247572179798283e+01
3.259553953423164785e+00 3.412725905830863837e+01
3.274219555431045592e+00 3.413200993771754099e+01
3.288902392378076911e+00 3.413672864022040443e+01
3.303603438427671790e+00 3.414141561166526628e+01
3.318274918477982283e+00 3.414607117316250395e+01
3.332968450384214520e+00 3.415069559318360604e+01
3.347687951405532658e+00 3.415528935465839311e+01
3.362378780380822718e+00 3.415985269481174669e+01
3.377068257308565080e+00 3.416438604927456169e+01
3.391765753272920847e+00 3.416888962886347514e+01
3.406471371301449835e+00 3.417336384128401505e+01
3.421188607346266508e+00 3.417780889622648033e+01
3.435859316377900541e+00 3.418222523503316523e+01
3.450570004410110414e+00 3.418661315275724633e+01
3.465244006365537643e+00 3.419097284931113734e+01
3.479919101344421506e+00 3.419530474239286377e+01
3.494576085358858109e+00 3.419960910197324466e+01
3.509411482373252511e+00 3.420388615737683580e+01
3.524128199322149158e+00 3.420813625641002176e+01
3.538824349292553961e+00 3.421235964029947496e+01
3.553533294238150120e+00 3.421655665223508436e+01
3.568243581219576299e+00 3.422072744668837174e+01
3.582951299264095724e+00 3.422487239281851146e+01
3.597625567228533328e+00 3.422899175641900626e+01
3.612325680209323764e+00 3.423308576190834884e+01
3.627026422182098031e+00 3.423715473936508147e+01
3.641707930131815374e+00 3.424119887498013526e+01
3.656395327067002654e+00 3.424521845836093092e+01
3.671109060058370233e+00 3.424921368617135897e+01
3.685849507106468081e+00 3.425318489958665680e+01
3.700538656092248857e+00 3.425713228481047423e+01
3.715245074126869440e+00 3.426105606632981448e+01
3.729926149128004909e+00 3.426495659587216380e+01
3.744623325066640973e+00 3.426883392722660915e+01
3.759457497042603791e+00 3.427268841562658253e+01
3.774144564056769013e+00 3.427652024209927362e+01
3.788830648059956729e+00 3.428032965689421729e+01
3.803516133106313646e+00 3.428411686483465104e+01
3.818225888069719076e+00 3.428788216314165282e+01
3.832912969985045493e+00 3.429162557892122720e+01
3.847596698906272650e+00 3.429534757808132639e+01
3.862279312917962670e+00 3.429904817258099570e+01
3.876989565906114876e+00 3.430272766154135411e+01
3.891686768969520926e+00 3.430638626606870645e+01
3.906385107897222042e+00 3.431002414958990698e+01
3.921068187919445336e+00 3.431364153464719635e+01
3.935729589895345271e+00 3.431723858099103808e+01
3.950412428821437061e+00 3.432081550952035798e+01
3.965106236864812672e+00 3.432437254783079084e+01
3.979787181946448982e+00 3.432790985633194936e+01
3.994466067990288138e+00 3.433142761464174697e+01
4.009287111926823854e+00 3.433492598875793789e+01
4.023945380933582783e+00 3.433840516292696776e+01
4.038621168932877481e+00 3.434186538362759933e+01
4.053320379927754402e+00 3.434530677705105006e+01
4.067991014919243753e+00 3.434872954338293027e+01
4.082660738029517233e+00 3.435213379546000567e+01
4.097331729950383306e+00 3.435551975823589288e+01
4.112023191992193460e+00 3.435888758427995526e+01
4.126722308923490345e+00 3.436223749740467781e+01
4.141394470003433526e+00 3.436556960561625829e+01
4.156072370009496808e+00 3.436888406200475998e+01
4.170762481051497161e+00 3.437218111655861463e+01
4.185457665123976767e+00 3.437546078629950586e+01
4.200129003147594631e+00 3.437872335557123193e+01
4.214794667088426650e+00 3.438196895714160206e+01
4.229472018196247518e+00 3.438519770455332036e+01
4.244121228228323162e+00 3.438840975676761502e+01
4.258812907268293202e+00 3.439160525885002073e+01
4.273518979200161994e+00 3.439478444631337339e+01
4.288218614179641008e+00 3.439794736355155180e+01
4.302904577227309346e+00 3.440109419555876968e+01
4.317555852234363556e+00 3.440422508895414921e+01
4.332235919195227325e+00 3.440734013039867989e+01
4.346909053158015013e+00 3.441043957600156489e+01
4.361593169160187244e+00 3.441352348146334350e+01
4.376279530231840909e+00 3.441659199064341124e+01
4.390970987151376903e+00 3.441964522626916789e+01
4.405644455226138234e+00 3.442268332863393709e+01
4.420320161152631044e+00 3.442570650396661591e+01
4.434997125179506838e+00 3.442871483945608446e+01
4.449670303263701499e+00 3.443170837919583249e+01
4.464363423292525113e+00 3.443468737979688399e+01
4.479044418199919164e+00 3.443765189493754519e+01
4.493707703193649650e+00 3.444060207980182042e+01
4.508366568130441010e+00 3.444353799050331588e+01
4.523226896184496582e+00 3.444645986463879694e+01
4.537894356180913746e+00 3.444936775890513303e+01
4.552565631223842502e+00 3.445226179166223801e+01
4.567242568242363632e+00 3.445514205887807435e+01
4.581902758218348026e+00 3.445800869055648263e+01
4.596551188151352108e+00 3.446086184878223690e+01
4.611194214201532304e+00 3.446370160772134739e+01
4.625841064145788550e+00 3.446652803476312243e+01
4.640519311185926199e+00 3.446934131202500140e+01
4.655198110151104629e+00 3.447214157455194794e+01
4.669851002166979015e+00 3.447492886191155748e+01
4.684513325104489923e+00 3.447770328018079766e+01
4.699163835146464407e+00 3.448046496541034855e+01
4.713849681080318987e+00 3.448321402668209146e+01
4.728497107978910208e+00 3.448595054270674609e+01
4.743129879934713244e+00 3.448867463825740742e+01
4.757783335866406560e+00 3.449138643472451093e+01
4.772445175913162529e+00 3.449408599350176985e+01
4.787114281905815005e+00 3.449677338274037197e+01
4.801762225921265781e+00 3.449944881671976304e+01
4.816429347964003682e+00 3.450211224485432382e+01
4.831209227908402681e+00 3.450476392346698162e+01
4.845889786840416491e+00 3.450740380795844686e+01
4.860530197853222489e+00 3.451003208705528635e+01
4.875157877802848816e+00 3.451264880166418436e+01
4.889813458896242082e+00 3.451525403019737581e+01
4.904471930931322277e+00 3.451784791086480197e+01
4.919130065944045782e+00 3.452043053991329202e+01
4.933765315916389227e+00 3.452300194548347889e+01
4.948438214836642146e+00 3.452556226727501354e+01
4.963122529792599380e+00 3.452811155481174410e+01
4.977782835834659636e+00 3.453064994926381814e+01
4.992424575844779611e+00 3.453317749474833676e+01
5.007078199763782322e+00 3.453569427479176568e+01
5.021742349839769304e+00 3.453820042067269469e+01
5.036385578801855445e+00 3.454069593228191337e+01
5.051040147780440748e+00 3.454318095381613318e+01
5.065699992817826569e+00 3.454565548631997274e+01
5.080372516764327884e+00 3.454811979196912120e+01
5.095032682758755982e+00 3.455057378402140955e+01
5.109677072730846703e+00 3.455301758322470107e+01
5.124686787719838321e+00 3.455545130163319101e+01
5.139406074653379619e+00 3.455787496443200268e+01
5.154065873706713319e+00 3.456028867018046924e+01
5.168773121666163206e+00 3.456269249782004493e+01
5.183500946732237935e+00 3.456508657736407741e+01
5.198238296667113900e+00 3.456747089301751430e+01
5.213023140677250922e+00 3.456984552565880620e+01
5.227753701619803905e+00 3.457221061774119875e+01
5.242504499619826674e+00 3.457456617643642005e+01
5.257288163527846336e+00 3.457691228260046756e+01
5.271954824449494481e+00 3.457924896027395079e+01
5.286622235435061157e+00 3.458157644286909260e+01
5.301281717373058200e+00 3.458389464545976466e+01
5.315942249377258122e+00 3.458620368068595496e+01
5.330587815376929939e+00 3.458850362035700954e+01
5.345257930341176689e+00 3.459079452438538027e+01
5.359925511409528553e+00 3.459307647159592847e+01
5.374587983475066721e+00 3.459534950718256852e+01
5.389248006511479616e+00 3.459761372758921993e+01
5.403900301549583673e+00 3.459986915846692312e+01
5.418570334557443857e+00 3.460211591147892563e+01
5.433223527623340487e+00 3.460435398023895459e+01
5.447864013724029064e+00 3.460658350084761992e+01
5.462544717709533870e+00 3.460880450321103297e+01
5.477201399742625654e+00 3.461101706657071730e+01
5.491836401750333607e+00 3.461322120778174138e+01
5.506492140702903271e+00 3.461541697926345051e+01
5.521135582705028355e+00 3.461760452723977721e+01
5.535825643688440323e+00 3.461978379160242980e+01
5.550481370650231838e+00 3.462195493925312917e+01
5.565131978713907301e+00 3.462411798058759871e+01
5.579792409669607878e+00 3.462627297655987491e+01
5.594429990625940263e+00 3.462841999418011341e+01
5.609074915642850101e+00 3.463055913909806804e+01
5.623774862731806934e+00 3.463269033412753828e+01
5.638423836790025234e+00 3.463481380685760058e+01
5.653091545798815787e+00 3.463692943657137135e+01
5.667779803741723299e+00 3.463903736136337130e+01
5.682442080811597407e+00 3.464113766043553966e+01
5.697119750780984759e+00 3.464323035783984750e+01
5.711759135709144175e+00 3.464531543356586951e+01
5.726413225755095482e+00 3.464739305888682708e+01
5.741054362733848393e+00 3.464946313951853085e+01
5.755700805690139532e+00 3.465152593683507831e+01
5.770351124694570899e+00 3.465358129162642342e+01
5.785025132587179542e+00 3.465562938338720045e+01
5.799698489485308528e+00 3.465767021167904716e+01
5.814369392464868724e+00 3.465970384670101367e+01
5.829035900416783988e+00 3.466173025975711397e+01
5.843694606446661055e+00 3.466374967784103234e+01
5.858338942402042449e+00 3.466576197746181265e+01
5.872985510388389230e+00 3.466776729526457501e+01
5.887653492391109467e+00 3.466976560644460648e+01
5.902314115315675735e+00 3.467175694905952099e+01
5.916969380341470242e+00 3.467374147964451936e+01
5.931624350370839238e+00 3.467571912908189802e+01
5.946271150372922421e+00 3.467769006141534760e+01
5.960914048366248608e+00 3.467965421909659085e+01
5.975552320363931358e+00 3.468161172432910178e+01
5.990215496276505291e+00 3.468356253234683351e+01
6.004868133226409554e+00 3.468550673787573402e+01
6.019522641203366220e+00 3.468744435795828451e+01
6.034205868141725659e+00 3.468937552787737388e+01
6.048898149165324867e+00 3.469130015581322368e+01
6.063556879176758230e+00 3.469321833020409684e+01
6.078234441112726927e+00 3.469513019708471546e+01
6.092893638066016138e+00 3.469703562714106226e+01
6.107601476134732366e+00 3.469893473117789995e+01
6.122494191164150834e+00 3.470082760498995356e+01
6.137168578221462667e+00 3.470271421239480247e+01
6.151827799272723496e+00 3.470459466195730158e+01
6.166497794212773442e+00 3.470646890425605591e+01
6.181151254219003022e+00 3.470833698170167736e+01
6.195819837157614529e+00 3.471019909962564753e+01
6.210475893109105527e+00 3.471205514637085088e+01
6.225150335114449263e+00 3.471390516801249504e+01
6.239806309109553695e+00 3.471574918804100207e+01
6.254462835146114230e+00 3.471758732837879791e+01
6.269097182201221585e+00 3.471941957410098922e+01
6.283763921237550676e+00 3.472124599699262859e+01
6.298421586281619966e+00 3.472306656591014473e+01
6.313069532276131213e+00 3.472488136138527182e+01
6.327750383294187486e+00 3.472669043955814772e+01
6.342406146344728768e+00 3.472849376879154448e+01
6.357066230382770300e+00 3.473029142032212491e+01
6.371731159393675625e+00 3.473208347791796058e+01
6.386402959469705820e+00 3.473386985345020150e+01
6.401062005432322621e+00 3.473565069111567993e+01
6.415741128497757018e+00 3.473742599517748886e+01
6.430416345479898155e+00 3.473919583561428226e+01
6.445083386497572064e+00 3.474096016699598266e+01
6.459745184518396854e+00 3.474271906620333539e+01
6.474421220598742366e+00 3.474447257006255541e+01
6.489058618666604161e+00 3.474622076155237949e+01
6.503741511609405279e+00 3.474796349873669499e+01
6.518520075595006347e+00 3.474970106853609053e+01
6.533217006595805287e+00 3.475143329703460182e+01
6.547882338520139456e+00 3.475316028919759503e+01
6.562549918540753424e+00 3.475488207201449598e+01
6.577197960577905178e+00 3.475659859959821318e+01
6.591848437557928264e+00 3.475831007967813946e+01
6.606520830537192523e+00 3.476001635010579349e+01
6.621212418540380895e+00 3.476171760402996114e+01
6.635877012507990003e+00 3.476341383997440460e+01
6.650528458529151976e+00 3.476510492108162964e+01
6.665268358541652560e+00 3.476679103042231134e+01
6.680003784596920013e+00 3.476847218432602915e+01
6.694748329580761492e+00 3.477014842792581106e+01
6.709505872568115592e+00 3.477181971342913869e+01
6.724282562616281211e+00 3.477348608983605516e+01
6.739032069570384920e+00 3.477514764327460739e+01
6.753791202558204532e+00 3.477680437365513200e+01
6.768483514548279345e+00 3.477845637753135577e+01
6.783156114513985813e+00 3.478010352067870770e+01
6.797812578501179814e+00 3.478174591588730635e+01
6.812473103520460427e+00 3.478338361122520439e+01
6.827128009521402419e+00 3.478501664794121950e+01
6.841777770547196269e+00 3.478664492900077221e+01
6.856437025475315750e+00 3.478826860116794251e+01
6.871114078443497419e+00 3.478988770911849571e+01
6.885772208450362086e+00 3.479150220897445678e+01
6.900422458420507610e+00 3.479311218255817550e+01
6.915116410469636321e+00 3.479471758333104958e+01
6.929789038491435349e+00 3.479631845822143532e+01
6.944468804518692195e+00 3.479791487490521718e+01
6.959151568473316729e+00 3.479950681865874174e+01
6.973806508467532694e+00 3.480109430482292510e+01
6.988470899406820536e+00 3.480267743892817833e+01
7.003131196484901011e+00 3.480425613036557309e+01
7.017796868458390236e+00 3.480583049291664111e+01
7.032488627359271049e+00 3.480740055629093632e+01
7.047173141385428607e+00 3.480896623557980973e+01
7.061857260414399207e+00 3.481052764155177925e+01
7.076538864406757057e+00 3.481208480807539019e+01
7.091186116449534893e+00 3.481363774978531467e+01
7.105836600414477289e+00 3.481518643407996194e+01
7.120506269391626120e+00 3.481673093274034159e+01
7.135183218400925398e+00 3.481827124364714621e+01
7.149858650402165949e+00 3.481980737668668269e+01
7.164536707452498376e+00 3.482133941862625903e+01
7.179206525557674468e+00 3.482286732969055265e+01
7.193868755595758557e+00 3.482439119872918809e+01
7.208517715567722917e+00 3.482591095447921248e+01
7.223183838650584221e+00 3.482742671390212053e+01
7.237833284656517208e+00 3.482893843385882349e+01
7.252481058705598116e+00 3.483044616901236878e+01
7.267120520700700581e+00 3.483194989103203199e+01
7.281782470643520355e+00 3.483344971732278594e+01
7.296470485627651215e+00 3.483494561837819248e+01
7.311217034584842622e+00 3.483643754434666562e+01
7.325878811650909483e+00 3.483792554873813430e+01
7.340547663625329733e+00 3.483940972975424444e+01
7.355201206635683775e+00 3.484089004235207199e+01
7.369862186606042087e+00 3.484236657201572029e+01
7.384528872673399746e+00 3.484383923380281090e+01
7.399181482614949346e+00 3.484530816643291473e+01
7.413846290553919971e+00 3.484677327241342226e+01
7.428499032626859844e+00 3.484823465395797371e+01
7.443179648602381349e+00 3.484969229793540535e+01
7.457868445548228920e+00 3.485114624351778190e+01
7.472525417571887374e+00 3.485259646749873497e+01
7.487196050584316254e+00 3.485404304514303675e+01
7.501855354523286223e+00 3.485548596902228269e+01
7.516509821522049606e+00 3.485692524066162434e+01
7.531171684502623975e+00 3.485836091061779740e+01
7.545846788561902940e+00 3.485979295412590773e+01
7.560513708624057472e+00 3.486122143393019002e+01
7.575180337647907436e+00 3.486264630855917090e+01
7.589838363695889711e+00 3.486406766469944785e+01
7.604487967677414417e+00 3.486548545194707316e+01
7.619143950636498630e+00 3.486689977123502615e+01
7.633807348669506609e+00 3.486831059870024774e+01
7.648444266640581191e+00 3.486971794450580830e+01
7.663098669610917568e+00 3.487112182047467002e+01
7.677758267614990473e+00 3.487252228402284970e+01
7.692423122585751116e+00 3.487391923246842396e+01
7.707098830607719719e+00 3.487531289536668311e+01
7.721783034619875252e+00 3.487670311774481746e+01
7.736429829616099596e+00 3.487808995396774492e+01
7.751076169661246240e+00 3.487947347407921228e+01
7.765728574711829424e+00 3.488085364502796892e+01
7.780389638734050095e+00 3.488223051429341126e+01
7.795088129700161517e+00 3.488360399928478728e+01
7.809742183657363057e+00 3.488497431944688287e+01
7.824387569678947330e+00 3.488634122522701375e+01
7.839037823723629117e+00 3.488770491900523751e+01
7.853702872758731246e+00 3.488906538207592689e+01
7.868364877765998244e+00 3.489042267378060558e+01
7.883033111691474915e+00 3.489177671198402209e+01
7.897720811772160232e+00 3.489312760221402954e+01
7.912380916764959693e+00 3.489447525989331211e+01
7.927050424739718437e+00 3.489581974165587752e+01
7.941727164783515036e+00 3.489716113946771969e+01
7.956390020786784589e+00 3.489849935646107326e+01
7.971037065726704895e+00 3.489983442778962797e+01
7.985680019715800881e+00 3.490116647981419362e+01
8.000331595772877336e+00 3.490249543230423512e+01
8.015056842705234885e+00 3.490382124037360256e+01
8.029768848791718483e+00 3.490514399319499006e+01
8.044464840786531568e+00 3.490646375841097182e+01
8.059120076708495617e+00 3.490778039565882551e+01
8.073785336688160896e+00 3.490909409502825866e+01
8.088458757731132209e+00 3.491040481267678786e+01
8.103399619692936540e+00 3.491171253343238590e+01
8.118040023720823228e+00 3.491301725541477197e+01
8.132722343667410314e+00 3.491431898540844259e+01
8.147386369644664228e+00 3.491561786302925441e+01
8.162133001605980098e+00 3.491691373213215854e+01
8.176884370506741107e+00 3.491820673089835481e+01
8.191645049490034580e+00 3.491949677740769431e+01
8.206352799432352185e+00 3.492078394626093996e+01
8.221049799351021647e+00 3.492206828846730104e+01
8.235735996393486857e+00 3.492334970899398172e+01
8.250413601286709309e+00 3.492462828333782454e+01
8.265097275376319885e+00 3.492590401173184489e+01
8.279764467384666204e+00 3.492717692403142848e+01
8.294425903470255435e+00 3.492844699914784456e+01
8.309098980505950749e+00 3.492971432839907919e+01
8.323762610554695129e+00 3.493097878366261710e+01
8.338420916465111077e+00 3.493224055636847680e+01
8.353111255448311567e+00 3.493349956284026092e+01
8.367755210492759943e+00 3.493475579055447611e+01
8.382424239534884691e+00 3.493600925467674045e+01
8.397118046646937728e+00 3.493726002174855694e+01
8.411788391647860408e+00 3.493850808399599117e+01
8.426443367614410818e+00 3.493975346249679603e+01
8.441116576548665762e+00 3.494099606560440918e+01
8.455770372529514134e+00 3.494223606180302255e+01
8.470427202526479959e+00 3.494347340974255900e+01
8.485102989594452083e+00 3.494470816438928296e+01
8.499783004634082317e+00 3.494594019677796126e+01
8.514452129602432251e+00 3.494716961530518518e+01
8.529119915678165853e+00 3.494839636918754167e+01
8.543770377757027745e+00 3.494962057732689686e+01
8.558451440767385066e+00 3.495084216458199933e+01
8.573522174730896950e+00 3.495206121140182631e+01
8.588258365751244128e+00 3.495327765768787742e+01
8.602951777749694884e+00 3.495449153108715024e+01
8.617626091814599931e+00 3.495570286225047596e+01
8.632313734851777554e+00 3.495691173839988153e+01
8.646968877874314785e+00 3.495811800680600356e+01
8.661616911762394011e+00 3.495932181142151762e+01
8.676249445765279233e+00 3.496052309214042708e+01
8.690911982790566981e+00 3.496172189509885442e+01
8.705600564833730459e+00 3.496291820100877601e+01
8.720256862929090858e+00 3.496411202453355571e+01
8.734911249950528145e+00 3.496530340487437627e+01
8.749620084883645177e+00 3.496649235767395680e+01
8.764263763907365501e+00 3.496767880279732310e+01
8.778913335874676704e+00 3.496886287395062709e+01
8.793564682826399803e+00 3.497004449312053964e+01
8.808220041799359024e+00 3.497122377007463001e+01
8.822880897787399590e+00 3.497240059357104514e+01
8.837533574784174562e+00 3.497357504794153016e+01
8.852188623859547079e+00 3.497474709195218878e+01
8.866857642889954150e+00 3.497591682852387152e+01
8.881503342883661389e+00 3.497708421077173568e+01
8.896176422829739749e+00 3.497824919915906605e+01
8.910836402908898890e+00 3.497941186295272331e+01
8.925500427954830229e+00 3.498057218807566926e+01
8.940154709969647229e+00 3.498173022043377500e+01
8.954800248960964382e+00 3.498288592938538955e+01
8.969466269016265869e+00 3.498403931003793588e+01
8.984124088077805936e+00 3.498519046644854313e+01
8.998790850164368749e+00 3.498633928863697662e+01
9.013443332165479660e+00 3.498748590334385966e+01
9.028108749072998762e+00 3.498863020417728364e+01
9.042776271118782461e+00 3.498977228199587586e+01
9.057534494088031352e+00 3.499091210001333252e+01
9.072212546016089618e+00 3.499204975464107292e+01
9.086883736075833440e+00 3.499318514307092443e+01
9.101537805167026818e+00 3.499431833583523144e+01
9.116198359173722565e+00 3.499544932735987857e+01
9.130843723192811012e+00 3.499657808396754888e+01
9.145518361125141382e+00 3.499770471726006349e+01
9.160171825089491904e+00 3.499882910069849373e+01
9.174825108144432306e+00 3.499995131897837553e+01
9.189476563129574060e+00 3.500107144030093309e+01
9.204133815132081509e+00 3.500218934085185651e+01
9.218778670066967607e+00 3.500330513965388235e+01
9.233432673034258187e+00 3.500441883991447867e+01
9.248094312031753361e+00 3.500553035259603263e+01
9.262785923085175455e+00 3.500663976262448784e+01
9.277445659041404724e+00 3.500774710352676777e+01
9.292145289015024900e+00 3.500885237849548304e+01
9.306815418065525591e+00 3.500995547684996012e+01
9.321486372034996748e+00 3.501105650884514375e+01
9.336153566953726113e+00 3.501215551986359742e+01
9.350824648980051279e+00 3.501325242995003606e+01
9.365478165913373232e+00 3.501434736904126765e+01
9.380115469917654991e+00 3.501544015975237301e+01
9.394760204013437033e+00 3.501653094396334609e+01
9.409405973041430116e+00 3.501761969467187896e+01
9.424073635018430650e+00 3.501870643111413983e+01
9.438729788991622627e+00 3.501979107814197079e+01
9.453395570977590978e+00 3.502087378150922348e+01
9.468062030966393650e+00 3.502195448952269885e+01
9.482726543908938766e+00 3.502303320551370547e+01
9.497370736906304955e+00 3.502410997541780802e+01
9.512047610827721655e+00 3.502518471754043361e+01
9.526920448755845428e+00 3.502625755777696526e+01
9.541613971698097885e+00 3.502732836609644096e+01
9.556295114685781300e+00 3.502839727494028921e+01
9.570957580581307411e+00 3.502946419753006069e+01
9.585631504538469017e+00 3.503052914185948907e+01
9.600310625508427620e+00 3.503159220528589657e+01
9.614947733585722744e+00 3.503265334096710859e+01
9.629605535650625825e+00 3.503371260443745427e+01
9.644293662626296282e+00 3.503476995930003568e+01
9.658941235626116395e+00 3.503582538398269719e+01
9.673639195621944964e+00 3.503687894276190917e+01
9.688313730643130839e+00 3.503793053673585689e+01
9.702982371672987938e+00 3.503898033796264855e+01
9.717631441657431424e+00 3.504002829942128727e+01
9.732264918624423444e+00 3.504107437894954558e+01
9.746929184533655643e+00 3.504211859074117541e+01
9.761582629522308707e+00 3.504316093580766989e+01
9.776263493462465703e+00 3.504420136369866867e+01
9.790929228533059359e+00 3.504524007879191316e+01
9.805586883448995650e+00 3.504627681697321151e+01
9.820236995466984808e+00 3.504731185800653748e+01
9.834915936458855867e+00 3.504834509976652868e+01
9.849574427469633520e+00 3.504937648189367394e+01
9.864226023550145328e+00 3.505040604538047688e+01
9.878878421499393880e+00 3.505143385553319035e+01
9.893544877530075610e+00 3.505245984569494766e+01
9.908199810539372265e+00 3.505348404175516919e+01
9.922865025466307998e+00 3.505450649389392481e+01
9.937528434442356229e+00 3.505552721295516960e+01
9.952189751435071230e+00 3.505654619986709974e+01
9.966852799407206476e+00 3.505756334395686480e+01
9.981511755380779505e+00 3.505857876013163832e+01
9.996166574303060770e+00 3.505959243626057287e+01
1.001082693436183035e+01 3.506060441483975865e+01
1.002550664544105530e+01 3.506161464437192166e+01
1.004018972849007696e+01 3.506262318043272330e+01
1.005488204851280898e+01 3.506362995785035253e+01
1.006951742444653064e+01 3.506463511501900143e+01
1.008417276048567146e+01 3.506563849579924863e+01
1.009890751342754811e+01 3.506664016128583228e+01
1.011357447737827897e+01 3.506764014515317740e+01
1.012826709833461791e+01 3.506863845720319262e+01
1.014293717627879232e+01 3.506963509982726634e+01
1.015762325830291957e+01 3.507063004106785087e+01
1.017229979333933443e+01 3.507162339052363365e+01
1.018696673342492431e+01 3.507261495949475005e+01
1.020162426133174449e+01 3.507360494215249958e+01
1.021629494125954807e+01 3.507459329478760424e+01
1.023096310230903327e+01 3.507558001105925172e+01
1.024563430238049477e+01 3.507656508264418704e+01
1.026027679629623890e+01 3.507754848830686711e+01
1.027493367635179311e+01 3.507853030481627599e+01
1.028961689933203161e+01 3.507951050282645156e+01
1.030426018033176661e+01 3.508048902197241858e+01
1.031893280229996890e+01 3.508146602963405769e+01
1.033358701423276216e+01 3.508244139018258778e+01
1.034823981230147183e+01 3.508341516294522933e+01
1.036290915729478002e+01 3.508438731065540850e+01
1.037757248326670378e+01 3.508535786899254560e+01
1.039223486615810543e+01 3.508632690813663402e+01
1.040691811917349696e+01 3.508729436369741705e+01
1.042156977427657694e+01 3.508826023870997091e+01
1.043620431132148951e+01 3.508922452338892839e+01
1.045086471340619028e+01 3.509018725953400519e+01
1.046552395832259208e+01 3.509114846387626585e+01
1.048043316637631506e+01 3.509210811323468704e+01
1.049509724532254040e+01 3.509306622189713210e+01
1.050975783530157059e+01 3.509402277449274266e+01
1.052443067030981183e+01 3.509497779347747581e+01
1.053911245637573302e+01 3.509593129685698187e+01
1.055378053744789213e+01 3.509688327041708078e+01
1.056845760741271079e+01 3.509783375788115478e+01
1.058310150133911520e+01 3.509878272728035142e+01
1.059777448931708932e+01 3.509973017952672336e+01
1.061241887230426073e+01 3.510067612790452785e+01
1.062710209423676133e+01 3.510162059477993068e+01
1.064174181316047907e+01 3.510256355762409441e+01
1.065639652824029326e+01 3.510350502183131027e+01
1.067104755330365151e+01 3.510444505086469036e+01
1.068568607827182859e+01 3.510538355266790234e+01
1.070035544328857213e+01 3.510632064747688474e+01
1.071502883930224925e+01 3.510725622069845997e+01
1.072969391231890768e+01 3.510819040675716707e+01
1.074436042935121804e+01 3.510912311696265675e+01
1.075901143031660467e+01 3.511005431615786421e+01
1.077367993339430541e+01 3.511098408838594764e+01
1.078834604832809418e+01 3.511191243056974542e+01
1.080304456443991512e+01 3.511283941293356037e+01
1.081778991851024330e+01 3.511376488460307854e+01
1.083246749243699014e+01 3.511468890706812829e+01
1.084713139350060374e+01 3.511561157109485976e+01
1.086180156550835818e+01 3.511653282664192233e+01
1.087649764050729573e+01 3.511745262105366550e+01
1.089116206951439381e+01 3.511837105640541523e+01
1.090585373155772686e+01 3.511928803578387459e+01
1.092052245361264795e+01 3.512020363091648534e+01
1.093519827560521662e+01 3.512111786770563526e+01
1.094988248450681567e+01 3.512203065265140367e+01
1.096454114443622530e+01 3.512294213552080890e+01
1.097920678241644055e+01 3.512385219572142603e+01
1.099387279537040740e+01 3.512476087332464658e+01
1.100854775437619537e+01 3.512566828756953186e+01
1.102322505437768996e+01 3.512657425019697399e+01
1.103791918442584574e+01 3.512747885594529151e+01
1.105271871632430702e+01 3.512838208959021813e+01
1.106741632323246449e+01 3.512928397590721374e+01
1.108211505913641304e+01 3.513018452668714531e+01
1.109679167717695236e+01 3.513108377021028872e+01
1.111147592717316002e+01 3.513198163440301869e+01
1.112614201125688851e+01 3.513287813726124398e+01
1.114087331725750118e+01 3.513377330563949386e+01
1.115560506423935294e+01 3.513466721747897736e+01
1.117032747820485383e+01 3.513555976061900310e+01
1.118503822525963187e+01 3.513645103189306695e+01
1.119972377619706094e+01 3.513734091600333187e+01
1.121439775219187140e+01 3.513822954879051252e+01
1.122912273823749274e+01 3.513911685351706637e+01
1.124382192920893431e+01 3.514000283937048863e+01
1.125850174715742469e+01 3.514088758667853796e+01
1.127316006808541715e+01 3.514177098762242224e+01
1.128785496111959219e+01 3.514265311979772832e+01
1.130253748712129891e+01 3.514353394107446604e+01
1.131720718112774193e+01 3.514441350141269282e+01
1.133185150416102260e+01 3.514529182872620083e+01
1.134649398620240390e+01 3.514616883226248234e+01
1.136116285622119904e+01 3.514704463872081419e+01
1.137583633430767804e+01 3.514791912525162587e+01
1.139048799627926201e+01 3.514879230872147531e+01
1.140514243324287236e+01 3.514966429603029496e+01
1.141980160318780690e+01 3.515053502135946673e+01
1.143444273225031793e+01 3.515140451274150735e+01
1.144912733125966042e+01 3.515227272767505440e+01
1.146379501826595515e+01 3.515313972228209849e+01
1.147845539823174477e+01 3.515400546497916423e+01
1.149310905730817467e+01 3.515486996881470105e+01
1.150776549137663096e+01 3.515573327426535855e+01
1.152244253642857075e+01 3.515659529074601153e+01
1.153713355143554509e+01 3.515745620584540632e+01
1.155183155543636531e+01 3.515831581585803889e+01
1.156648975948337466e+01 3.515917424076916120e+01
1.158115549944341183e+01 3.516003145045604583e+01
1.159582444839179516e+01 3.516088748425121935e+01
1.161049863940570503e+01 3.516174225178640711e+01
1.162528673850465566e+01 3.516259584666475746e+01
1.163995102350600064e+01 3.516344828165313174e+01
1.165462181752081960e+01 3.516429953725101853e+01
1.166926558059640229e+01 3.516514959213355951e+01
1.168392488267272711e+01 3.516599842062667136e+01
1.169860784360207617e+01 3.516684608056595351e+01
1.171326946769841015e+01 3.516769262875223490e+01
1.172793714469298720e+01 3.516853787648542351e+01
1.174257783673238009e+01 3.516938205293882191e+01
1.175722823478281498e+01 3.517022504237468183e+01
1.177187765378039330e+01 3.517106686046034980e+01
1.178652939375024289e+01 3.517190753073685272e+01
1.180118716880679131e+01 3.517274709732773630e+01
1.181586068379692733e+01 3.517358535899636962e+01
1.183053739985916764e+01 3.517442266073645385e+01
1.184518668381497264e+01 3.517525867634911663e+01
1.185983566078357399e+01 3.517609360380649264e+01
1.187447628786321729e+01 3.517692742944571194e+01
1.188913234078790992e+01 3.517776008775304319e+01
1.190380937675945461e+01 3.517859159716968520e+01
1.191849050472956151e+01 3.517942203860990702e+01
1.193317313177976757e+01 3.518025130094166997e+01
1.194785386184230447e+01 3.518107947887297371e+01
1.196252227481454611e+01 3.518190650012587639e+01
1.197719655279070139e+01 3.518273244762470142e+01
1.199185282282996923e+01 3.518355722999635304e+01
1.200652891583740711e+01 3.518438094735972754e+01
1.202119745477102697e+01 3.518520351202008101e+01
1.203585251583717763e+01 3.518602500732097837e+01
1.205058694176841527e+01 3.518684540257162752e+01
1.206525469175539911e+01 3.518766472185524208e+01
1.207994341780431569e+01 3.518848294279999322e+01
1.209461939288303256e+01 3.518930006609200234e+01
1.210928733285982162e+01 3.519011614445686575e+01
1.212394787580706179e+01 3.519093112271296775e+01
1.213861953583545983e+01 3.519174500304571040e+01
1.215326723386533558e+01 3.519255780857429272e+01
1.216792637680191547e+01 3.519336956834552410e+01
1.218264617281965911e+01 3.519418020817182935e+01
1.219742953381501138e+01 3.519498986037690713e+01
1.221210662776138633e+01 3.519579842861649865e+01
1.222676154680084437e+01 3.519660590724416238e+01
1.224143808789085597e+01 3.519741227836077258e+01
1.225611210882198066e+01 3.519821769951099100e+01
1.227076911274343729e+01 3.519902197792286813e+01
1.228543778776656836e+01 3.519982526312413995e+01
1.230012653779704124e+01 3.520062752965905162e+01
1.231479689874686301e+01 3.520142871087981007e+01
1.232946894573979080e+01 3.520222887986679439e+01
1.234412339772097766e+01 3.520302797407438788e+01
1.235879138472955674e+01 3.520382601550787172e+01
1.237346601672470570e+01 3.520462306196682789e+01
1.238813156564719975e+01 3.520541912839983922e+01
1.240281452366616577e+01 3.520621409234050248e+01
1.241749664570670575e+01 3.520700814172663939e+01
1.243213578371796757e+01 3.520780106015720179e+01
1.244679923576768488e+01 3.520859303244299099e+01
1.246149193181190640e+01 3.520938395068786519e+01
1.247616257681511343e+01 3.521017390638671429e+01
1.249084306089207530e+01 3.521096276273234338e+01
1.250553058693185449e+01 3.521175068283255172e+01
1.252019622689113021e+01 3.521253762086835337e+01
1.253488040692172945e+01 3.521332351517723680e+01
1.254954977892339230e+01 3.521410844404116602e+01
1.256419844692572951e+01 3.521489240208936167e+01
1.257887342188041657e+01 3.521567529854539913e+01
1.259353971388190985e+01 3.521645729408897552e+01
1.260818634089082479e+01 3.521723824522046442e+01
1.262285455688834190e+01 3.521801826201824781e+01
1.263760784291662276e+01 3.521879722520483824e+01
1.265233600395731628e+01 3.521957529672675236e+01
1.266711373790167272e+01 3.522035236955628079e+01
1.268186668783891946e+01 3.522112844018390376e+01
1.269660086685325950e+01 3.522190356174087356e+01
1.271134955680463463e+01 3.522267775060167594e+01
1.272606137685943395e+01 3.522345096767347883e+01
1.274073034781031311e+01 3.522422320015188291e+01
1.275552168674767017e+01 3.522499452299702938e+01
1.277019373083021492e+01 3.522576477251894289e+01
1.278485922783147544e+01 3.522653417697008393e+01
1.279954502289183438e+01 3.522730258652249802e+01
1.281420634186360985e+01 3.522807011458147031e+01
1.282887864089570940e+01 3.522883663188031989e+01
1.284354290692135692e+01 3.522960221272568759e+01
1.285819994192570448e+01 3.523036685360946052e+01
1.287284628895577043e+01 3.523113058577252588e+01
1.288753625296521932e+01 3.523189339003995713e+01
1.290221737395040691e+01 3.523265523464961291e+01
1.291689529595896602e+01 3.523341614308819914e+01
1.293155450397171080e+01 3.523417614667934572e+01
1.294622878998052329e+01 3.523493522601554417e+01
1.296089269593358040e+01 3.523569337323936423e+01
1.297556525294203311e+01 3.523645062920365234e+01
1.299023389292415231e+01 3.523720697107437161e+01
1.300491326593328267e+01 3.523796234061007482e+01
1.301958080183248967e+01 3.523871686647981960e+01
1.303425721486564726e+01 3.523947050698977534e+01
1.304893218690995127e+01 3.524022314490608920e+01
1.306359316990710795e+01 3.524097491531980353e+01
1.307824670686386526e+01 3.524172575096181248e+01
1.309291964280419052e+01 3.524247573432443659e+01
1.310757445183116943e+01 3.524322482275845658e+01
1.312222469982225448e+01 3.524397297625569081e+01
1.313688657374586910e+01 3.524472020680166651e+01
1.315152730070985854e+01 3.524546662600994296e+01
1.316618751268833876e+01 3.524621214471534358e+01
1.318087562068831176e+01 3.524695677756406553e+01
1.319554231769870967e+01 3.524770051172962582e+01
1.321021965972613543e+01 3.524844336308120063e+01
1.322488900774624199e+01 3.524918533283174327e+01
1.323958100064191967e+01 3.524992644086412241e+01
1.325426039157900959e+01 3.525066668843209072e+01
1.326892523863352835e+01 3.525140607447261942e+01
1.328358647157438099e+01 3.525214459827728319e+01
1.329825859353877604e+01 3.525288220806996264e+01
1.331293152156285942e+01 3.525361898655251025e+01
1.332791111560072750e+01 3.525435486093151383e+01
1.334257950354367495e+01 3.525508992897990623e+01
1.335724360251333565e+01 3.525582404730063502e+01
1.337191153748426586e+01 3.525655737681687896e+01
1.338659149955492467e+01 3.525728982240880782e+01
1.340124438155908138e+01 3.525802147886841453e+01
1.341591842158231884e+01 3.525875225823062920e+01
1.343057838862296194e+01 3.525948221094401447e+01
1.344525248068384826e+01 3.526021127759810270e+01
1.345991804962977767e+01 3.526093952058685232e+01
1.347458579158410430e+01 3.526166691891239680e+01
1.348923938255757093e+01 3.526239344719878233e+01
1.350392631557770073e+01 3.526311920844677417e+01
1.351859791355673224e+01 3.526384411924294682e+01
1.353328104957472533e+01 3.526456816987197840e+01
1.354795408353675157e+01 3.526529142967547159e+01
1.356261811649892479e+01 3.526601384015280161e+01
1.357728510757442564e+01 3.526673536905339290e+01
1.359196126856841147e+01 3.526745616885478540e+01
1.360663307853974402e+01 3.526817604067889533e+01
1.362131550954654813e+01 3.526889512926290138e+01
1.363597777450922877e+01 3.526961346987115320e+01
1.365065001451876014e+01 3.527033092294210803e+01
1.366531427053268999e+01 3.527104757299726145e+01
1.367996713449247181e+01 3.527176345742162056e+01
1.369464548153337091e+01 3.527247850319560030e+01
1.370930900250095874e+01 3.527319278564409188e+01
1.372395801555830985e+01 3.527390623954877924e+01
1.373859886953141540e+01 3.527461889444820997e+01
1.375327495753299445e+01 3.527533074625985421e+01
1.376792832557111979e+01 3.527604172544991457e+01
1.378258223261218518e+01 3.527675198643498788e+01
1.379724163655191660e+01 3.527746143549697422e+01
1.381190976360812783e+01 3.527817007420259188e+01
1.382658517267554998e+01 3.527887793873046007e+01
1.384125173056963831e+01 3.527958503585801964e+01
1.385592535661999136e+01 3.528029131511544136e+01
1.387059042055625468e+01 3.528099682252542380e+01
1.388524398964364082e+01 3.528170151078809624e+01
1.389991096162702888e+01 3.528240545227041736e+01
1.391456991364248097e+01 3.528310863970111200e+01
1.392921376263257116e+01 3.528381102472758357e+01
1.394388198165688664e+01 3.528451260898284403e+01
1.395854685269296169e+01 3.528521349469818347e+01
1.397322891862131655e+01 3.528591351480332605e+01
1.398789943964220583e+01 3.528661277075405422e+01
1.400260470260400325e+01 3.528731129127695709e+01
1.401740379468537867e+01 3.528800903281094747e+01
1.403211157361511141e+01 3.528870602336094464e+01
1.404677482368424535e+01 3.528940222495692325e+01
1.406149130268022418e+01 3.529009765437115931e+01
1.407615512772463262e+01 3.529079240348066548e+01
1.409082474478054792e+01 3.529148639972401469e+01
1.410549881379120052e+01 3.529217958278817235e+01
1.412024540884885937e+01 3.529287201935483154e+01
1.413496861292514950e+01 3.529356376563028164e+01
1.414970588195137680e+01 3.529425467384572102e+01
1.416448869905434549e+01 3.529494485201362153e+01
1.417920650297310203e+01 3.529563431760913517e+01
1.419394379400182515e+01 3.529632302165060054e+01
1.420874285895843059e+01 3.529701089355412336e+01
1.422343849495518953e+01 3.529769815550202594e+01
1.423811875400133431e+01 3.529838460727924598e+01
1.425278097810223699e+01 3.529907035431209295e+01
1.426746433810330927e+01 3.529975540600795370e+01
1.428219199413433671e+01 3.530043962257263956e+01
1.429687460814602673e+01 3.530112320880542143e+01
1.431157115520909429e+01 3.530180604139906109e+01
1.432627593923825771e+01 3.530248807406885447e+01
1.434093790920451283e+01 3.530316953173493033e+01
1.435562470916192979e+01 3.530385011641880055e+01
1.437028705619741231e+01 3.530453003427244596e+01
1.438495663518551737e+01 3.530520933685239271e+01
1.439961699920240790e+01 3.530588779153271872e+01
1.441429460525978357e+01 3.530656543761917732e+01
1.442897088930476457e+01 3.530724248073806137e+01
1.444364237331319600e+01 3.530791881802285559e+01
1.445831185032147914e+01 3.530859442117834135e+01
1.447297346626874059e+01 3.530926929343232956e+01
1.448764680232852697e+01 3.530994348027347485e+01
1.450232909130863845e+01 3.531061695449458426e+01
1.451700980134773999e+01 3.531128974131821963e+01
1.453165354533120990e+01 3.531196177692473270e+01
1.454632378125097603e+01 3.531263314696347777e+01
1.456099263718351722e+01 3.531330378300789619e+01
1.457567614316940308e+01 3.531397375763248903e+01
1.459033820510376245e+01 3.531464307196976193e+01
1.460500845406204462e+01 3.531531161161464638e+01
1.461969375808257610e+01 3.531597954832958663e+01
1.463435740803834051e+01 3.531664667553005188e+01
1.464901186095084995e+01 3.531731320992946621e+01
1.466368252900429070e+01 3.531797902036835524e+01
1.467835811700206250e+01 3.531864407433240416e+01
1.469359967997297645e+01 3.531930847704317245e+01
1.470825869997497648e+01 3.531997223480871639e+01
1.472292203502729535e+01 3.532063530168114340e+01
1.473758507205639035e+01 3.532129766927452863e+01
1.475225737108848989e+01 3.532195936677913295e+01
1.476691919600125402e+01 3.532262039031532908e+01
1.478157450200524181e+01 3.532328080463454967e+01
1.479624071298167109e+01 3.532394035589083359e+01
1.481089859898202121e+01 3.532459933683077224e+01
1.482554521400015801e+01 3.532525765302059995e+01
1.484020281897392124e+01 3.532591528056813246e+01
1.485485236498061568e+01 3.532657227710197390e+01
1.486951368197333068e+01 3.532722859237763657e+01
1.488416996400337666e+01 3.532788422400972905e+01
1.489880687289405614e+01 3.532853914466942058e+01
1.491348038194701076e+01 3.532919349921343866e+01
1.492812534293625504e+01 3.532984713514262864e+01
1.494279817689675838e+01 3.533050016058204079e+01
1.495746736484579742e+01 3.533115241066452228e+01
1.497213167278096080e+01 3.533180411927919806e+01
1.498682959773577750e+01 3.533245511185846510e+01
1.500152644363697618e+01 3.533310547720538608e+01
1.501624165859539062e+01 3.533375516454638898e+01
1.503091202862560749e+01 3.533440425089943204e+01
1.504560070764273405e+01 3.533505262516389678e+01
1.506025880062952638e+01 3.533570038904604615e+01
1.507491852960083634e+01 3.533634747989010094e+01
1.508960182056762278e+01 3.533699392619009672e+01
1.510426309157628566e+01 3.533763974223941773e+01
1.511891920852940530e+01 3.533828490041167925e+01
1.513415196246933192e+01 3.533892944433669925e+01
1.514884058153256774e+01 3.533957326939075472e+01
1.516353245452046394e+01 3.534021654060612150e+01
1.517821139842271805e+01 3.534085909578337947e+01
1.519288536242675036e+01 3.534150117383558865e+01
1.520755838847253472e+01 3.534214246251747937e+01
1.522224005940370262e+01 3.534278320662744477e+01
1.523691521247383207e+01 3.534342327466340095e+01
1.525159746548160911e+01 3.534406268004583751e+01
1.526626517949625850e+01 3.534470151543474969e+01
1.528094373643398285e+01 3.534533964622016100e+01
1.529562147241085768e+01 3.534597721923064029e+01
1.531027597934007645e+01 3.534661417183133381e+01
1.532496015529613942e+01 3.534725046938788040e+01
1.533964651729911566e+01 3.534788619464536197e+01
1.535430694639217108e+01 3.534852120586502622e+01
1.536897816043347120e+01 3.534915568090416116e+01
1.538377991947345436e+01 3.534978944669531842e+01
1.539844369143247604e+01 3.535042269615163946e+01
1.541310548747424036e+01 3.535105525375889357e+01
1.542779807443730533e+01 3.535168730223464451e+01
1.544248108344618231e+01 3.535231863586098200e+01
1.545713982940651476e+01 3.535294940336943625e+01
1.547177843144163489e+01 3.535357956683877489e+01
1.548642300046049058e+01 3.535420910116159376e+01
1.550109331449493766e+01 3.535483802373070716e+01
1.551575066149234772e+01 3.535546634564513369e+01
1.553039147448725998e+01 3.535609406792627851e+01
1.554508174152579159e+01 3.535672119602425312e+01
1.555974838254041970e+01 3.535734766453338551e+01
1.557443009852431715e+01 3.535797360754072116e+01
1.558908567647449672e+01 3.535859885787493795e+01
1.560374615748878568e+01 3.535922354715294347e+01
1.561847804940771312e+01 3.535984765807847907e+01
1.563319446146488190e+01 3.536047116190975714e+01
1.564791369647718966e+01 3.536109406887773332e+01
1.566264884150587022e+01 3.536171644396727487e+01
1.567740738950669765e+01 3.536233811572169117e+01
1.569213888444937766e+01 3.536295931160037043e+01
1.570688001648522913e+01 3.536357987185639473e+01
1.572155334241688251e+01 3.536419979435031280e+01
1.573625123139936477e+01 3.536481919441079924e+01
1.575091426237486303e+01 3.536543791136151782e+01
1.576557916833553463e+01 3.536605609356573154e+01
1.578023290226701647e+01 3.536667367880261281e+01
1.579490531620103866e+01 3.536729074454960653e+01
1.580954151914920658e+01 3.536790717590156419e+01
1.582418910821434110e+01 3.536852306351963904e+01
1.583883282018359751e+01 3.536913836671035938e+01
1.585350544319953769e+01 3.536975313538622601e+01
1.586817164125386626e+01 3.537036728778849692e+01
1.588280810322612524e+01 3.537098084909192153e+01
1.589745206118095666e+01 3.537159381036796901e+01
1.591210134408902377e+01 3.537220624696725224e+01
1.592676902713719755e+01 3.537281807680419377e+01
1.594143348920624703e+01 3.537342931990514927e+01
1.595609976223204285e+01 3.537404002288936056e+01
1.597073213022667915e+01 3.537465014266756214e+01
1.598540836421307176e+01 3.537525970659285690e+01
1.600007594120688736e+01 3.537586869722075278e+01
1.601473353721667081e+01 3.537647712087341745e+01
1.602938226016703993e+01 3.537708501331138677e+01
1.604403695010114461e+01 3.537769234060878887e+01
1.605867370602209121e+01 3.537829905876546377e+01
1.607331591693218797e+01 3.537890525695730304e+01
1.608798836998175830e+01 3.537951091634779743e+01
1.610265679494477808e+01 3.538011595526402431e+01
1.611730980896390975e+01 3.538072042290615116e+01
1.613197773601859808e+01 3.538132438645283173e+01
1.614662431098986417e+01 3.538192782154266069e+01
1.616127200704067945e+01 3.538253066309517436e+01
1.617592172406148165e+01 3.538313295761749799e+01
1.619056985806673765e+01 3.538373468633566432e+01
1.620523478905670345e+01 3.538433592044272302e+01
1.621988872205838561e+01 3.538493655968466811e+01
1.623453823709860444e+01 3.538553672084942292e+01
1.624919992918148637e+01 3.538613619001882427e+01
1.626383999211248010e+01 3.538673517988890893e+01
1.627849101414903998e+01 3.538733368821475977e+01
1.629313274810556322e+01 3.538793161572505852e+01
1.630776831309776753e+01 3.538852901316545996e+01
1.632240634912159294e+01 3.538912582264457285e+01
1.633706807019189000e+01 3.538972211814373736e+01
1.635173143411520869e+01 3.539031787508506000e+01
1.636639104608912021e+01 3.539091314278159217e+01
1.638102661911398172e+01 3.539150782220330882e+01
1.639572310016956180e+01 3.539210198396930451e+01
1.641038466920144856e+01 3.539269556978677400e+01
1.642504711914807558e+01 3.539328861347388511e+01
1.643970901810098439e+01 3.539388120571508978e+01
1.645437360112555325e+01 3.539447323232173659e+01
1.646900974214076996e+01 3.539506473453486279e+01
1.648369110620114952e+01 3.539565569842070403e+01
1.649837158026639372e+01 3.539624610576385066e+01
1.651305382431019098e+01 3.539683603774832932e+01
1.652773924823850393e+01 3.539742539377997588e+01
1.654240833723451942e+01 3.539801421814641458e+01
1.655707894626539201e+01 3.539860249820470273e+01
1.657175923325121403e+01 3.539919028151818736e+01
1.658644122024998069e+01 3.539977755583593932e+01
1.660109441424719989e+01 3.540036434281715572e+01
1.661575565626844764e+01 3.540095055422974468e+01
1.663041833927854896e+01 3.540153626807276055e+01
1.664508003927767277e+01 3.540212149891890192e+01
1.665973169030621648e+01 3.540270622632764486e+01
1.667440553638152778e+01 3.540329041896830375e+01
1.668907022534403950e+01 3.540387407031985134e+01
1.670374315534718335e+01 3.540445723349379392e+01
1.671841065236367285e+01 3.540503985589219127e+01
1.673308127827476710e+01 3.540562200668411208e+01
1.674775011930614710e+01 3.540620355255494189e+01
1.676248806435614824e+01 3.540678465103453476e+01
1.677715526137035340e+01 3.540736526275736651e+01
1.679181954835075885e+01 3.540794526949761689e+01
1.680649145238567144e+01 3.540852492462983037e+01
1.682111949927639216e+01 3.540910391437640925e+01
1.683577199326828122e+01 3.540968248689600273e+01
1.685042257921304554e+01 3.541026055117804106e+01
1.686507814610376954e+01 3.541083807584253407e+01
1.687973343103658408e+01 3.541141511266761199e+01
1.689439251902513206e+01 3.541199160810462843e+01
1.690904937894083560e+01 3.541256763421031195e+01
1.692372667801100761e+01 3.541314320482574374e+01
1.693841484410222620e+01 3.541371826735528572e+01
1.695306241314392537e+01 3.541429281906690107e+01
1.696771296206861734e+01 3.541486685434048098e+01
1.698236171307507902e+01 3.541544044940143010e+01
1.699699733906891197e+01 3.541601353844602329e+01
1.701165282807778567e+01 3.541658610935557761e+01
1.702633389306720346e+01 3.541715816581639587e+01
1.704100161511451006e+01 3.541772976448833532e+01
1.705566409206949174e+01 3.541830084508541177e+01
1.707034585415385664e+01 3.541887146321308677e+01
1.708502927515655756e+01 3.541944162718504430e+01
1.709973219013772905e+01 3.542001122524089141e+01
1.711445082607679069e+01 3.542058032706999171e+01
1.712913460202980787e+01 3.542114897868825096e+01
1.714381243998650461e+01 3.542171717907186945e+01
1.715848339092917740e+01 3.542228486573707613e+01
1.717315849987789989e+01 3.542285200577850190e+01
1.718782195891253650e+01 3.542341870865297437e+01
1.720251190289855003e+01 3.542398496816353060e+01
1.721716529899276793e+01 3.542455068566880527e+01
1.723184205603320152e+01 3.542511594011464382e+01
1.724651072511915118e+01 3.542568077522267345e+01
1.726120302313938737e+01 3.542624511188306258e+01
1.727586660208180547e+01 3.542680892530550807e+01
1.729054796404670924e+01 3.542737231758715666e+01
1.730522380303591490e+01 3.542793519489655552e+01
1.731989313196390867e+01 3.542849760884176646e+01
1.733458557701669633e+01 3.542905949638137031e+01
1.734926190692931414e+01 3.542962102803078750e+01
1.736398419702891260e+01 3.543018205524811037e+01
1.737865074397996068e+01 3.543074256345182960e+01
1.739333244692534208e+01 3.543130259423512030e+01
1.740798630402423441e+01 3.543186219862950281e+01
1.742267597292084247e+01 3.543242131953866192e+01
1.743735467689111829e+01 3.543297999945070131e+01
1.745202454691752791e+01 3.543353816362859021e+01
1.746670825581531972e+01 3.543409586690431468e+01
1.748138352681417018e+01 3.543465319842249528e+01
1.749606412579305470e+01 3.543520997216291590e+01
1.751074842188972980e+01 3.543576628059845035e+01
1.752540724095888436e+01 3.543632215383772177e+01
1.754010500595904887e+01 3.543687756407202727e+01
1.755478577804751694e+01 3.543743247560524878e+01
1.756947474111802876e+01 3.543798696132525805e+01
1.758428897813428193e+01 3.543854095544453742e+01
1.759895298723131418e+01 3.543909450834540564e+01
1.761362883320543915e+01 3.543964768119425202e+01
1.762831694923806936e+01 3.544020035488846787e+01
1.764298240223433822e+01 3.544075255244227662e+01
1.765765968430787325e+01 3.544130430161487055e+01
1.767232127429451793e+01 3.544185556489861710e+01
1.768699242523871362e+01 3.544240641750548804e+01
1.770166307629551739e+01 3.544295682794184188e+01
1.771634071634616703e+01 3.544350677199006583e+01
1.773099794331938028e+01 3.544405625020228001e+01
1.774564631131943315e+01 3.544460529992993969e+01
1.776030580734368414e+01 3.544515392872034454e+01
1.777497548435349017e+01 3.544570207057721234e+01
1.778965802933089435e+01 3.544624970402765030e+01
1.780431947240140289e+01 3.544679700273209022e+01
1.781898570840712637e+01 3.544734377103179668e+01
1.783366177743300796e+01 3.544789009306731487e+01
1.784833662945311517e+01 3.544843601479059458e+01
1.786299737344961613e+01 3.544898144977213406e+01
1.787765768251847476e+01 3.544952648248846572e+01
1.789233311056159437e+01 3.545007102993572801e+01
1.790699000051245093e+01 3.545061517335922474e+01
1.792167051252909005e+01 3.545115887120120135e+01
1.793634071154519916e+01 3.545170212274233990e+01
1.795101979153696448e+01 3.545224498277116254e+01
1.796566411957610399e+01 3.545278735041099338e+01
1.798033544758800417e+01 3.545332933856739999e+01
1.799500620958860964e+01 3.545387079617024284e+01
1.800967548962216824e+01 3.545441191013712512e+01
1.802434608561452478e+01 3.545495256151929198e+01
1.803902064764406532e+01 3.545549278258081927e+01
1.805368746165186167e+01 3.545603255599206705e+01
1.806833579868543893e+01 3.545657192682910619e+01
1.808301115571521223e+01 3.545711080250762848e+01
1.809770435676909983e+01 3.545764929652391118e+01
1.811237789678853005e+01 3.545818734862299948e+01
1.812701639579609036e+01 3.545872494677807651e+01
1.814168379479087889e+01 3.545926218922246420e+01
1.815635432582348585e+01 3.545979902585476395e+01
1.817099657387007028e+01 3.546033539722386507e+01
1.818566987290978432e+01 3.546087141362094286e+01
1.820036126091144979e+01 3.546140698807467828e+01
1.821503093896899372e+01 3.546194213990722233e+01
1.822968999494332820e+01 3.546247685997663979e+01
1.824436592997517437e+01 3.546301118338924141e+01
1.825900938198901713e+01 3.546354506360595593e+01
1.827368334296625108e+01 3.546407856514239398e+01
1.828835108294151723e+01 3.546461159181305334e+01
1.830301145790144801e+01 3.546514419356813619e+01
1.831767607189249247e+01 3.546567639456552001e+01
1.833233698294498026e+01 3.546620816711541835e+01
1.834704634395893663e+01 3.546673952680554009e+01
1.836169721803162247e+01 3.546727053005171371e+01
1.837636079103685915e+01 3.546780101031507826e+01
1.839104728901293129e+01 3.546833114454494051e+01
1.840582521003670990e+01 3.546886085095034957e+01
1.842049410694744438e+01 3.546939012541082548e+01
1.843514419498387724e+01 3.546991899048860830e+01
1.844979783589951694e+01 3.547044747016877864e+01
1.846445524995215237e+01 3.547097547314082533e+01
1.847917707695160061e+01 3.547150318509979883e+01
1.849387031502556056e+01 3.547203036780641838e+01
1.850856308813672513e+01 3.547255720461497219e+01
1.852322398207616061e+01 3.547308367677972285e+01
1.853791449405252934e+01 3.547360967736351256e+01
1.855257908999919891e+01 3.547413531060590941e+01
1.856725458300206810e+01 3.547466056705974324e+01
1.858193574799224734e+01 3.547518531739613934e+01
1.859659956803079695e+01 3.547570968905685618e+01
1.861132879706565291e+01 3.547623363543431196e+01
1.862606543709989637e+01 3.547675718355115038e+01
1.864079958212096244e+01 3.547728035611307718e+01
1.865552695211954415e+01 3.547780312158563731e+01
1.867020484013482928e+01 3.547832547838078199e+01
1.868489484011661261e+01 3.547884744469528329e+01
1.869960780907422304e+01 3.547936896960978004e+01
1.871431063907220960e+01 3.547989018230006764e+01
1.872901828004978597e+01 3.548041086431979352e+01
1.874370109499432147e+01 3.548093127784999723e+01
1.875837550696451217e+01 3.548145119318839846e+01
1.877304491191171110e+01 3.548197079572502588e+01
1.878770443890243769e+01 3.548248994919615029e+01
1.880235367291606963e+01 3.548300867980707807e+01
1.881700109387747943e+01 3.548352705926938455e+01
1.883166346081998199e+01 3.548404494640617202e+01
1.884633546986151487e+01 3.548456255868516251e+01
1.886100904981140047e+01 3.548507975240462997e+01
1.887568679777905345e+01 3.548559658357020652e+01
1.889040009677410126e+01 3.548611295562501056e+01
1.890510152373462915e+01 3.548662892674084901e+01
1.891978015168569982e+01 3.548714450972783396e+01
1.893444812064990401e+01 3.548765973573458865e+01
1.894912168954033405e+01 3.548817454782507497e+01
1.896378811053000391e+01 3.548868903294111021e+01
1.897845847660209984e+01 3.548920311205444023e+01
1.899314610264264047e+01 3.548971677512822964e+01
1.900780154368840158e+01 3.549022999278389534e+01
1.902247115864884108e+01 3.549074290290462130e+01
1.903717707062605768e+01 3.549125538682804404e+01
1.905184986256062984e+01 3.549176749073359360e+01
1.906653169647324830e+01 3.549227925159215857e+01
1.908121813344769180e+01 3.549279061615647635e+01
1.909588847751729190e+01 3.549330162477830442e+01
1.911056698858737946e+01 3.549381219310431845e+01
1.912523738655727357e+01 3.549432239613491191e+01
1.913990580744575709e+01 3.549483218917501404e+01
1.915457160852383822e+01 3.549534162207469734e+01
1.916926553053781390e+01 3.549585073040261562e+01
1.918396046955604106e+01 3.549635939613213509e+01
1.919867155561223626e+01 3.549686767257193765e+01
1.921341349463909864e+01 3.549737564291119440e+01
1.922816556063480675e+01 3.549788317360019363e+01
1.924285903561394662e+01 3.549839036515689372e+01
1.925755754264537245e+01 3.549889712342454118e+01
1.927223456662613899e+01 3.549940359685985669e+01
1.928691719355992973e+01 3.549990964846747232e+01
1.930159957252908498e+01 3.550041534172353153e+01
1.931627796054817736e+01 3.550092066046522632e+01
1.933093390648718923e+01 3.550142554826597063e+01
1.934563701646402478e+01 3.550193011930300457e+01
1.936033383139874786e+01 3.550243427776612748e+01
1.937501771538518369e+01 3.550293805778538569e+01
1.938969747140072286e+01 3.550344146484970054e+01
1.940438088646624237e+01 3.550394456306285207e+01
1.941904366551898420e+01 3.550444731443100466e+01
1.943372213852126151e+01 3.550494973418832245e+01


==> figs/MRI/Cartesian/DeepBrain1/NewRun/REDEnergy_ISTA/lst_timecost.txt <==
0.000000000000000000e+00 6.698198699951171875e+01
4.686767596285790205e-02 3.088308906555175781e+01
9.345140994992107153e-02 1.437236118316650391e+01
1.400581899797543883e-01 6.724698543548583984e+00
1.866838149726390839e-01 3.127923488616943359e+00
2.332096549216657877e-01 1.403186202049255371e+00
2.797419389244168997e-01 5.545896291732788086e-01
3.262553239474073052e-01 1.223108768463134766e-01
3.728021390270441771e-01 -1.083732843399047852e-01
4.194429720519110560e-01 -2.390381097793579102e-01
4.659782450180500746e-01 -3.184968531131744385e-01
5.125018979888409376e-01 -3.706583976745605469e-01
5.591339808888733387e-01 -4.075219035148620605e-01
6.057225589174777269e-01 -4.352945983409881592e-01
6.522767469286918640e-01 -4.573053717613220215e-01
6.990850549191236496e-01 -4.754271805286407471e-01
7.456847259309142828e-01 -4.907656908035278320e-01
7.922610000241547823e-01 -5.040111541748046875e-01
8.389738330151885748e-01 -5.156190991401672363e-01
8.856509570032358170e-01 -5.259050726890563965e-01
9.323070410173386335e-01 -5.351004600524902344e-01
9.789702729322016239e-01 -5.433766841888427734e-01
1.025581947993487120e+00 -5.508703589439392090e-01
1.072176355984993279e+00 -5.576879382133483887e-01
1.118786991923116148e+00 -5.639181137084960938e-01
1.165331427939236164e+00 -5.696319937705993652e-01
1.211893605883233249e+00 -5.748903155326843262e-01
1.258475628797896206e+00 -5.797442793846130371e-01
1.304987026844173670e+00 -5.842379927635192871e-01
1.351616837899200618e+00 -5.884079933166503906e-01
1.398286074865609407e+00 -5.922871828079223633e-01
1.444851159816607833e+00 -5.959034562110900879e-01
1.491392925847321749e+00 -5.992821455001831055e-01
1.538075220771133900e+00 -6.024452447891235352e-01
1.584608350764028728e+00 -6.054105162620544434e-01
1.631229507736861706e+00 -6.081959009170532227e-01
1.677837433759123087e+00 -6.108162403106689453e-01
1.724409401766024530e+00 -6.132850050926208496e-01
1.770934938802383840e+00 -6.156138181686401367e-01
1.817504029837436974e+00 -6.178143024444580078e-01
1.864067178801633418e+00 -6.198959946632385254e-01
1.910955993807874620e+00 -6.218674778938293457e-01
1.957522142794914544e+00 -6.237361431121826172e-01
2.004111633752472699e+00 -6.255108714103698730e-01
2.050771666807122529e+00 -6.271969079971313477e-01
2.097357648774050176e+00 -6.288003921508789062e-01
2.143905346747487783e+00 -6.303268074989318848e-01
2.190420738770626485e+00 -6.317813396453857422e-01
2.236944513744674623e+00 -6.331680417060852051e-01
2.283543598721735179e+00 -6.344917416572570801e-01
2.330129383713938296e+00 -6.357561349868774414e-01
2.376693798694759607e+00 -6.369647979736328125e-01
2.423262513591907918e+00 -6.381207108497619629e-01
2.469842243590392172e+00 -6.392273902893066406e-01
2.516465153545141220e+00 -6.402871012687683105e-01
2.563037313637323678e+00 -6.413041353225708008e-01
2.609613347682170570e+00 -6.422789692878723145e-01
2.656094995676539838e+00 -6.432144045829772949e-01
2.702727057621814311e+00 -6.441127061843872070e-01
2.749433235614560544e+00 -6.449760794639587402e-01
2.796119306585751474e+00 -6.458060741424560547e-01
2.842776171513833106e+00 -6.466045379638671875e-01
2.889369548531249166e+00 -6.473730802536010742e-01
2.935929409577511251e+00 -6.481121778488159180e-01
2.982450888608582318e+00 -6.488245725631713867e-01
3.029049863573163748e+00 -6.495109796524047852e-01
3.075635387562215328e+00 -6.501730084419250488e-01
3.122193156508728862e+00 -6.508118510246276855e-01
3.168697179411537945e+00 -6.514275074005126953e-01
3.215409970376640558e+00 -6.520224213600158691e-01
3.261985315359197557e+00 -6.525970697402954102e-01
3.308578592375852168e+00 -6.531519889831542969e-01
3.355201412457972765e+00 -6.536881327629089355e-01
3.401855760486796498e+00 -6.542071104049682617e-01
3.448418013518676162e+00 -6.547088623046875000e-01
3.495020746602676809e+00 -6.551942825317382812e-01
3.541689308593049645e+00 -6.556640267372131348e-01
3.588318151538260281e+00 -6.561190485954284668e-01
3.634917793562635779e+00 -6.565593481063842773e-01
3.681561482604593039e+00 -6.569859981536865234e-01
3.728244076599366963e+00 -6.574003696441650391e-01
3.774797998601570725e+00 -6.578015089035034180e-01
3.821365090552717447e+00 -6.581909656524658203e-01
3.868021951522678137e+00 -6.585687398910522461e-01
3.914686987525783479e+00 -6.589348912239074707e-01
3.961283401469700038e+00 -6.592903733253479004e-01
4.007848906563594937e+00 -6.596355438232421875e-01
4.054432325530797243e+00 -6.599708795547485352e-01
4.101037178421393037e+00 -6.602966189384460449e-01
4.147602563491091132e+00 -6.606124043464660645e-01
4.194227675441652536e+00 -6.609200239181518555e-01
4.240806396468542516e+00 -6.612191200256347656e-01
4.287339187460020185e+00 -6.615098714828491211e-01
4.333910602377727628e+00 -6.617922186851501465e-01
4.380449999356642365e+00 -6.620672345161437988e-01
4.427122346358373761e+00 -6.623350977897644043e-01
4.473729500430636108e+00 -6.625959277153015137e-01
4.520356247434392571e+00 -6.628495454788208008e-01
4.567058126442134380e+00 -6.630967855453491211e-01
4.613785358378663659e+00 -6.633377075195312500e-01
4.660510634421370924e+00 -6.635721325874328613e-01
4.707179299322888255e+00 -6.638005971908569336e-01
4.753909973311237991e+00 -6.640233397483825684e-01
4.800533427274785936e+00 -6.642401814460754395e-01
4.847145428298972547e+00 -6.644518375396728516e-01
4.893771141301840544e+00 -6.646588444709777832e-01
4.940349328331649303e+00 -6.648604869842529297e-01
4.986961196293123066e+00 -6.650567054748535156e-01
5.033575088367797434e+00 -6.652482151985168457e-01
5.080191132379695773e+00 -6.654355525970458984e-01
5.126858060364611447e+00 -6.656185388565063477e-01
5.173517308314330876e+00 -6.657971739768981934e-01
5.220120956306345761e+00 -6.659712195396423340e-01
5.266656163264997303e+00 -6.661412715911865234e-01
5.313345628324896097e+00 -6.663080453872680664e-01
5.359935407293960452e+00 -6.664707660675048828e-01
5.406523823272436857e+00 -6.666296124458312988e-01
5.453764399280771613e+00 -6.667849421501159668e-01
5.500437704264186323e+00 -6.669364571571350098e-01
5.547007048269733787e+00 -6.670846343040466309e-01
5.593643540283665061e+00 -6.672302484512329102e-01
5.640252120210789144e+00 -6.673724055290222168e-01
5.686882911133579910e+00 -6.675111651420593262e-01
5.733460904215462506e+00 -6.676471233367919922e-01
5.780073807225562632e+00 -6.677803397178649902e-01
5.826770577230490744e+00 -6.679104566574096680e-01
5.873370195273309946e+00 -6.680375337600708008e-01
5.919893722282722592e+00 -6.681624054908752441e-01
5.966441867290996015e+00 -6.682846546173095703e-01
6.013050096225924790e+00 -6.684041619300842285e-01
6.059569848235696554e+00 -6.685213446617126465e-01
6.106127849197946489e+00 -6.686363816261291504e-01
6.152762843179516494e+00 -6.687490940093994141e-01
6.199378909193910658e+00 -6.688593626022338867e-01
6.245998041238635778e+00 -6.689673662185668945e-01
6.292637119186110795e+00 -6.690737009048461914e-01
6.339231952209956944e+00 -6.691774129867553711e-01
6.385833456180989742e+00 -6.692790389060974121e-01
6.432496879249811172e+00 -6.693791747093200684e-01
6.479306307155638933e+00 -6.694770455360412598e-01
6.525968560134060681e+00 -6.695731282234191895e-01
6.572663107188418508e+00 -6.696673035621643066e-01
6.619914345210418105e+00 -6.697599291801452637e-01
6.666619579191319644e+00 -6.698505878448486328e-01
6.713342777220532298e+00 -6.699395179748535156e-01
6.759980220231227577e+00 -6.700271368026733398e-01
6.806632991181686521e+00 -6.701130270957946777e-01
6.853303712210617959e+00 -6.701975464820861816e-01
6.899922563228756189e+00 -6.702800393104553223e-01
6.946582337259314954e+00 -6.703614592552185059e-01
6.993220378295518458e+00 -6.704413890838623047e-01
7.039937698282301426e+00 -6.705196499824523926e-01
7.086542198318056762e+00 -6.705966591835021973e-01
7.133250098326243460e+00 -6.706724762916564941e-01
7.180295387399382889e+00 -6.707473993301391602e-01
7.226981752319261432e+00 -6.708205342292785645e-01
7.273613953264430165e+00 -6.708925962448120117e-01
7.320281349238939583e+00 -6.709633469581604004e-01
7.366814121138304472e+00 -6.710327863693237305e-01
7.413475957233458757e+00 -6.711007952690124512e-01
7.460101450327783823e+00 -6.711683869361877441e-01
7.506807566271163523e+00 -6.712343692779541016e-01
7.553533736267127097e+00 -6.712990999221801758e-01
7.600217282306402922e+00 -6.713631749153137207e-01
7.646837998297996819e+00 -6.714264750480651855e-01
7.693530104355886579e+00 -6.714878678321838379e-01
7.740122152375988662e+00 -6.715487837791442871e-01
7.786716843373142183e+00 -6.716091632843017578e-01
7.833398338290862739e+00 -6.716680526733398438e-01
7.880002956255339086e+00 -6.717262268066406250e-01
7.926629963214509189e+00 -6.717831492424011230e-01
7.973320052260532975e+00 -6.718394756317138672e-01
8.019956286298111081e+00 -6.718947887420654297e-01
8.066635346389375627e+00 -6.719496250152587891e-01
8.113300733384676278e+00 -6.720034480094909668e-01
8.159904288360849023e+00 -6.720563173294067383e-01
8.206530923373065889e+00 -6.721082925796508789e-01
8.253223065286874771e+00 -6.721597313880920410e-01
8.299863078282214701e+00 -6.722101569175720215e-01
8.346552375238388777e+00 -6.722601056098937988e-01
8.393340879236347973e+00 -6.723089814186096191e-01
8.440050536300987005e+00 -6.723574399948120117e-01
8.486672969302162528e+00 -6.724052429199218750e-01
8.533347688266076148e+00 -6.724526286125183105e-01
8.579988610348664224e+00 -6.724989414215087891e-01
8.626615658286027610e+00 -6.725444793701171875e-01
8.673245127312839031e+00 -6.725898981094360352e-01
8.719855487346649170e+00 -6.726339459419250488e-01
8.766420964384451509e+00 -6.726778745651245117e-01
8.813128097448498011e+00 -6.727214455604553223e-01
8.859777883510105312e+00 -6.727638840675354004e-01
8.906821104581467807e+00 -6.728061437606811523e-01
8.953555569518357515e+00 -6.728473901748657227e-01
9.000293338554911315e+00 -6.728883385658264160e-01
9.046978052472695708e+00 -6.729289293289184570e-01
9.093649331480264664e+00 -6.729684472084045410e-01
9.140289129456505179e+00 -6.730077266693115234e-01
9.187031475477851927e+00 -6.730465888977050781e-01
9.233707464416511357e+00 -6.730848550796508789e-01
9.280328701483085752e+00 -6.731228828430175781e-01
9.326976123498752713e+00 -6.731601357460021973e-01
9.373683020472526550e+00 -6.731967926025390625e-01
9.420389527454972267e+00 -6.732332706451416016e-01
9.466989546432159841e+00 -6.732693910598754883e-01
9.513712033513002098e+00 -6.733046770095825195e-01
9.560354080516844988e+00 -6.733394265174865723e-01
9.606976733542978764e+00 -6.733741164207458496e-01
9.653632460511289537e+00 -6.734082698822021484e-01
9.700236232485622168e+00 -6.734419465065002441e-01
9.746928280452266335e+00 -6.734755635261535645e-01
9.793614079360850155e+00 -6.735082864761352539e-01
9.840329944388940930e+00 -6.735405325889587402e-01
9.887008183402940631e+00 -6.735727787017822266e-01
9.933707692311145365e+00 -6.736041307449340820e-01
9.980348303331993520e+00 -6.736359000205993652e-01
1.002696422126609832e+01 -6.736666560173034668e-01
1.007379160635173321e+01 -6.736975312232971191e-01
1.012052522634621710e+01 -6.737278699874877930e-01
1.016722293035127223e+01 -6.737573742866516113e-01
1.021397401625290513e+01 -6.737872362136840820e-01
1.026076811924576759e+01 -6.738160848617553711e-01
1.030750397522933781e+01 -6.738450527191162109e-01
1.035420470719691366e+01 -6.738737821578979492e-01
1.039855114521924406e+01 -6.739023327827453613e-01
1.044519045017659664e+01 -6.739301085472106934e-01
1.049181290715932846e+01 -6.739580631256103516e-01
1.053848517010919750e+01 -6.739854812622070312e-01
1.058516832115128636e+01 -6.740124225616455078e-01
1.063185021909885108e+01 -6.740391850471496582e-01
1.067685043101664633e+01 -6.740654706954956055e-01
1.072118120407685637e+01 -6.740913987159729004e-01
1.076785857416689396e+01 -6.741176843643188477e-01
1.081442344514653087e+01 -6.741430759429931641e-01
1.085877646005246788e+01 -6.741685867309570312e-01
1.090540502406656742e+01 -6.741936206817626953e-01
1.095212197606451809e+01 -6.742182970046997070e-01
1.099639485508669168e+01 -6.742429137229919434e-01
1.104322921507991850e+01 -6.742671728134155273e-01
1.108753706305287778e+01 -6.742910742759704590e-01
1.113193607702851295e+01 -6.743149161338806152e-01
1.117630385002121329e+01 -6.743384003639221191e-01
1.122119516902603209e+01 -6.743620038032531738e-01
1.126763204403687268e+01 -6.743850708007812500e-01
1.131413416308350861e+01 -6.744079589843750000e-01
1.135848125210031867e+01 -6.744308471679687500e-01
1.140276858804281801e+01 -6.744524240493774414e-01
1.144695593905635178e+01 -6.744750738143920898e-01
1.149126514710951596e+01 -6.744967103004455566e-01
1.153545644704718143e+01 -6.745184659957885742e-01
1.157967442413792014e+01 -6.745402216911315918e-01
1.162607794313225895e+01 -6.745614409446716309e-01
1.167028653714805841e+01 -6.745824813842773438e-01
1.171445443516131490e+01 -6.746033430099487305e-01
1.175865571119356900e+01 -6.746237874031066895e-01
1.180280606017913669e+01 -6.746447086334228516e-01
1.184698829811532050e+01 -6.746650934219360352e-01
1.189120993611868471e+01 -6.746850609779357910e-01
1.193543374317232519e+01 -6.747050881385803223e-01
1.197967438516207039e+01 -6.747245788574218750e-01
1.202387682616245002e+01 -6.747441887855529785e-01
1.206809440115466714e+01 -6.747637987136840820e-01
1.211235794820822775e+01 -6.747831702232360840e-01
1.215655114222317934e+01 -6.748022437095642090e-01
1.220077167614363134e+01 -6.748211383819580078e-01
1.224500484019517899e+01 -6.748399138450622559e-01
1.228914739517495036e+01 -6.748581528663635254e-01
1.233338377927429974e+01 -6.748767495155334473e-01
1.237762601231224835e+01 -6.748948097229003906e-01
1.242184027028270066e+01 -6.749128699302673340e-01
1.246600591519381851e+01 -6.749305725097656250e-01
1.251014664827380329e+01 -6.749483346939086914e-01
1.255434399726800621e+01 -6.749657988548278809e-01
1.259931544226128608e+01 -6.749833822250366211e-01
1.264355757820885628e+01 -6.750005483627319336e-01
1.268778042623307556e+01 -6.750175356864929199e-01
1.273196203622501343e+01 -6.750349402427673340e-01
1.277621149120386690e+01 -6.750512719154357910e-01
1.282046198914758861e+01 -6.750677824020385742e-01
1.286468266020528972e+01 -6.750844120979309082e-01
1.290882726816926152e+01 -6.751008629798889160e-01
1.295296953909564763e+01 -6.751170158386230469e-01
1.299715078901499510e+01 -6.751331090927124023e-01
1.304139696899801493e+01 -6.751489639282226562e-01
1.308560895605478436e+01 -6.751648783683776855e-01
1.312977589399088174e+01 -6.751807928085327148e-01
1.317399453197140247e+01 -6.751961112022399902e-01
1.321825257188174874e+01 -6.752116084098815918e-01
1.326246193691622466e+01 -6.752269268035888672e-01
1.330661593482363969e+01 -6.752424240112304688e-01
1.335085929883643985e+01 -6.752572059631347656e-01
1.339516879280563444e+01 -6.752721667289733887e-01
1.343936667684465647e+01 -6.752871870994567871e-01
1.348351548274513334e+01 -6.753015518188476562e-01
1.352776136784814298e+01 -6.753160953521728516e-01
1.357201145682483912e+01 -6.753305792808532715e-01
1.361626027780584991e+01 -6.753450036048889160e-01
1.366040922678075731e+01 -6.753594279289245605e-01
1.370461337873712182e+01 -6.753733754158020020e-01
1.374879100872203708e+01 -6.753871440887451172e-01
1.379299385065678507e+01 -6.754011511802673340e-01
1.383732078876346350e+01 -6.754152178764343262e-01
1.388158341182861477e+01 -6.754286289215087891e-01
1.392582216684240848e+01 -6.754424571990966797e-01
1.397062039189040661e+01 -6.754558682441711426e-01
1.401493716693948954e+01 -6.754693388938903809e-01
1.405925456597469747e+01 -6.754827499389648438e-01
1.410357446991838515e+01 -6.754958629608154297e-01
1.414786913187708706e+01 -6.755089163780212402e-01
1.419211013684980571e+01 -6.755219101905822754e-01
1.423639051488135010e+01 -6.755349636077880859e-01
1.428064394486136734e+01 -6.755474805831909180e-01
1.432500211789738387e+01 -6.755601167678833008e-01
1.436931096890475601e+01 -6.755729913711547852e-01
1.441363398195244372e+01 -6.755853295326232910e-01
1.445787469099741429e+01 -6.755976080894470215e-01
1.450213017500936985e+01 -6.756099462509155273e-01
1.454630215500947088e+01 -6.756222844123840332e-01
1.459052358206827193e+01 -6.756341457366943359e-01
1.463483601808547974e+01 -6.756463646888732910e-01
1.467909940017852932e+01 -6.756583452224731445e-01
1.472332172526512295e+01 -6.756702661514282227e-01
1.476761199731845409e+01 -6.756821870803833008e-01
1.481186209840234369e+01 -6.756936907768249512e-01
1.485618514532689005e+01 -6.757058501243591309e-01
1.490050769143272191e+01 -6.757173538208007812e-01
1.494477559439837933e+01 -6.757288575172424316e-01
1.498905846744310111e+01 -6.757401823997497559e-01
1.503332261543255299e+01 -6.757516860961914062e-01
1.507754832040518522e+01 -6.757627129554748535e-01
1.512182994140312076e+01 -6.757742166519165039e-01
1.516617209138348699e+01 -6.757851243019104004e-01
1.521042811835650355e+01 -6.757962703704833984e-01
1.525467885739635676e+01 -6.758069992065429688e-01
1.529900917946361005e+01 -6.758177876472473145e-01
1.534344591549597681e+01 -6.758285164833068848e-01
1.538770265155471861e+01 -6.758393049240112305e-01
1.543203040549997240e+01 -6.758499145507812500e-01
1.547626464348286390e+01 -6.758604645729064941e-01
1.552044104749802500e+01 -6.758708357810974121e-01
1.556471665645949543e+01 -6.758814454078674316e-01
1.560890987352468073e+01 -6.758916378021240234e-01
1.565314160252455622e+01 -6.759019494056701660e-01
1.569734331045765430e+01 -6.759120225906372070e-01
1.574156193248927593e+01 -6.759223937988281250e-01
1.578588108543772250e+01 -6.759325265884399414e-01
1.583030649740248919e+01 -6.759420633316040039e-01
1.587470716238021851e+01 -6.759525537490844727e-01
1.591904222336597741e+01 -6.759621500968933105e-01
1.596335188031662256e+01 -6.759720444679260254e-01
1.600756751326844096e+01 -6.759818792343139648e-01
1.605177007825113833e+01 -6.759915947914123535e-01
1.609604614821728319e+01 -6.760010719299316406e-01
1.614048042823560536e+01 -6.760107874870300293e-01
1.618473239522427320e+01 -6.760204434394836426e-01
1.622901925723999739e+01 -6.760298609733581543e-01
1.627330077323131263e+01 -6.760390996932983398e-01
1.631758394220378250e+01 -6.760485172271728516e-01
1.636185364809352905e+01 -6.760577559471130371e-01
1.640622421400621533e+01 -6.760670542716979980e-01
1.645042941800784320e+01 -6.760761737823486328e-01
1.649468933104071766e+01 -6.760852336883544922e-01
1.653893067198805511e+01 -6.760941147804260254e-01
1.658322568994481117e+01 -6.761031150817871094e-01
1.662758687394671142e+01 -6.761119365692138672e-01
1.667186410294380039e+01 -6.761211156845092773e-01
1.671627101197373122e+01 -6.761296987533569336e-01
1.676056286098901182e+01 -6.761386394500732422e-01
1.680478951998520643e+01 -6.761471629142761230e-01
1.684901882498525083e+01 -6.761561632156372070e-01
1.689332400297280401e+01 -6.761645078659057617e-01
1.693750186392571777e+01 -6.761732697486877441e-01
1.698184037301689386e+01 -6.761816143989562988e-01
1.702614664996508509e+01 -6.761903166770935059e-01
1.707038393896073103e+01 -6.761988401412963867e-01
1.711462519597262144e+01 -6.762071251869201660e-01
1.715882702195085585e+01 -6.762152910232543945e-01
1.720306302898097783e+01 -6.762238144874572754e-01
1.724736358202062547e+01 -6.762320399284362793e-01
1.729155115911271423e+01 -6.762404441833496094e-01
1.733581775205675513e+01 -6.762483119964599609e-01
1.738004884507972747e+01 -6.762568354606628418e-01
1.742431474698241800e+01 -6.762646436691284180e-01
1.746851038606837392e+01 -6.762725114822387695e-01
1.751283796003554016e+01 -6.762803196907043457e-01
1.755703752802219242e+01 -6.762883663177490234e-01
1.760134144104085863e+01 -6.762961745262145996e-01
1.764567963010631502e+01 -6.763039231300354004e-01
1.769014602515380830e+01 -6.763116717338562012e-01
1.773454251815564930e+01 -6.763196587562561035e-01
1.777887480217032135e+01 -6.763268709182739258e-01
1.782310203311499208e+01 -6.763343811035156250e-01
1.786736567306797951e+01 -6.763420104980468750e-01
1.791167127911467105e+01 -6.763496398925781250e-01
1.795600296312477440e+01 -6.763570308685302734e-01
1.800020203215535730e+01 -6.763644814491271973e-01
1.804448165418580174e+01 -6.763717532157897949e-01
1.808890324528329074e+01 -6.763792634010314941e-01
1.813314756134059280e+01 -6.763865947723388672e-01
1.817741454439237714e+01 -6.763939261436462402e-01
1.822171984240412712e+01 -6.764010787010192871e-01
1.826595701347105205e+01 -6.764084100723266602e-01
1.831029344745911658e+01 -6.764155626296997070e-01
1.835457610245794058e+01 -6.764227747917175293e-01
1.839898657542653382e+01 -6.764293909072875977e-01
1.844327268435154110e+01 -6.764368414878845215e-01
1.848754842334892601e+01 -6.764436960220336914e-01
1.853177686431445181e+01 -6.764508485794067383e-01
1.857607776625081897e+01 -6.764574050903320312e-01
1.862035735719837248e+01 -6.764644980430603027e-01
1.866466950811445713e+01 -6.764714121818542480e-01
1.870894247607793659e+01 -6.764783859252929688e-01
1.875326923304237425e+01 -6.764850020408630371e-01
1.879750716511625797e+01 -6.764920949935913086e-01
1.884180265711620450e+01 -6.764984130859375000e-01
1.888608766207471490e+01 -6.765051484107971191e-01
1.893039081408642232e+01 -6.765115857124328613e-01
1.897463750105816871e+01 -6.765182614326477051e-01
1.901893360400572419e+01 -6.765245795249938965e-01
1.906317408010363579e+01 -6.765310764312744141e-01
1.910750025010202080e+01 -6.765379905700683594e-01
1.915172400616575032e+01 -6.765440702438354492e-01
1.919598093011882156e+01 -6.765507459640502930e-01
1.924028047802858055e+01 -6.765571236610412598e-01
1.928461065702140331e+01 -6.765635013580322266e-01
1.932884060707874596e+01 -6.765697002410888672e-01
1.937308750511147082e+01 -6.765761375427246094e-01
1.941775499400682747e+01 -6.765824556350708008e-01
1.946215215895790607e+01 -6.765884757041931152e-01
1.950648890098091215e+01 -6.765946149826049805e-01
1.955089453398250043e+01 -6.766008734703063965e-01
1.959526711900252849e+01 -6.766067743301391602e-01
1.963977247895672917e+01 -6.766129732131958008e-01
1.968410196795593947e+01 -6.766192317008972168e-01
1.972846710693556815e+01 -6.766253113746643066e-01
1.977270129497628659e+01 -6.766313314437866211e-01
1.981701216194778681e+01 -6.766370534896850586e-01
1.986123033193871379e+01 -6.766432523727416992e-01
1.990556625695899129e+01 -6.766489148139953613e-01
1.994989366701338440e+01 -6.766551136970520020e-01
1.999415001401212066e+01 -6.766611337661743164e-01
2.003841889707837254e+01 -6.766667366027832031e-01
2.008270795608405024e+01 -6.766724586486816406e-01
2.012696598004549742e+01 -6.766781210899353027e-01
2.017123678897041827e+01 -6.766839027404785156e-01
2.021551131398882717e+01 -6.766896247863769531e-01
2.025988264393527061e+01 -6.766952872276306152e-01
2.030420964490622282e+01 -6.767013072967529297e-01
2.034846381191164255e+01 -6.767066121101379395e-01
2.039274604583624750e+01 -6.767123341560363770e-01
2.043706214195117354e+01 -6.767180562019348145e-01
2.048152028396725655e+01 -6.767238974571228027e-01
2.052581697597634047e+01 -6.767292618751525879e-01
2.057005312596447766e+01 -6.767349839210510254e-01
2.061438306595664471e+01 -6.767401695251464844e-01
2.065855119295883924e+01 -6.767457127571105957e-01
2.070292773295659572e+01 -6.767511367797851562e-01
2.074716379004530609e+01 -6.767563223838806152e-01
2.079144399205688387e+01 -6.767618656158447266e-01
2.083579667413141578e+01 -6.767669916152954102e-01
2.088014627213124186e+01 -6.767724156379699707e-01
2.092440031818114221e+01 -6.767777204513549805e-01
2.096863156126346439e+01 -6.767833232879638672e-01
2.101291479729115963e+01 -6.767884492874145508e-01
2.105718329525552690e+01 -6.767934560775756836e-01
2.110140725225210190e+01 -6.767988801002502441e-01
2.114575052226427943e+01 -6.768037676811218262e-01
2.119008814624976367e+01 -6.768090128898620605e-01
2.123440208227839321e+01 -6.768138408660888672e-01
2.127870882325805724e+01 -6.768192648887634277e-01
2.132298043230548501e+01 -6.768242120742797852e-01
2.136740414134692401e+01 -6.768293976783752441e-01
2.141186031035613269e+01 -6.768342852592468262e-01
2.145627160731237382e+01 -6.768391132354736328e-01
2.150069789239205420e+01 -6.768444180488586426e-01
2.154495583439711481e+01 -6.768493056297302246e-01
2.158921562635805458e+01 -6.768540740013122559e-01
2.163349074032157660e+01 -6.768592596054077148e-01
2.167788001534063369e+01 -6.768640875816345215e-01
2.172213273437228054e+01 -6.768688559532165527e-01
2.176643123431131244e+01 -6.768736243247985840e-01
2.181081576738506556e+01 -6.768784523010253906e-01
2.185524898441508412e+01 -6.768833994865417480e-01
2.189961745042819530e+01 -6.768880486488342285e-01
2.194403853337280452e+01 -6.768928170204162598e-01
2.198847609432414174e+01 -6.768977642059326172e-01
2.203284312726464123e+01 -6.769024729728698730e-01
2.207727266428992152e+01 -6.769072413444519043e-01
2.212158774421550333e+01 -6.769118309020996094e-01
2.216592708614189178e+01 -6.769163012504577637e-01
2.221040790108963847e+01 -6.769208908081054688e-01
2.225477456208318472e+01 -6.769254803657531738e-01
2.229908604105003178e+01 -6.769300699234008789e-01
2.234358148893807083e+01 -6.769344806671142578e-01
2.238805608998518437e+01 -6.769391894340515137e-01
2.243233647290617228e+01 -6.769433021545410156e-01
2.247684763593133539e+01 -6.769482493400573730e-01
2.252120138600002974e+01 -6.769524216651916504e-01
2.256554983300156891e+01 -6.769572496414184570e-01
2.260998256597667933e+01 -6.769615411758422852e-01
2.265446138393599540e+01 -6.769658327102661133e-01
2.269879741698969156e+01 -6.769706010818481445e-01
2.274320361996069551e+01 -6.769746541976928711e-01
2.278751245792955160e+01 -6.769788861274719238e-01
2.283192528598010540e+01 -6.769835352897644043e-01
2.287628045899327844e+01 -6.769879460334777832e-01
2.292061678098980337e+01 -6.769922375679016113e-01
2.296499153797049075e+01 -6.769963502883911133e-01
2.300942185486201197e+01 -6.770009994506835938e-01
2.305392145586665720e+01 -6.770052909851074219e-01
2.309838532085996121e+01 -6.770096421241760254e-01
2.314275942486710846e+01 -6.770136356353759766e-01
2.318725093081593513e+01 -6.770180463790893555e-01
2.323161924874875695e+01 -6.770222187042236328e-01
2.327611146774142981e+01 -6.770263910293579102e-01
2.332048741378821433e+01 -6.770306229591369629e-01
2.336483806674368680e+01 -6.770348548889160156e-01
2.340922784374561161e+01 -6.770388484001159668e-01
2.345358062081504613e+01 -6.770427823066711426e-01
2.349797218688763678e+01 -6.770468950271606445e-01
2.354234585294034332e+01 -6.770511269569396973e-01
2.358673822903074324e+01 -6.770548820495605469e-01
2.363117477402556688e+01 -6.770592927932739258e-01
2.367560643004253507e+01 -6.770631074905395508e-01
2.371998716809321195e+01 -6.770673394203186035e-01
2.376433351612649858e+01 -6.770713329315185547e-01
2.380862591112963855e+01 -6.770751476287841797e-01
2.385290501813869923e+01 -6.770790815353393555e-01
2.389725944912061095e+01 -6.770829558372497559e-01
2.394156926614232361e+01 -6.770867705345153809e-01
2.398594915913417935e+01 -6.770908236503601074e-01
2.403025441314093769e+01 -6.770945191383361816e-01
2.407461789110675454e+01 -6.770986914634704590e-01
2.411899035715032369e+01 -6.771022081375122070e-01
2.416328160115517676e+01 -6.771062016487121582e-01
2.420766013825777918e+01 -6.771099567413330078e-01
2.425202510925009847e+01 -6.771138906478881836e-01
2.429633088619448245e+01 -6.771175861358642578e-01
2.434070362616330385e+01 -6.771214604377746582e-01
2.438502606016118079e+01 -6.771254539489746094e-01
2.442933635017834604e+01 -6.771291494369506836e-01
2.447371177515015006e+01 -6.771326661109924316e-01
2.451808693807106465e+01 -6.771363615989685059e-01
2.456238077813759446e+01 -6.771401166915893555e-01
2.460681298410054296e+01 -6.771438121795654297e-01
2.465109896112699062e+01 -6.771478056907653809e-01
2.469542286416981369e+01 -6.771512627601623535e-01
2.473983896116260439e+01 -6.771548986434936523e-01
2.478422316315118223e+01 -6.771584749221801758e-01
2.482857310911640525e+01 -6.771621108055114746e-01
2.487298794917296618e+01 -6.771661043167114258e-01
2.491726721508894116e+01 -6.771696209907531738e-01
2.496175346302334219e+01 -6.771730184555053711e-01
2.500617314502596855e+01 -6.771764755249023438e-01
2.505048875906504691e+01 -6.771801114082336426e-01
2.509487787913531065e+01 -6.771836280822753906e-01
2.513932190416380763e+01 -6.771870255470275879e-01
2.518365953816100955e+01 -6.771907210350036621e-01
2.522797489608637989e+01 -6.771941781044006348e-01
2.527235346205998212e+01 -6.771976351737976074e-01
2.531681261409539729e+01 -6.772011518478393555e-01
2.536121016507968307e+01 -6.772046685218811035e-01
2.540567911404650658e+01 -6.772079467773437500e-01
2.545000131498090923e+01 -6.772115826606750488e-01
2.549431699595879763e+01 -6.772147417068481445e-01
2.553865778993349522e+01 -6.772180795669555664e-01
2.558298646984621882e+01 -6.772215962409973145e-01
2.562755555578041822e+01 -6.772249341011047363e-01
2.567202764481771737e+01 -6.772281527519226074e-01
2.571638143772725016e+01 -6.772317290306091309e-01
2.576086530275642872e+01 -6.772348880767822266e-01
2.580524821172002703e+01 -6.772384047508239746e-01
2.584957695880439132e+01 -6.772417426109313965e-01
2.589390801684930921e+01 -6.772450208663940430e-01
2.593827833491377532e+01 -6.772483587265014648e-01
2.598273373791016638e+01 -6.772514581680297852e-01
2.602714764792472124e+01 -6.772550940513610840e-01
2.607149396790191531e+01 -6.772580146789550781e-01
2.611591155396308750e+01 -6.772614121437072754e-01
2.616034225095063448e+01 -6.772642135620117188e-01
2.620481460995506495e+01 -6.772673130035400391e-01
2.624920321092940867e+01 -6.772706508636474609e-01
2.629371921392157674e+01 -6.772738695144653320e-01
2.633842059993185103e+01 -6.772770285606384277e-01
2.638295805687084794e+01 -6.772802472114562988e-01
2.642725473886821419e+01 -6.772835850715637207e-01
2.647180052590556443e+01 -6.772865653038024902e-01
2.651618819392751902e+01 -6.772897243499755859e-01
2.656068146892357618e+01 -6.772929430007934570e-01
2.660509481793269515e+01 -6.772961616516113281e-01
2.664970944391097873e+01 -6.772990226745605469e-01
2.669408119388390332e+01 -6.773024201393127441e-01
2.673861078498885036e+01 -6.773052811622619629e-01
2.678301436000037938e+01 -6.773083806037902832e-01
2.682738769205752760e+01 -6.773113608360290527e-01
2.687175119109451771e+01 -6.773146390914916992e-01
2.691610880207736045e+01 -6.773175597190856934e-01
2.696065239503514022e+01 -6.773207187652587891e-01
2.700508787494618446e+01 -6.773238182067871094e-01
2.704965736693702638e+01 -6.773267388343811035e-01
2.709432780800852925e+01 -6.773295998573303223e-01
2.713878602499607950e+01 -6.773325204849243164e-01
2.718316734698601067e+01 -6.773355007171630859e-01
2.722759916097857058e+01 -6.773383617401123047e-01
2.727191950299311429e+01 -6.773410439491271973e-01
2.731631583697162569e+01 -6.773443818092346191e-01
2.736067957896739244e+01 -6.773471832275390625e-01
2.740517722791992128e+01 -6.773503422737121582e-01
2.744954837393015623e+01 -6.773530244827270508e-01
2.749401375290472060e+01 -6.773557066917419434e-01
2.753842928982339799e+01 -6.773586273193359375e-01
2.758289403887465596e+01 -6.773617267608642578e-01
2.762723108590580523e+01 -6.773646473884582520e-01
2.767173394595738500e+01 -6.773676276206970215e-01
2.771612972300499678e+01 -6.773703098297119141e-01
2.776051201799418777e+01 -6.773728728294372559e-01
2.780489493999630213e+01 -6.773755550384521484e-01
2.784921623207628727e+01 -6.773785948753356934e-01
2.789374328311532736e+01 -6.773812770843505859e-01
2.793821115815080702e+01 -6.773843169212341309e-01
2.798265347711276263e+01 -6.773872971534729004e-01
2.802704109414480627e+01 -6.773900985717773438e-01
2.807145142008084804e+01 -6.773930788040161133e-01
2.811588474304880947e+01 -6.773956418037414551e-01
2.816051298705860972e+01 -6.773985028266906738e-01
2.820489376608747989e+01 -6.774011850357055664e-01
2.824933849403169006e+01 -6.774038672447204590e-01
2.829382406407967210e+01 -6.774066686630249023e-01
2.833825233310926706e+01 -6.774092316627502441e-01
2.838265746005345136e+01 -6.774119138717651367e-01
2.842696781014092267e+01 -6.774145364761352539e-01
2.847129041911102831e+01 -6.774172186851501465e-01
2.851562752411700785e+01 -6.774197816848754883e-01
2.855996677302755415e+01 -6.774226427078247070e-01
2.860426724900025874e+01 -6.774250864982604980e-01
2.864863930398132652e+01 -6.774277091026306152e-01
2.869290556688793004e+01 -6.774304509162902832e-01
2.873723260289989412e+01 -6.774330139160156250e-01
2.878155056585092098e+01 -6.774357557296752930e-01
2.882577029080130160e+01 -6.774382591247558594e-01
2.887021125282626599e+01 -6.774409413337707520e-01
2.891461776092182845e+01 -6.774435043334960938e-01
2.895900109084323049e+01 -6.774461269378662109e-01
2.900336367287673056e+01 -6.774488687515258789e-01
2.904771408182568848e+01 -6.774514317512512207e-01
2.909204865281935781e+01 -6.774539947509765625e-01
2.913644118583761156e+01 -6.774563193321228027e-01
2.918077140487730503e+01 -6.774591207504272461e-01
2.922511958389077336e+01 -6.774615645408630371e-01
2.926939661789219826e+01 -6.774641275405883789e-01
2.931366601097397506e+01 -6.774666309356689453e-01
2.935797042597550899e+01 -6.774688363075256348e-01
2.940230174199678004e+01 -6.774715781211853027e-01
2.944662672909907997e+01 -6.774742007255554199e-01
2.949090865708421916e+01 -6.774763464927673340e-01
2.953523779707029462e+01 -6.774790883064270020e-01
2.957962904404848814e+01 -6.774815917015075684e-01
2.962390348501503468e+01 -6.774840354919433594e-01
2.966820987500250340e+01 -6.774866580963134766e-01
2.971253044798504561e+01 -6.774889826774597168e-01
2.975683544995263219e+01 -6.774913668632507324e-01
2.980109549604821950e+01 -6.774941086769104004e-01
2.984544796904083341e+01 -6.774963140487670898e-01
2.988991984701715410e+01 -6.774988174438476562e-01
2.993433056410867721e+01 -6.775013804435729980e-01
2.997869881405495107e+01 -6.775035262107849121e-01
3.002304000407457352e+01 -6.775058507919311523e-01
3.006737284513656050e+01 -6.775085926055908203e-01
3.011181251809466630e+01 -6.775109767913818359e-01
3.015626687009353191e+01 -6.775132417678833008e-01
3.020056612312328070e+01 -6.775153875350952148e-01
3.024488619319163263e+01 -6.775178909301757812e-01
3.028927000716794282e+01 -6.775200963020324707e-01
3.033363184414338320e+01 -6.775224208831787109e-01
3.037800677819177508e+01 -6.775248646736145020e-01
3.042234356619883329e+01 -6.775271296501159668e-01
3.046671543619595468e+01 -6.775294542312622070e-01
3.051104871928691864e+01 -6.775320768356323242e-01
3.055540895636659116e+01 -6.775341033935546875e-01
3.059976374544203281e+01 -6.775365471839904785e-01
3.064413350645918399e+01 -6.775388121604919434e-01
3.068852092348970473e+01 -6.775409579277038574e-01
3.073297796340193599e+01 -6.775434613227844238e-01
3.077740337140858173e+01 -6.775457262992858887e-01
3.082179313036613166e+01 -6.775479912757873535e-01
3.086618437734432518e+01 -6.775504350662231445e-01
3.091053162736352533e+01 -6.775525808334350586e-01
3.095485331339295954e+01 -6.775548458099365234e-01
3.099923527741339058e+01 -6.775569915771484375e-01
3.104361039632931352e+01 -6.775593757629394531e-01
3.108796952234115452e+01 -6.775612831115722656e-01
3.113236539927311242e+01 -6.775637269020080566e-01
3.117672785918693990e+01 -6.775657534599304199e-01
3.122105680417735130e+01 -6.775680184364318848e-01
3.126545722514856607e+01 -6.775702238082885742e-01
3.130981650110334158e+01 -6.775726079940795898e-01
3.135417020111344755e+01 -6.775748133659362793e-01
3.139860947011038661e+01 -6.775768399238586426e-01
3.144287851720582694e+01 -6.775789856910705566e-01
3.148721340030897409e+01 -6.775812506675720215e-01
3.153163398534525186e+01 -6.775834560394287109e-01
3.157597014238126576e+01 -6.775857210159301758e-01
3.162033437239006162e+01 -6.775879263877868652e-01
3.166479331639129668e+01 -6.775900721549987793e-01
3.170930527849122882e+01 -6.775922775268554688e-01
3.175367439654655755e+01 -6.775946617126464844e-01
3.179817475751042366e+01 -6.775965094566345215e-01
3.184254714951384813e+01 -6.775984168052673340e-01
3.188690677459817380e+01 -6.776007413864135742e-01
3.193131400458514690e+01 -6.776030063629150391e-01
3.197566206951159984e+01 -6.776052713394165039e-01
3.201993409858550876e+01 -6.776071786880493164e-01
3.206429204659070820e+01 -6.776094436645507812e-01
3.210864855558611453e+01 -6.776111125946044922e-01
3.215300625655800104e+01 -6.776134371757507324e-01
3.219748622656334192e+01 -6.776155829429626465e-01
3.223992704460397363e+01 -6.776176691055297852e-01
3.228423115366604179e+01 -6.776196956634521484e-01
3.232860369770787656e+01 -6.776216626167297363e-01
3.237284721073228866e+01 -6.776237487792968750e-01
3.241712266975082457e+01 -6.776256561279296875e-01
3.245917304675094783e+01 -6.776279211044311523e-01
3.250359108368866146e+01 -6.776298880577087402e-01
3.254796527372673154e+01 -6.776321530342102051e-01
3.259248173271771520e+01 -6.776342988014221191e-01
3.263695113570429385e+01 -6.776362657546997070e-01
3.267894282669294626e+01 -6.776382327079772949e-01
3.272334341169334948e+01 -6.776402592658996582e-01
3.276769409875851125e+01 -6.776424646377563477e-01
3.281202667369507253e+01 -6.776442527770996094e-01
3.285644905269145966e+01 -6.776461601257324219e-01
3.290081628668121994e+01 -6.776482462882995605e-01
3.294518095662351698e+01 -6.776500940322875977e-01
3.298722959158476442e+01 -6.776521205902099609e-01
3.303161129355430603e+01 -6.776540875434875488e-01
3.307362929452210665e+01 -6.776561737060546875e-01
3.311803074053023010e+01 -6.776580214500427246e-01
3.315994736959692091e+01 -6.776599884033203125e-01
3.320428380160592496e+01 -6.776618957519531250e-01
3.324635540565941483e+01 -6.776635646820068359e-01
3.329066483769565821e+01 -6.776657700538635254e-01
3.333507706259842962e+01 -6.776676177978515625e-01
3.337946193467359990e+01 -6.776698231697082520e-01
3.342146788467653096e+01 -6.776716113090515137e-01
3.346350126469042152e+01 -6.776736378669738770e-01
3.350551055069081485e+01 -6.776753067970275879e-01
3.354980765364598483e+01 -6.776774525642395020e-01
3.359182748361490667e+01 -6.776791214942932129e-01
3.363389421161264181e+01 -6.776813864707946777e-01
3.367588207963854074e+01 -6.776832342147827148e-01
3.371799760160502046e+01 -6.776848435401916504e-01
3.376240669959224761e+01 -6.776869893074035645e-01
3.380444711155723780e+01 -6.776885986328125000e-01
3.384893402154557407e+01 -6.776904463768005371e-01
3.389095810055732727e+01 -6.776922941207885742e-01
3.393537793750874698e+01 -6.776940226554870605e-01
3.397979757853318006e+01 -6.776961088180541992e-01
3.402422975155059248e+01 -6.776980161666870117e-01
3.406859696249011904e+01 -6.776997447013854980e-01
3.411063627444673330e+01 -6.777012348175048828e-01
3.415266121749300510e+01 -6.777030825614929199e-01
3.419470522948540747e+01 -6.777051091194152832e-01
3.423899914452340454e+01 -6.777067184448242188e-01
3.428112711349967867e+01 -6.777087450027465820e-01
3.432305828249081969e+01 -6.777105331420898438e-01
3.436727896041702479e+01 -6.777121424674987793e-01
3.440938624739646912e+01 -6.777139902114868164e-01
3.445140651846304536e+01 -6.777159571647644043e-01
3.449353700142819434e+01 -6.777176260948181152e-01
3.453567111946176738e+01 -6.777194142341613770e-01
3.458012886845972389e+01 -6.777212023735046387e-01
3.462231329840142280e+01 -6.777229905128479004e-01
3.466444267740007490e+01 -6.777244806289672852e-01
3.470648842037189752e+01 -6.777263879776000977e-01
3.474843098130077124e+01 -6.777280569076538086e-01
3.479038410331122577e+01 -6.777299642562866211e-01
3.483231970423366874e+01 -6.777315139770507812e-01
3.487427242030389607e+01 -6.777331829071044922e-01
3.491618827532511204e+01 -6.777349114418029785e-01
3.495813934830948710e+01 -6.777371168136596680e-01
3.500008186127524823e+01 -6.777387857437133789e-01
3.504204858327284455e+01 -6.777405738830566406e-01
3.508405799930915236e+01 -6.777422428131103516e-01
3.512604776734951884e+01 -6.777437925338745117e-01
3.516807547933422029e+01 -6.777456998825073242e-01
3.521006399742327631e+01 -6.777474880218505859e-01
3.525204288144595921e+01 -6.777492165565490723e-01
3.529411142144817859e+01 -6.777506470680236816e-01
3.533609172049909830e+01 -6.777524948120117188e-01
3.537816500640474260e+01 -6.777545213699340820e-01
3.542017598345410079e+01 -6.777561902999877930e-01
3.546213718049693853e+01 -6.777578592300415039e-01
3.550413176941219717e+01 -6.777594089508056641e-01
3.554603049042634666e+01 -6.777615547180175781e-01
3.558800776244606823e+01 -6.777629256248474121e-01
3.563002005545422435e+01 -6.777646541595458984e-01
3.567199933342635632e+01 -6.777663230895996094e-01
3.571637011948041618e+01 -6.777678132057189941e-01
3.575832733756396919e+01 -6.777696609497070312e-01
3.580035021249204874e+01 -6.777711510658264160e-01
3.584234709455631673e+01 -6.777727007865905762e-01
3.588427784049417824e+01 -6.777744293212890625e-01
3.592624595644883811e+01 -6.777759790420532227e-01
3.596828976343385875e+01 -6.777774691581726074e-01
3.601023012842051685e+01 -6.777793765068054199e-01
3.605217337643261999e+01 -6.777809858322143555e-01
3.609419797442387789e+01 -6.777825355529785156e-01
3.613616327347699553e+01 -6.777840256690979004e-01
3.617814544553402811e+01 -6.777857542037963867e-01
3.622014522156678140e+01 -6.777874231338500977e-01
3.626211697852704674e+01 -6.777890324592590332e-01
3.630414405744522810e+01 -6.777907609939575195e-01
3.634624220943078399e+01 -6.777922511100769043e-01
3.638838336139451712e+01 -6.777939796447753906e-01
3.643041383242234588e+01 -6.777956485748291016e-01
3.647239962150342762e+01 -6.777972579002380371e-01
3.651432088552974164e+01 -6.777989268302917480e-01
3.655626719549763948e+01 -6.778002381324768066e-01
3.659820788051001728e+01 -6.778017878532409668e-01
3.664014393556863070e+01 -6.778034567832946777e-01
3.668215611658524722e+01 -6.778046488761901855e-01
3.672417395457159728e+01 -6.778062582015991211e-01
3.676616912859026343e+01 -6.778078079223632812e-01
3.680812311568297446e+01 -6.778094768524169922e-01
3.685011068067979068e+01 -6.778110265731811523e-01
3.689233979163691401e+01 -6.778125762939453125e-01
3.693433779163751751e+01 -6.778141856193542480e-01
3.697633772261906415e+01 -6.778156161308288574e-01
3.701826678356155753e+01 -6.778174042701721191e-01
3.706026119552552700e+01 -6.778189539909362793e-01
3.710226854251231998e+01 -6.778200864791870117e-01
3.714419094054028392e+01 -6.778220534324645996e-01
3.718624671350698918e+01 -6.778233647346496582e-01
3.722826918051578104e+01 -6.778247952461242676e-01
3.727037166152149439e+01 -6.778263449668884277e-01
3.731238760752603412e+01 -6.778278350830078125e-01
3.735439726058393717e+01 -6.778295636177062988e-01
3.739634629455395043e+01 -6.778309941291809082e-01
3.743835699453484267e+01 -6.778324842453002930e-01
3.748045939952135086e+01 -6.778339147567749023e-01
3.752237952058203518e+01 -6.778354644775390625e-01
3.756434287154115736e+01 -6.778369545936584473e-01
3.760625095758587122e+01 -6.778382062911987305e-01
3.764823847264051437e+01 -6.778399348258972168e-01
3.769019573961850256e+01 -6.778415441513061523e-01
3.773216664558276534e+01 -6.778431534767150879e-01
3.777411854453384876e+01 -6.778446435928344727e-01
3.781613962049596012e+01 -6.778460741043090820e-01
3.785806155449245125e+01 -6.778476238250732422e-01
3.790004738140851259e+01 -6.778488159179687500e-01
3.794209137442521751e+01 -6.778503656387329102e-01
3.798410336149390787e+01 -6.778518557548522949e-01
3.802610627852845937e+01 -6.778534054756164551e-01
3.806814293959178030e+01 -6.778547167778015137e-01
3.811019889859016985e+01 -6.778560280799865723e-01
3.815227518661413342e+01 -6.778574585914611816e-01
3.819436177669558674e+01 -6.778589487075805664e-01
3.823646443267352879e+01 -6.778602600097656250e-01
3.827851059869863093e+01 -6.778616905212402344e-01
3.832049553468823433e+01 -6.778633594512939453e-01
3.836250827868934721e+01 -6.778644919395446777e-01
3.840451819868758321e+01 -6.778659224510192871e-01
3.844709868461359292e+01 -6.778673529624938965e-01
3.848912957159336656e+01 -6.778686046600341797e-01
3.853111118054948747e+01 -6.778702139854431152e-01
3.857314507255796343e+01 -6.778714060783386230e-01
3.861514773266389966e+01 -6.778730154037475586e-01
3.865712320466991514e+01 -6.778744459152221680e-01
3.869914038956630975e+01 -6.778759956359863281e-01
3.874111529754009098e+01 -6.778770685195922852e-01
3.878312603454105556e+01 -6.778786778450012207e-01
3.882523328752722591e+01 -6.778800487518310547e-01
3.886723750259261578e+01 -6.778813600540161133e-01
3.890922062762547284e+01 -6.778829097747802734e-01
3.895133619464468211e+01 -6.778841614723205566e-01
3.899332516163121909e+01 -6.778857707977294922e-01
3.903530662367120385e+01 -6.778869032859802246e-01
3.907736962672788650e+01 -6.778885126113891602e-01
3.911935036373324692e+01 -6.778897643089294434e-01
3.916138370078988373e+01 -6.778911352157592773e-01
3.920337288477458060e+01 -6.778926253318786621e-01
3.924542279669549316e+01 -6.778935790061950684e-01
3.928744513762649149e+01 -6.778950095176696777e-01
3.932953193155117333e+01 -6.778963208198547363e-01
3.937153228756505996e+01 -6.778976321220397949e-01
3.941351149149704725e+01 -6.778989434242248535e-01
3.945545783150009811e+01 -6.779003143310546875e-01
3.949745253357104957e+01 -6.779017448425292969e-01
3.953945418749935925e+01 -6.779030561447143555e-01
3.958148937451187521e+01 -6.779043078422546387e-01
3.962351874052546918e+01 -6.779057383537292480e-01
3.966556170152034611e+01 -6.779071092605590820e-01
3.970761104649864137e+01 -6.779083609580993652e-01
3.974952104152180254e+01 -6.779096722602844238e-01
3.979141527949832380e+01 -6.779108643531799316e-01
3.983332642843015492e+01 -6.779121160507202148e-01
3.987517787446267903e+01 -6.779134869575500488e-01
3.991710729245096445e+01 -6.779147982597351074e-01
3.995899065653793514e+01 -6.779161691665649414e-01
4.000091431254986674e+01 -6.779174208641052246e-01
4.004285635845735669e+01 -6.779187917709350586e-01
4.008478080050554127e+01 -6.779199838638305664e-01
4.012672471848782152e+01 -6.779214739799499512e-01
4.016861343942582607e+01 -6.779227852821350098e-01
4.021053770137950778e+01 -6.779239177703857422e-01
4.025245261040981859e+01 -6.779251694679260254e-01
4.029431844432838261e+01 -6.779265403747558594e-01
4.033624626731034368e+01 -6.779277920722961426e-01
4.037810743134468794e+01 -6.779290437698364258e-01
4.042008129530586302e+01 -6.779303550720214844e-01
4.046198890334926546e+01 -6.779315471649169922e-01
4.050389752828050405e+01 -6.779330968856811523e-01
4.054577648127451539e+01 -6.779343485832214355e-01
4.058769411721732467e+01 -6.779354214668273926e-01
4.062967350229155272e+01 -6.779366731643676758e-01
4.067172368324827403e+01 -6.779379844665527344e-01
4.071371465735137463e+01 -6.779392361640930176e-01
4.075573989341501147e+01 -6.779403090476989746e-01
4.079775918542873114e+01 -6.779415607452392578e-01
4.083982004935387522e+01 -6.779429912567138672e-01
4.088186201034113765e+01 -6.779442429542541504e-01
4.092386460234411061e+01 -6.779451966285705566e-01
4.096583696035668254e+01 -6.779464483261108398e-01
4.100783722440246493e+01 -6.779479980468750000e-01
4.104985167039558291e+01 -6.779492497444152832e-01
4.109186278341803700e+01 -6.779506802558898926e-01
4.113384271238464862e+01 -6.779518723487854004e-01
4.117584350041579455e+01 -6.779531240463256836e-01
4.121789550234097987e+01 -6.779541969299316406e-01
4.125993788137566298e+01 -6.779554486274719238e-01
4.130187193537130952e+01 -6.779568195343017578e-01
4.134384830237831920e+01 -6.779578924179077148e-01
4.138580769638065249e+01 -6.779592633247375488e-01
4.142781077744439244e+01 -6.779602766036987305e-01
4.146999310539104044e+01 -6.779615879058837891e-01
4.151204008737113327e+01 -6.779626607894897461e-01
4.155407281941734254e+01 -6.779637336730957031e-01
4.159611593140289187e+01 -6.779653429985046387e-01
4.163815766246989369e+01 -6.779666543006896973e-01
4.168023278436157852e+01 -6.779677271842956543e-01
4.172227039444260299e+01 -6.779690384864807129e-01
4.176433653035201132e+01 -6.779699921607971191e-01
4.180638108938001096e+01 -6.779715418815612793e-01
4.184846101037692279e+01 -6.779727935791015625e-01
4.189055574138183147e+01 -6.779739856719970703e-01
4.193272316141519696e+01 -6.779749989509582520e-01
4.197492418740876019e+01 -6.779763698577880859e-01
4.201699992141220719e+01 -6.779775619506835938e-01
4.205906319338828325e+01 -6.779785752296447754e-01
4.210117204941343516e+01 -6.779794692993164062e-01
4.214321145648136735e+01 -6.779806613922119141e-01
4.218522004142869264e+01 -6.779818534851074219e-01
4.222725653043016791e+01 -6.779829859733581543e-01
4.226930042949970812e+01 -6.779842972755432129e-01
4.231131148559506983e+01 -6.779854893684387207e-01
4.235339194955304265e+01 -6.779864430427551270e-01
4.239548330556135625e+01 -6.779873967170715332e-01
4.243751099449582398e+01 -6.779887676239013672e-01
4.247956078255083412e+01 -6.779899001121520996e-01
4.252163855463732034e+01 -6.779911518096923828e-01
4.256366444064769894e+01 -6.779920458793640137e-01
4.260569087963085622e+01 -6.779933571815490723e-01
4.264765314664691687e+01 -6.779947876930236816e-01
4.268962578673381358e+01 -6.779957413673400879e-01
4.273162456683348864e+01 -6.779968142509460449e-01
4.277363822283223271e+01 -6.779976487159729004e-01
4.281564665085170418e+01 -6.779990792274475098e-01
4.285772228578571230e+01 -6.779999732971191406e-01
4.289976390684023499e+01 -6.780011653900146484e-01
4.294206066394690424e+01 -6.780022978782653809e-01
4.298410624696407467e+01 -6.780033111572265625e-01
4.302628868294414133e+01 -6.780044436454772949e-01
4.306836353684775531e+01 -6.780055761337280273e-01
4.311132272589020431e+01 -6.780067682266235352e-01
4.315340057096909732e+01 -6.780079007148742676e-01
4.319557811599224806e+01 -6.780089735984802246e-01
4.323762892792001367e+01 -6.780101060867309570e-01
4.327970294398255646e+01 -6.780112385749816895e-01
4.332172349304892123e+01 -6.780123114585876465e-01
4.336377259506843984e+01 -6.780135631561279297e-01
4.340578054299112409e+01 -6.780144572257995605e-01
4.344780332199297845e+01 -6.780158281326293945e-01
4.348981971596367657e+01 -6.780166625976562500e-01
4.353203275194391608e+01 -6.780177354812622070e-01
4.357408302393741906e+01 -6.780189871788024902e-01
4.361621257697697729e+01 -6.780199408531188965e-01
4.365825092291925102e+01 -6.780212521553039551e-01
4.370028105285018682e+01 -6.780222058296203613e-01
4.374241103779058903e+01 -6.780233383178710938e-01
4.378462581278290600e+01 -6.780242919921875000e-01
4.382679091684985906e+01 -6.780253648757934570e-01
4.386887402785941958e+01 -6.780267357826232910e-01
4.391088702180422843e+01 -6.780278086662292480e-01
4.395292043185327202e+01 -6.780286431312561035e-01
4.399499597481917590e+01 -6.780297756195068359e-01
4.403709602879825979e+01 -6.780309677124023438e-01
4.407911802385933697e+01 -6.780318021774291992e-01
4.412117406190373003e+01 -6.780331134796142578e-01
4.416316644288599491e+01 -6.780339479446411133e-01
4.420518534886650741e+01 -6.780349016189575195e-01
4.424718663387466222e+01 -6.780360937118530273e-01
4.428923618188127875e+01 -6.780371665954589844e-01


==> figs/MRI/Cartesian/DeepBrain1/NewRun/REDEnergy_ISTA/lst_timepsnr.txt <==
0.000000000000000000e+00 2.256752490003326272e+01
4.686767596285790205e-02 2.504398025656008997e+01
9.345140994992107153e-02 2.702767185702968078e+01
1.400581899797543883e-01 2.848366150774463890e+01
1.866838149726390839e-01 2.947790663780539333e+01
2.332096549216657877e-01 3.013380942075576030e+01
2.797419389244168997e-01 3.057085936969319206e+01
3.262553239474073052e-01 3.087546169529992568e+01
3.728021390270441771e-01 3.110127095861590973e+01
4.194429720519110560e-01 3.127927108765127429e+01
4.659782450180500746e-01 3.142694140189305685e+01
5.125018979888409376e-01 3.155422029768065784e+01
5.591339808888733387e-01 3.166693314021495453e+01
6.057225589174777269e-01 3.176864550474158833e+01
6.522767469286918640e-01 3.186166678401676933e+01
6.990850549191236496e-01 3.194756429789176977e+01
7.456847259309142828e-01 3.202746566188859845e+01
7.922610000241547823e-01 3.210221986591491827e+01
8.389738330151885748e-01 3.217248471208213800e+01
8.856509570032358170e-01 3.223878844328880433e+01
9.323070410173386335e-01 3.230156511571910727e+01
9.789702729322016239e-01 3.236117655773610835e+01
1.025581947993487120e+00 3.241792869522405596e+01
1.072176355984993279e+00 3.247208297255022558e+01
1.118786991923116148e+00 3.252386432803483274e+01
1.165331427939236164e+00 3.257346837123528616e+01
1.211893605883233249e+00 3.262106554063089447e+01
1.258475628797896206e+00 3.266680578350527497e+01
1.304987026844173670e+00 3.271082196892710670e+01
1.351616837899200618e+00 3.275323247257346537e+01
1.398286074865609407e+00 3.279414349312313703e+01
1.444851159816607833e+00 3.283365038622595478e+01
1.491392925847321749e+00 3.287183995555450622e+01
1.538075220771133900e+00 3.290878831118705250e+01
1.584608350764028728e+00 3.294456582174190373e+01
1.631229507736861706e+00 3.297923710217773419e+01
1.677837433759123087e+00 3.301286145106217162e+01
1.724409401766024530e+00 3.304549299458835065e+01
1.770934938802383840e+00 3.307718087251337380e+01
1.817504029837436974e+00 3.310797075317451998e+01
1.864067178801633418e+00 3.313790495793681146e+01
1.910955993807874620e+00 3.316702311833590500e+01
1.957522142794914544e+00 3.319536207125476324e+01
2.004111633752472699e+00 3.322295629164830189e+01
2.050771666807122529e+00 3.324983808533437468e+01
2.097357648774050176e+00 3.327603751540859633e+01
2.143905346747487783e+00 3.330158318303810461e+01
2.190420738770626485e+00 3.332650162700432617e+01
2.236944513744674623e+00 3.335081804234078362e+01
2.283543598721735179e+00 3.337455604039520551e+01
2.330129383713938296e+00 3.339773771957301562e+01
2.376693798694759607e+00 3.342038411659383712e+01
2.423262513591907918e+00 3.344251548326341350e+01
2.469842243590392172e+00 3.346415092477278819e+01
2.516465153545141220e+00 3.348530783421418278e+01
2.563037313637323678e+00 3.350600282861579160e+01
2.609613347682170570e+00 3.352625205639599670e+01
2.656094995676539838e+00 3.354607041549011370e+01
2.702727057621814311e+00 3.356547274352041654e+01
2.749433235614560544e+00 3.358447283763351976e+01
2.796119306585751474e+00 3.360308394857470660e+01
2.842776171513833106e+00 3.362131877886511688e+01
2.889369548531249166e+00 3.363918927680916937e+01
2.935929409577511251e+00 3.365670706294671533e+01
2.982450888608582318e+00 3.367388326238403806e+01
3.029049863573163748e+00 3.369072827661820213e+01
3.075635387562215328e+00 3.370725224240305096e+01
3.122193156508728862e+00 3.372346504601462414e+01
3.168697179411537945e+00 3.373937582990191686e+01
3.215409970376640558e+00 3.375499356930150441e+01
3.261985315359197557e+00 3.377032683822597647e+01
3.308578592375852168e+00 3.378538401275175573e+01
3.355201412457972765e+00 3.380017288098998307e+01
3.401855760486796498e+00 3.381470108973766031e+01
3.448418013518676162e+00 3.382897588640679487e+01
3.495020746602676809e+00 3.384300427410483536e+01
3.541689308593049645e+00 3.385679288508703877e+01
3.588318151538260281e+00 3.387034837120902608e+01
3.634917793562635779e+00 3.388367702087521138e+01
3.681561482604593039e+00 3.389678474510026973e+01
3.728244076599366963e+00 3.390967747602852000e+01
3.774797998601570725e+00 3.392236099604496502e+01
3.821365090552717447e+00 3.393484052561332476e+01
3.868021951522678137e+00 3.394712138104088694e+01
3.914686987525783479e+00 3.395920863850817994e+01
3.961283401469700038e+00 3.397110727353017978e+01
4.007848906563594937e+00 3.398282196146411138e+01
4.054432325530797243e+00 3.399435735030304784e+01
4.101037178421393037e+00 3.400571772720985564e+01
4.147602563491091132e+00 3.401690755828640533e+01
4.194227675441652536e+00 3.402793093792240597e+01
4.240806396468542516e+00 3.403879193754001165e+01
4.287339187460020185e+00 3.404949456823214149e+01
4.333910602377727628e+00 3.406004244273474768e+01
4.380449999356642365e+00 3.407043921716188351e+01
4.427122346358373761e+00 3.408068853362792794e+01
4.473729500430636108e+00 3.409079362599204188e+01
4.520356247434392571e+00 3.410075778220009823e+01
4.567058126442134380e+00 3.411058419362518634e+01
4.613785358378663659e+00 3.412027592347531879e+01
4.660510634421370924e+00 3.412983607559880994e+01
4.707179299322888255e+00 3.413926748268082889e+01
4.753909973311237991e+00 3.414857303843282210e+01
4.800533427274785936e+00 3.415775540189288506e+01
4.847145428298972547e+00 3.416681743300481600e+01
4.893771141301840544e+00 3.417576160847965383e+01
4.940349328331649303e+00 3.418459041872745985e+01
4.986961196293123066e+00 3.419330644513199502e+01
5.033575088367797434e+00 3.420191200961242117e+01
5.080191132379695773e+00 3.421040937042256758e+01
5.126858060364611447e+00 3.421880091857621409e+01
5.173517308314330876e+00 3.422708875445608356e+01
5.220120956306345761e+00 3.423527500273980451e+01
5.266656163264997303e+00 3.424336184320815590e+01
5.313345628324896097e+00 3.425135114984275475e+01
5.359935407293960452e+00 3.425924492128496013e+01
5.406523823272436857e+00 3.426704515717359101e+01
5.453764399280771613e+00 3.427475369499156699e+01
5.500437704264186323e+00 3.428237229485818460e+01
5.547007048269733787e+00 3.428990282475061946e+01
5.593643540283665061e+00 3.429734690153549082e+01
5.640252120210789144e+00 3.430470625605094881e+01
5.686882911133579910e+00 3.431198262156907219e+01
5.733460904215462506e+00 3.431917742345093103e+01
5.780073807225562632e+00 3.432629242594471464e+01
5.826770577230490744e+00 3.433332896536362711e+01
5.873370195273309946e+00 3.434028852526755315e+01
5.919893722282722592e+00 3.434717264471920117e+01
5.966441867290996015e+00 3.435398261883253213e+01
6.013050096225924790e+00 3.436072002159888683e+01
6.059569848235696554e+00 3.436738593509650741e+01
6.106127849197946489e+00 3.437398178178205654e+01
6.152762843179516494e+00 3.438050883257679402e+01
6.199378909193910658e+00 3.438696839355494461e+01
6.245998041238635778e+00 3.439336159624395606e+01
6.292637119186110795e+00 3.439968964260845041e+01
6.339231952209956944e+00 3.440595374059205369e+01
6.385833456180989742e+00 3.441215498575853360e+01
6.432496879249811172e+00 3.441829442613914125e+01
6.479306307155638933e+00 3.442437324927675490e+01
6.525968560134060681e+00 3.443039234816731664e+01
6.572663107188418508e+00 3.443635299037334363e+01
6.619914345210418105e+00 3.444225599768476798e+01
6.666619579191319644e+00 3.444810246698256861e+01
6.713342777220532298e+00 3.445389332625313017e+01
6.759980220231227577e+00 3.445962940885764425e+01
6.806632991181686521e+00 3.446531173384687463e+01
6.853303712210617959e+00 3.447094117315064921e+01
6.899922563228756189e+00 3.447651867614376187e+01
6.946582337259314954e+00 3.448204504013509819e+01
6.993220378295518458e+00 3.448752105906540777e+01
7.039937698282301426e+00 3.449294762173712314e+01
7.086542198318056762e+00 3.449832549800164827e+01
7.133250098326243460e+00 3.450365560133644038e+01
7.180295387399382889e+00 3.450893846520288832e+01
7.226981752319261432e+00 3.451417497736533591e+01
7.273613953264430165e+00 3.451936584792391471e+01
7.320281349238939583e+00 3.452451177033031371e+01
7.366814121138304472e+00 3.452961345931404935e+01
7.413475957233458757e+00 3.453467169974955908e+01
7.460101450327783823e+00 3.453968711181728679e+01
7.506807566271163523e+00 3.454466027797842287e+01
7.553533736267127097e+00 3.454959186940446614e+01
7.600217282306402922e+00 3.455448261862417780e+01
7.646837998297996819e+00 3.455933310006204806e+01
7.693530104355886579e+00 3.456414395130617834e+01
7.740122152375988662e+00 3.456891566436807750e+01
7.786716843373142183e+00 3.457364890622186238e+01
7.833398338290862739e+00 3.457834422324880563e+01
7.880002956255339086e+00 3.458300213996145800e+01
7.926629963214509189e+00 3.458762331293830528e+01
7.973320052260532975e+00 3.459220819584324857e+01
8.019956286298111081e+00 3.459675725992382667e+01
8.066635346389375627e+00 3.460127118031743265e+01
8.113300733384676278e+00 3.460575030889206971e+01
8.159904288360849023e+00 3.461019524600116881e+01
8.206530923373065889e+00 3.461460649837489711e+01
8.253223065286874771e+00 3.461898450682214445e+01
8.299863078282214701e+00 3.462332976307008892e+01
8.346552375238388777e+00 3.462764262421768535e+01
8.393340879236347973e+00 3.463192373405195212e+01
8.440050536300987005e+00 3.463617356377143608e+01
8.486672969302162528e+00 3.464039222104504745e+01
8.533347688266076148e+00 3.464458035658325485e+01
8.579988610348664224e+00 3.464873832857953317e+01
8.626615658286027610e+00 3.465286663487614760e+01
8.673245127312839031e+00 3.465696554547988484e+01
8.719855487346649170e+00 3.466103550969008751e+01
8.766420964384451509e+00 3.466507700066849651e+01
8.813128097448498011e+00 3.466909029906371131e+01
8.859777883510105312e+00 3.467307573883973504e+01
8.906821104581467807e+00 3.467703380916756117e+01
8.953555569518357515e+00 3.468096474176233812e+01
9.000293338554911315e+00 3.468486907931611540e+01
9.046978052472695708e+00 3.468874693122571529e+01
9.093649331480264664e+00 3.469259876372667861e+01
9.140289129456505179e+00 3.469642489700081001e+01
9.187031475477851927e+00 3.470022570333634349e+01
9.233707464416511357e+00 3.470400142069124882e+01
9.280328701483085752e+00 3.470775243984397207e+01
9.326976123498752713e+00 3.471147902968684917e+01
9.373683020472526550e+00 3.471518144816720763e+01
9.420389527454972267e+00 3.471886004579488372e+01
9.466989546432159841e+00 3.472251519888056492e+01
9.513712033513002098e+00 3.472614713425755184e+01
9.560354080516844988e+00 3.472975609966570687e+01
9.606976733542978764e+00 3.473334245401080267e+01
9.653632460511289537e+00 3.473690636391271624e+01
9.700236232485622168e+00 3.474044820038246684e+01
9.746928280452266335e+00 3.474396810845641426e+01
9.793614079360850155e+00 3.474746663710391914e+01
9.840329944388940930e+00 3.475094384388600588e+01
9.887008183402940631e+00 3.475439987777469497e+01
9.933707692311145365e+00 3.475783513136136094e+01
9.980348303331993520e+00 3.476124988010556649e+01
1.002696422126609832e+01 3.476464427390810386e+01
1.007379160635173321e+01 3.476801867260306977e+01
1.012052522634621710e+01 3.477137311342050197e+01
1.016722293035127223e+01 3.477470791681722062e+01
1.021397401625290513e+01 3.477802341007859610e+01
1.026076811924576759e+01 3.478131961859276799e+01
1.030750397522933781e+01 3.478459692251108493e+01
1.035420470719691366e+01 3.478785548916831516e+01
1.039855114521924406e+01 3.479109565316288410e+01
1.044519045017659664e+01 3.479431741505157305e+01
1.049181290715932846e+01 3.479752101926232655e+01
1.053848517010919750e+01 3.480070669686059404e+01
1.058516832115128636e+01 3.480387459564823160e+01
1.063185021909885108e+01 3.480702502120136899e+01
1.067685043101664633e+01 3.481015834607207893e+01
1.072118120407685637e+01 3.481327448540221781e+01
1.076785857416689396e+01 3.481637341568644928e+01
1.081442344514653087e+01 3.481945569770958571e+01
1.085877646005246788e+01 3.482252156301987611e+01
1.090540502406656742e+01 3.482557086037343907e+01
1.095212197606451809e+01 3.482860395046483859e+01
1.099639485508669168e+01 3.483162111386420889e+01
1.104322921507991850e+01 3.483462230721831787e+01
1.108753706305287778e+01 3.483760782709543946e+01
1.113193607702851295e+01 3.484057780957422779e+01
1.117630385002121329e+01 3.484353243867358429e+01
1.122119516902603209e+01 3.484647194914742130e+01
1.126763204403687268e+01 3.484939610201467275e+01
1.131413416308350861e+01 3.485230530248529845e+01
1.135848125210031867e+01 3.485519994652045028e+01
1.140276858804281801e+01 3.485808000824206232e+01
1.144695593905635178e+01 3.486094555072089918e+01
1.149126514710951596e+01 3.486379678630899548e+01
1.153545644704718143e+01 3.486663380888700914e+01
1.157967442413792014e+01 3.486945683386478834e+01
1.162607794313225895e+01 3.487226581285501936e+01
1.167028653714805841e+01 3.487506117156189589e+01
1.171445443516131490e+01 3.487784294287872910e+01
1.175865571119356900e+01 3.488061122385424540e+01
1.180280606017913669e+01 3.488336617255531280e+01
1.184698829811532050e+01 3.488610796757406973e+01
1.189120993611868471e+01 3.488883666070125855e+01
1.193543374317232519e+01 3.489155239461707936e+01
1.197967438516207039e+01 3.489425527921277848e+01
1.202387682616245002e+01 3.489694555718706681e+01
1.206809440115466714e+01 3.489962309992615985e+01
1.211235794820822775e+01 3.490228822846659540e+01
1.215655114222317934e+01 3.490494106812545994e+01
1.220077167614363134e+01 3.490758167990296101e+01
1.224500484019517899e+01 3.491021017299546259e+01
1.228914739517495036e+01 3.491282668173298731e+01
1.233338377927429974e+01 3.491543127503969401e+01
1.237762601231224835e+01 3.491802408745263619e+01
1.242184027028270066e+01 3.492060519368811100e+01
1.246600591519381851e+01 3.492317476763323469e+01
1.251014664827380329e+01 3.492573291260190871e+01
1.255434399726800621e+01 3.492827964869098878e+01
1.259931544226128608e+01 3.493081516149975130e+01
1.264355757820885628e+01 3.493333954062049429e+01
1.268778042623307556e+01 3.493585293304941786e+01
1.273196203622501343e+01 3.493835546004429204e+01
1.277621149120386690e+01 3.494084699939656957e+01
1.282046198914758861e+01 3.494332788439017179e+01
1.286468266020528972e+01 3.494579807797806126e+01
1.290882726816926152e+01 3.494825774545422803e+01
1.295296953909564763e+01 3.495070696831928103e+01
1.299715078901499510e+01 3.495314579963810075e+01
1.304139696899801493e+01 3.495557440245293179e+01
1.308560895605478436e+01 3.495799278422830270e+01
1.312977589399088174e+01 3.496040111001008910e+01
1.317399453197140247e+01 3.496279938120863306e+01
1.321825257188174874e+01 3.496518771330335085e+01
1.326246193691622466e+01 3.496756622723984975e+01
1.330661593482363969e+01 3.496993498526565247e+01
1.335085929883643985e+01 3.497229404573428013e+01
1.339516879280563444e+01 3.497464355771696631e+01
1.343936667684465647e+01 3.497698359777277233e+01
1.348351548274513334e+01 3.497931421085410619e+01
1.352776136784814298e+01 3.498163540283096040e+01
1.357201145682483912e+01 3.498394743113306049e+01
1.361626027780584991e+01 3.498625031369253691e+01
1.366040922678075731e+01 3.498854405135161016e+01
1.370461337873712182e+01 3.499082867127481222e+01
1.374879100872203708e+01 3.499310441946393269e+01
1.379299385065678507e+01 3.499537124181574654e+01
1.383732078876346350e+01 3.499762929377342857e+01
1.388158341182861477e+01 3.499987853742601374e+01
1.392582216684240848e+01 3.500211925620435238e+01
1.397062039189040661e+01 3.500435131906545649e+01
1.401493716693948954e+01 3.500657481081367450e+01
1.405925456597469747e+01 3.500878988181626283e+01
1.410357446991838515e+01 3.501099650340500347e+01
1.414786913187708706e+01 3.501319490479523466e+01
1.419211013684980571e+01 3.501538499257230086e+01
1.423639051488135010e+01 3.501756690188005905e+01
1.428064394486136734e+01 3.501974076399048386e+01
1.432500211789738387e+01 3.502190645941593772e+01
1.436931096890475601e+01 3.502406416171301373e+01
1.441363398195244372e+01 3.502621403392934241e+01
1.445787469099741429e+01 3.502835595724771167e+01
1.450213017500936985e+01 3.503049006220889794e+01
1.454630215500947088e+01 3.503261643137571468e+01
1.459052358206827193e+01 3.503473517483473643e+01
1.463483601808547974e+01 3.503684635274098014e+01
1.467909940017852932e+01 3.503894987412446937e+01
1.472332172526512295e+01 3.504104584376428022e+01
1.476761199731845409e+01 3.504313448669820730e+01
1.481186209840234369e+01 3.504521574326907540e+01
1.485618514532689005e+01 3.504728955608995733e+01
1.490050769143272191e+01 3.504935610336166718e+01
1.494477559439837933e+01 3.505141551751509610e+01
1.498905846744310111e+01 3.505346767765622928e+01
1.503332261543255299e+01 3.505551273764417175e+01
1.507754832040518522e+01 3.505755076308649620e+01
1.512182994140312076e+01 3.505958170224656101e+01
1.516617209138348699e+01 3.506160583941013442e+01
1.521042811835650355e+01 3.506362289998150317e+01
1.525467885739635676e+01 3.506563312461233295e+01
1.529900917946361005e+01 3.506763651139357307e+01
1.534344591549597681e+01 3.506963316821376253e+01
1.538770265155471861e+01 3.507162314828040905e+01
1.543203040549997240e+01 3.507360639890200815e+01
1.547626464348286390e+01 3.507558308263468660e+01
1.552044104749802500e+01 3.507755314539510749e+01
1.556471665645949543e+01 3.507951682491665935e+01
1.560890987352468073e+01 3.508147399045074621e+01
1.565314160252455622e+01 3.508342471670169971e+01
1.569734331045765430e+01 3.508536903753313396e+01
1.574156193248927593e+01 3.508730706013096068e+01
1.578588108543772250e+01 3.508923875334409814e+01
1.583030649740248919e+01 3.509116419023988698e+01
1.587470716238021851e+01 3.509308345601972690e+01
1.591904222336597741e+01 3.509499660840825896e+01
1.596335188031662256e+01 3.509690354969427517e+01
1.600756751326844096e+01 3.509880447137110338e+01
1.605177007825113833e+01 3.510069935178985645e+01
1.609604614821728319e+01 3.510258826007810740e+01
1.614048042823560536e+01 3.510447117636081060e+01
1.618473239522427320e+01 3.510634820077116558e+01
1.622901925723999739e+01 3.510821933175578380e+01
1.627330077323131263e+01 3.511008455584948962e+01
1.631758394220378250e+01 3.511194406014998037e+01
1.636185364809352905e+01 3.511379777523458756e+01
1.640622421400621533e+01 3.511564579472988612e+01
1.645042941800784320e+01 3.511748816297213693e+01
1.649468933104071766e+01 3.511932485158374817e+01
1.653893067198805511e+01 3.512115595572551996e+01
1.658322568994481117e+01 3.512298143975758791e+01
1.662758687394671142e+01 3.512480147199791247e+01
1.667186410294380039e+01 3.512661592158509904e+01
1.671627101197373122e+01 3.512842505531050108e+01
1.676056286098901182e+01 3.513022873312837646e+01
1.680478951998520643e+01 3.513202699937537687e+01
1.684901882498525083e+01 3.513381988886051488e+01
1.689332400297280401e+01 3.513560741007336929e+01
1.693750186392571777e+01 3.513738969371581078e+01
1.698184037301689386e+01 3.513916679865111803e+01
1.702614664996508509e+01 3.514093859648308182e+01
1.707038393896073103e+01 3.514270524182509092e+01
1.711462519597262144e+01 3.514446673971854551e+01
1.715882702195085585e+01 3.514622312824307926e+01
1.720306302898097783e+01 3.514797440188616662e+01
1.724736358202062547e+01 3.514972063058262108e+01
1.729155115911271423e+01 3.515146186744300394e+01
1.733581775205675513e+01 3.515319810361503272e+01
1.738004884507972747e+01 3.515492943517584479e+01
1.742431474698241800e+01 3.515665580438402316e+01
1.746851038606837392e+01 3.515837732535605653e+01
1.751283796003554016e+01 3.516009391254061711e+01
1.755703752802219242e+01 3.516180561237721491e+01
1.760134144104085863e+01 3.516351254899915091e+01
1.764567963010631502e+01 3.516521474778479472e+01
1.769014602515380830e+01 3.516691220843468813e+01
1.773454251815564930e+01 3.516860487786455280e+01
1.777887480217032135e+01 3.517029295469875905e+01
1.782310203311499208e+01 3.517197634667576267e+01
1.786736567306797951e+01 3.517365518764943033e+01
1.791167127911467105e+01 3.517532929129496466e+01
1.795600296312477440e+01 3.517699884557288925e+01
1.800020203215535730e+01 3.517866384338311292e+01
1.804448165418580174e+01 3.518032443683734556e+01
1.808890324528329074e+01 3.518198047056027633e+01
1.813314756134059280e+01 3.518363200623925025e+01
1.817741454439237714e+01 3.518527919409775251e+01
1.822171984240412712e+01 3.518692190258703079e+01
1.826595701347105205e+01 3.518856016522236274e+01
1.831029344745911658e+01 3.519019418134352861e+01
1.835457610245794058e+01 3.519182385938255919e+01
1.839898657542653382e+01 3.519344917948031082e+01
1.844327268435154110e+01 3.519507015343035050e+01
1.848754842334892601e+01 3.519668693005026228e+01
1.853177686431445181e+01 3.519829943266941541e+01
1.857607776625081897e+01 3.519990768003441417e+01
1.862035735719837248e+01 3.520151191958704118e+01
1.866466950811445713e+01 3.520311185998455983e+01
1.870894247607793659e+01 3.520470776284786751e+01
1.875326923304237425e+01 3.520629946490082318e+01
1.879750716511625797e+01 3.520788709648141435e+01
1.884180265711620450e+01 3.520947064688124328e+01
1.888608766207471490e+01 3.521105019293090521e+01
1.893039081408642232e+01 3.521262562121778217e+01
1.897463750105816871e+01 3.521419708234389390e+01
1.901893360400572419e+01 3.521576464930106454e+01
1.906317408010363579e+01 3.521732824056095268e+01
1.910750025010202080e+01 3.521888795836385100e+01
1.915172400616575032e+01 3.522044369829522026e+01
1.919598093011882156e+01 3.522199546995099695e+01
1.924028047802858055e+01 3.522354347953624654e+01
1.928461065702140331e+01 3.522508759681085166e+01
1.932884060707874596e+01 3.522662786303354210e+01
1.937308750511147082e+01 3.522816434903833738e+01
1.941775499400682747e+01 3.522969707976177034e+01
1.946215215895790607e+01 3.523122594810000408e+01
1.950648890098091215e+01 3.523275111839815565e+01
1.955089453398250043e+01 3.523427259595212035e+01
1.959526711900252849e+01 3.523579028536131830e+01
1.963977247895672917e+01 3.523730433162123177e+01
1.968410196795593947e+01 3.523881467991536454e+01
1.972846710693556815e+01 3.524032145003122451e+01
1.977270129497628659e+01 3.524182467652251916e+01
1.981701216194778681e+01 3.524332417135858719e+01
1.986123033193871379e+01 3.524482008114234333e+01
1.990556625695899129e+01 3.524631246383638228e+01
1.994989366701338440e+01 3.524780135219006638e+01
1.999415001401212066e+01 3.524928665815761519e+01
2.003841889707837254e+01 3.525076836795377488e+01
2.008270795608405024e+01 3.525224667829162684e+01
2.012696598004549742e+01 3.525372152362728428e+01
2.017123678897041827e+01 3.525519286378685990e+01
2.021551131398882717e+01 3.525666088592731739e+01
2.025988264393527061e+01 3.525812536804587438e+01
2.030420964490622282e+01 3.525958649735131445e+01
2.034846381191164255e+01 3.526104419754951635e+01
2.039274604583624750e+01 3.526249854801798733e+01
2.043706214195117354e+01 3.526394961583164189e+01
2.048152028396725655e+01 3.526539733084629091e+01
2.052581697597634047e+01 3.526684171696913950e+01
2.057005312596447766e+01 3.526828273024818117e+01
2.061438306595664471e+01 3.526972049098054640e+01
2.065855119295883924e+01 3.527115498682207573e+01
2.070292773295659572e+01 3.527258620017376956e+01
2.074716379004530609e+01 3.527401427135849588e+01
2.079144399205688387e+01 3.527543910858115339e+01
2.083579667413141578e+01 3.527686077988030888e+01
2.088014627213124186e+01 3.527827921042563730e+01
2.092440031818114221e+01 3.527969448486084048e+01
2.096863156126346439e+01 3.528110657727405908e+01
2.101291479729115963e+01 3.528251545893080277e+01
2.105718329525552690e+01 3.528392132675135429e+01
2.110140725225210190e+01 3.528532408022937261e+01
2.114575052226427943e+01 3.528672377374383018e+01
2.119008814624976367e+01 3.528812029106816084e+01
2.123440208227839321e+01 3.528951382637072243e+01
2.127870882325805724e+01 3.529090424237497814e+01
2.132298043230548501e+01 3.529229167420830038e+01
2.136740414134692401e+01 3.529367605033058908e+01
2.141186031035613269e+01 3.529505747475176491e+01
2.145627160731237382e+01 3.529643590154516630e+01
2.150069789239205420e+01 3.529781132495782003e+01
2.154495583439711481e+01 3.529918382790684461e+01
2.158921562635805458e+01 3.530055334044411097e+01
2.163349074032157660e+01 3.530191991771241078e+01
2.167788001534063369e+01 3.530328359269670102e+01
2.172213273437228054e+01 3.530464438993485032e+01
2.176643123431131244e+01 3.530600230520527560e+01
2.181081576738506556e+01 3.530735733100516427e+01
2.185524898441508412e+01 3.530870947831480322e+01
2.189961745042819530e+01 3.531005877795743686e+01
2.194403853337280452e+01 3.531140522288127670e+01
2.198847609432414174e+01 3.531274894476122483e+01
2.203284312726464123e+01 3.531408975255717309e+01
2.207727266428992152e+01 3.531542775970677184e+01
2.212158774421550333e+01 3.531676299618334980e+01
2.216592708614189178e+01 3.531809562246059642e+01
2.221040790108963847e+01 3.531942533711443133e+01
2.225477456208318472e+01 3.532075233525108615e+01
2.229908604105003178e+01 3.532207658357730651e+01
2.234358148893807083e+01 3.532339800734396107e+01
2.238805608998518437e+01 3.532471671825018689e+01
2.243233647290617228e+01 3.532603285469218690e+01
2.247684763593133539e+01 3.532734628611188299e+01
2.252120138600002974e+01 3.532865703312052119e+01
2.256554983300156891e+01 3.532996504842079588e+01
2.260998256597667933e+01 3.533127053201822321e+01
2.265446138393599540e+01 3.533257337001004572e+01
2.269879741698969156e+01 3.533387357861280265e+01
2.274320361996069551e+01 3.533517107723611872e+01
2.278751245792955160e+01 3.533646605168142685e+01
2.283192528598010540e+01 3.533775848060331271e+01
2.287628045899327844e+01 3.533904825802478911e+01
2.292061678098980337e+01 3.534033549603578450e+01
2.296499153797049075e+01 3.534162026214101360e+01
2.300942185486201197e+01 3.534290239331131289e+01
2.305392145586665720e+01 3.534418208778291870e+01
2.309838532085996121e+01 3.534545918011330912e+01
2.314275942486710846e+01 3.534673377661279403e+01
2.318725093081593513e+01 3.534800583991270173e+01
2.323161924874875695e+01 3.534927540769498933e+01
2.327611146774142981e+01 3.535054256175489940e+01
2.332048741378821433e+01 3.535180720237573837e+01
2.336483806674368680e+01 3.535306940713483925e+01
2.340922784374561161e+01 3.535432917333724845e+01
2.345358062081504613e+01 3.535558646153691598e+01
2.349797218688763678e+01 3.535684140890781180e+01
2.354234585294034332e+01 3.535809379565322530e+01
2.358673822903074324e+01 3.535934386976784793e+01
2.363117477402556688e+01 3.536059155260105769e+01
2.367560643004253507e+01 3.536183686584200103e+01
2.371998716809321195e+01 3.536307990226008258e+01
2.376433351612649858e+01 3.536432052752064692e+01
2.380862591112963855e+01 3.536555867621679283e+01
2.385290501813869923e+01 3.536679453928289973e+01
2.389725944912061095e+01 3.536802798328259456e+01
2.394156926614232361e+01 3.536925922117624310e+01
2.398594915913417935e+01 3.537048809830056229e+01
2.403025441314093769e+01 3.537171474572035379e+01
2.407461789110675454e+01 3.537293898248990587e+01
2.411899035715032369e+01 3.537416102991669220e+01
2.416328160115517676e+01 3.537538083245596710e+01
2.420766013825777918e+01 3.537659830649268855e+01
2.425202510925009847e+01 3.537781355540252548e+01
2.429633088619448245e+01 3.537902654657916912e+01
2.434070362616330385e+01 3.538023728975622362e+01
2.438502606016118079e+01 3.538144569690545183e+01
2.442933635017834604e+01 3.538265197489329950e+01
2.447371177515015006e+01 3.538385604710936150e+01
2.451808693807106465e+01 3.538505797538057607e+01
2.456238077813759446e+01 3.538625759328128595e+01
2.460681298410054296e+01 3.538745515591737956e+01
2.465109896112699062e+01 3.538865041390436517e+01
2.469542286416981369e+01 3.538984359836128135e+01
2.473983896116260439e+01 3.539103454524896364e+01
2.478422316315118223e+01 3.539222345051832264e+01
2.482857310911640525e+01 3.539341002925607427e+01
2.487298794917296618e+01 3.539459467246982172e+01
2.491726721508894116e+01 3.539577708046814308e+01
2.496175346302334219e+01 3.539695743683900275e+01
2.500617314502596855e+01 3.539813562742544661e+01
2.505048875906504691e+01 3.539931171489310202e+01
2.509487787913531065e+01 3.540048573238773599e+01
2.513932190416380763e+01 3.540165772397193678e+01
2.518365953816100955e+01 3.540282758761242121e+01
2.522797489608637989e+01 3.540399539730809408e+01
2.527235346205998212e+01 3.540516120216940976e+01
2.531681261409539729e+01 3.540632493108175538e+01
2.536121016507968307e+01 3.540748651648555523e+01
2.540567911404650658e+01 3.540864617819088522e+01
2.545000131498090923e+01 3.540980386958247550e+01
2.549431699595879763e+01 3.541095944182040967e+01
2.553865778993349522e+01 3.541211299970233028e+01
2.558298646984621882e+01 3.541326451460982128e+01
2.562755555578041822e+01 3.541441410367874454e+01
2.567202764481771737e+01 3.541556166405622719e+01
2.571638143772725016e+01 3.541670726984500561e+01
2.576086530275642872e+01 3.541785087946666977e+01
2.580524821172002703e+01 3.541899263832091549e+01
2.584957695880439132e+01 3.542013232549538060e+01
2.589390801684930921e+01 3.542127004534555113e+01
2.593827833491377532e+01 3.542240585586750967e+01
2.598273373791016638e+01 3.542353970119512496e+01
2.602714764792472124e+01 3.542467168413166689e+01
2.607149396790191531e+01 3.542580166985686674e+01
2.611591155396308750e+01 3.542692985167148834e+01
2.616034225095063448e+01 3.542805613608096138e+01
2.620481460995506495e+01 3.542918036489509603e+01
2.624920321092940867e+01 3.543030278386147813e+01
2.629371921392157674e+01 3.543142336307845142e+01
2.633842059993185103e+01 3.543254205803435042e+01
2.638295805687084794e+01 3.543365875385280361e+01
2.642725473886821419e+01 3.543477372753428511e+01
2.647180052590556443e+01 3.543588681409325858e+01
2.651618819392751902e+01 3.543699798943706725e+01
2.656068146892357618e+01 3.543810736725149013e+01
2.660509481793269515e+01 3.543921484262450150e+01
2.664970944391097873e+01 3.544032066557164029e+01
2.669408119388390332e+01 3.544142449497720548e+01
2.673861078498885036e+01 3.544252655149006159e+01
2.678301436000037938e+01 3.544362679416921935e+01
2.682738769205752760e+01 3.544472525796151530e+01
2.687175119109451771e+01 3.544582190377970221e+01
2.691610880207736045e+01 3.544691669932971934e+01
2.696065239503514022e+01 3.544800977282448429e+01
2.700508787494618446e+01 3.544910096934169985e+01
2.704965736693702638e+01 3.545019052658690839e+01
2.709432780800852925e+01 3.545127831649013217e+01
2.713878602499607950e+01 3.545236437425244702e+01
2.718316734698601067e+01 3.545344865744655749e+01
2.722759916097857058e+01 3.545453120063213248e+01
2.727191950299311429e+01 3.545561197697290368e+01
2.731631583697162569e+01 3.545669104224422341e+01
2.736067957896739244e+01 3.545776838148991317e+01
2.740517722791992128e+01 3.545884403834923404e+01
2.744954837393015623e+01 3.545991792649435581e+01
2.749401375290472060e+01 3.546099028437117795e+01
2.753842928982339799e+01 3.546206100966816166e+01
2.758289403887465596e+01 3.546312996269370643e+01
2.762723108590580523e+01 3.546419719448296348e+01
2.767173394595738500e+01 3.546526280408689047e+01
2.771612972300499678e+01 3.546632673384947054e+01
2.776051201799418777e+01 3.546738897561093751e+01
2.780489493999630213e+01 3.546844949267681812e+01
2.784921623207628727e+01 3.546950838134611672e+01
2.789374328311532736e+01 3.547056551483325393e+01
2.793821115815080702e+01 3.547162123188624605e+01
2.798265347711276263e+01 3.547267505697831069e+01
2.802704109414480627e+01 3.547372741820531417e+01
2.807145142008084804e+01 3.547477801675637465e+01
2.811588474304880947e+01 3.547582711141222234e+01
2.816051298705860972e+01 3.547687449787884617e+01
2.820489376608747989e+01 3.547792026837840496e+01
2.824933849403169006e+01 3.547896450737055574e+01
2.829382406407967210e+01 3.548000711040530319e+01
2.833825233310926706e+01 3.548104812875322267e+01
2.838265746005345136e+01 3.548208753329833343e+01
2.842696781014092267e+01 3.548312527931538796e+01
2.847129041911102831e+01 3.548416149746340409e+01
2.851562752411700785e+01 3.548519619074605913e+01
2.855996677302755415e+01 3.548622934659187678e+01
2.860426724900025874e+01 3.548726074760003257e+01
2.864863930398132652e+01 3.548829063318088117e+01
2.869290556688793004e+01 3.548931905301748913e+01
2.873723260289989412e+01 3.549034583885630667e+01
2.878155056585092098e+01 3.549137113888332351e+01
2.882577029080130160e+01 3.549239480649066536e+01
2.887021125282626599e+01 3.549341704156947230e+01
2.891461776092182845e+01 3.549443772102612371e+01
2.895900109084323049e+01 3.549545686955853085e+01
2.900336367287673056e+01 3.549647452908469347e+01
2.904771408182568848e+01 3.549749065058234976e+01
2.909204865281935781e+01 3.549850523204200670e+01
2.913644118583761156e+01 3.549951828335881743e+01
2.918077140487730503e+01 3.550052993809788404e+01
2.922511958389077336e+01 3.550154004672775443e+01
2.926939661789219826e+01 3.550254867790251012e+01
2.931366601097397506e+01 3.550355581473412059e+01
2.935797042597550899e+01 3.550456142050239805e+01
2.940230174199678004e+01 3.550556554677209675e+01
2.944662672909907997e+01 3.550656824306719983e+01
2.949090865708421916e+01 3.550756950062161366e+01
2.953523779707029462e+01 3.550856923106965723e+01
2.957962904404848814e+01 3.550956760097265885e+01
2.962390348501503468e+01 3.551056443691086884e+01
2.966820987500250340e+01 3.551155983360432344e+01
2.971253044798504561e+01 3.551255374391421071e+01
2.975683544995263219e+01 3.551354625926179409e+01
2.980109549604821950e+01 3.551453726998688154e+01
2.984544796904083341e+01 3.551552695077238297e+01
2.988991984701715410e+01 3.551651512014608159e+01
2.993433056410867721e+01 3.551750186598570735e+01
2.997869881405495107e+01 3.551848718394141002e+01
3.002304000407457352e+01 3.551947124705226599e+01
3.006737284513656050e+01 3.552045372747911500e+01
3.011181251809466630e+01 3.552143483790837308e+01
3.015626687009353191e+01 3.552241460063737577e+01
3.020056612312328070e+01 3.552339288824295238e+01
3.024488619319163263e+01 3.552436979429320729e+01
3.028927000716794282e+01 3.552534533287118279e+01
3.033363184414338320e+01 3.552631950658986426e+01
3.037800677819177508e+01 3.552729228635829628e+01
3.042234356619883329e+01 3.552826379625532383e+01
3.046671543619595468e+01 3.552923383109941113e+01
3.051104871928691864e+01 3.553020253986837673e+01
3.055540895636659116e+01 3.553116993556830039e+01
3.059976374544203281e+01 3.553213582473318155e+01
3.064413350645918399e+01 3.553310046860902105e+01
3.068852092348970473e+01 3.553406372680240111e+01
3.073297796340193599e+01 3.553502558210020368e+01
3.077740337140858173e+01 3.553598611254692230e+01
3.082179313036613166e+01 3.553694530853130829e+01
3.086618437734432518e+01 3.553790316304313279e+01
3.091053162736352533e+01 3.553885955512433981e+01
3.095485331339295954e+01 3.553981473193146456e+01
3.099923527741339058e+01 3.554076863487614446e+01
3.104361039632931352e+01 3.554172110393805184e+01
3.108796952234115452e+01 3.554267237008554048e+01
3.113236539927311242e+01 3.554362226531771540e+01
3.117672785918693990e+01 3.554457094934833350e+01
3.122105680417735130e+01 3.554551827183610158e+01
3.126545722514856607e+01 3.554646419713864702e+01
3.130981650110334158e+01 3.554740893142826508e+01
3.135417020111344755e+01 3.554835236595216941e+01
3.139860947011038661e+01 3.554929454805726152e+01
3.144287851720582694e+01 3.555023535876966179e+01
3.148721340030897409e+01 3.555117495273468364e+01
3.153163398534525186e+01 3.555211322461390466e+01
3.157597014238126576e+01 3.555305014698221555e+01
3.162033437239006162e+01 3.555398580919004559e+01
3.166479331639129668e+01 3.555492031582917178e+01
3.170930527849122882e+01 3.555585347716662170e+01
3.175367439654655755e+01 3.555678534834839155e+01
3.179817475751042366e+01 3.555771600895495510e+01
3.184254714951384813e+01 3.555864543030048708e+01
3.188690677459817380e+01 3.555957362738168115e+01
3.193131400458514690e+01 3.556050048782943662e+01
3.197566206951159984e+01 3.556142614806419999e+01
3.201993409858550876e+01 3.556235061471730319e+01
3.206429204659070820e+01 3.556327383726443969e+01
3.210864855558611453e+01 3.556419575435462122e+01
3.215300625655800104e+01 3.556511650575050965e+01
3.219748622656334192e+01 3.556603601619521271e+01
3.223992704460397363e+01 3.556695419605537012e+01
3.228423115366604179e+01 3.556787133507168619e+01
3.232860369770787656e+01 3.556878715329895613e+01
3.237284721073228866e+01 3.556970181123372754e+01
3.241712266975082457e+01 3.557061526667077089e+01
3.245917304675094783e+01 3.557152735588226733e+01
3.250359108368866146e+01 3.557243833075677486e+01
3.254796527372673154e+01 3.557334816051047710e+01
3.259248173271771520e+01 3.557425674422003681e+01
3.263695113570429385e+01 3.557516420723998607e+01
3.267894282669294626e+01 3.557607032766269128e+01
3.272334341169334948e+01 3.557697537767992202e+01
3.276769409875851125e+01 3.557787922125677937e+01
3.281202667369507253e+01 3.557878194184687715e+01
3.285644905269145966e+01 3.557968345531727294e+01
3.290081628668121994e+01 3.558058386546285590e+01
3.294518095662351698e+01 3.558148306807949979e+01
3.298722959158476442e+01 3.558238100014602168e+01
3.303161129355430603e+01 3.558327786648225555e+01
3.307362929452210665e+01 3.558417349332502511e+01
3.311803074053023010e+01 3.558506801167349920e+01
3.315994736959692091e+01 3.558596130565244664e+01
3.320428380160592496e+01 3.558685363758684161e+01
3.324635540565941483e+01 3.558774468495327881e+01
3.329066483769565821e+01 3.558863459009054253e+01
3.333507706259842962e+01 3.558952343252539663e+01
3.337946193467359990e+01 3.559041117660107290e+01
3.342146788467653096e+01 3.559129760864366432e+01
3.346350126469042152e+01 3.559218285617837552e+01
3.350551055069081485e+01 3.559306704229237539e+01
3.354980765364598483e+01 3.559395012543886594e+01
3.359182748361490667e+01 3.559483208457876913e+01
3.363389421161264181e+01 3.559571284341302544e+01
3.367588207963854074e+01 3.559659263541458074e+01
3.371799760160502046e+01 3.559747132581427564e+01
3.376240669959224761e+01 3.559834886783939112e+01
3.380444711155723780e+01 3.559922517593214053e+01
3.384893402154557407e+01 3.560010055648561433e+01
3.389095810055732727e+01 3.560097468415300881e+01
3.393537793750874698e+01 3.560184780592484799e+01
3.397979757853318006e+01 3.560271990923586571e+01
3.402422975155059248e+01 3.560359086653143379e+01
3.406859696249011904e+01 3.560446080785969514e+01
3.411063627444673330e+01 3.560532943768196645e+01
3.415266121749300510e+01 3.560619696082450503e+01
3.419470522948540747e+01 3.560706349006034799e+01
3.423899914452340454e+01 3.560792899106078835e+01
3.428112711349967867e+01 3.560879335020225511e+01
3.432305828249081969e+01 3.560965667679424485e+01
3.436727896041702479e+01 3.561051903832999699e+01
3.440938624739646912e+01 3.561138023039219291e+01
3.445140651846304536e+01 3.561224033774288955e+01
3.449353700142819434e+01 3.561309929965775467e+01
3.453567111946176738e+01 3.561395733653542095e+01
3.458012886845972389e+01 3.561481439144763073e+01
3.462231329840142280e+01 3.561567023461161341e+01
3.466444267740007490e+01 3.561652512367075474e+01
3.470648842037189752e+01 3.561737889118948885e+01
3.474843098130077124e+01 3.561823159257836835e+01
3.479038410331122577e+01 3.561908332706546076e+01
3.483231970423366874e+01 3.561993396236277931e+01
3.487427242030389607e+01 3.562078349309842196e+01
3.491618827532511204e+01 3.562163204605320033e+01
3.495813934830948710e+01 3.562247954511851589e+01
3.500008186127524823e+01 3.562332609001649786e+01
3.504204858327284455e+01 3.562417156240109506e+01
3.508405799930915236e+01 3.562501602105174925e+01
3.512604776734951884e+01 3.562585949080245484e+01
3.516807547933422029e+01 3.562670189692410361e+01
3.521006399742327631e+01 3.562754333599744427e+01
3.525204288144595921e+01 3.562838370686957035e+01
3.529411142144817859e+01 3.562922310572358242e+01
3.533609172049909830e+01 3.563006146835726895e+01
3.537816500640474260e+01 3.563089890683576755e+01
3.542017598345410079e+01 3.563173526596651186e+01
3.546213718049693853e+01 3.563257059728925924e+01
3.550413176941219717e+01 3.563340495403191710e+01
3.554603049042634666e+01 3.563423834973271198e+01
3.558800776244606823e+01 3.563507066601306406e+01
3.563002005545422435e+01 3.563590197653257974e+01
3.567199933342635632e+01 3.563673232492141807e+01
3.571637011948041618e+01 3.563756178161977317e+01
3.575832733756396919e+01 3.563839013929124633e+01
3.580035021249204874e+01 3.563921757168825621e+01
3.584234709455631673e+01 3.564004391929590554e+01
3.588427784049417824e+01 3.564086934979645349e+01
3.592624595644883811e+01 3.564169382680415765e+01
3.596828976343385875e+01 3.564251726631336226e+01
3.601023012842051685e+01 3.564333982920636146e+01
3.605217337643261999e+01 3.564416133517634933e+01
3.609419797442387789e+01 3.564498191747080824e+01
3.613616327347699553e+01 3.564580154359568098e+01
3.617814544553402811e+01 3.564662020633945616e+01
3.622014522156678140e+01 3.564743783213211969e+01
3.626211697852704674e+01 3.564825456038109053e+01
3.630414405744522810e+01 3.564907028958454305e+01
3.634624220943078399e+01 3.564988513347503130e+01
3.638838336139451712e+01 3.565069899260099362e+01
3.643041383242234588e+01 3.565151198942357524e+01
3.647239962150342762e+01 3.565232391902163300e+01
3.651432088552974164e+01 3.565313496605837429e+01
3.655626719549763948e+01 3.565394503176466401e+01
3.659820788051001728e+01 3.565475413618014500e+01
3.664014393556863070e+01 3.565556241708423357e+01
3.668215611658524722e+01 3.565636962542204458e+01
3.672417395457159728e+01 3.565717591968022759e+01
3.676616912859026343e+01 3.565798128186671079e+01
3.680812311568297446e+01 3.565878582177060707e+01
3.685011068067979068e+01 3.565958937773164905e+01
3.689233979163691401e+01 3.566039207714125325e+01
3.693433779163751751e+01 3.566119378219521252e+01
3.697633772261906415e+01 3.566199455211999236e+01
3.701826678356155753e+01 3.566279436852650520e+01
3.706026119552552700e+01 3.566359336652216427e+01
3.710226854251231998e+01 3.566439146612241018e+01
3.714419094054028392e+01 3.566518863123364724e+01
3.718624671350698918e+01 3.566598484197767505e+01
3.722826918051578104e+01 3.566678022503474921e+01
3.727037166152149439e+01 3.566757463664664840e+01
3.731238760752603412e+01 3.566836814740820927e+01
3.735439726058393717e+01 3.566916075668117969e+01
3.739634629455395043e+01 3.566995249281138314e+01
3.743835699453484267e+01 3.567074331476282367e+01
3.748045939952135086e+01 3.567153319850530124e+01
3.752237952058203518e+01 3.567232227200337036e+01
3.756434287154115736e+01 3.567311032390846037e+01
3.760625095758587122e+01 3.567389759623195289e+01
3.764823847264051437e+01 3.567468397373265532e+01
3.769019573961850256e+01 3.567546943218428623e+01
3.773216664558276534e+01 3.567625406484278727e+01
3.777411854453384876e+01 3.567703781684853936e+01
3.781613962049596012e+01 3.567782065918349588e+01
3.785806155449245125e+01 3.567860257101881416e+01
3.790004738140851259e+01 3.567938367826642576e+01
3.794209137442521751e+01 3.568016387295078573e+01
3.798410336149390787e+01 3.568094333212317792e+01
3.802610627852845937e+01 3.568172186107088351e+01
3.806814293959178030e+01 3.568249958310651238e+01
3.811019889859016985e+01 3.568327637899746918e+01
3.815227518661413342e+01 3.568405234871470810e+01
3.819436177669558674e+01 3.568482740902764760e+01
3.823646443267352879e+01 3.568560165697589781e+01
3.827851059869863093e+01 3.568637500572209120e+01
3.832049553468823433e+01 3.568714745556154355e+01
3.836250827868934721e+01 3.568791913026613116e+01
3.840451819868758321e+01 3.568868986823484590e+01
3.844709868461359292e+01 3.568945978201785607e+01
3.848912957159336656e+01 3.569022891025940680e+01
3.853111118054948747e+01 3.569099713291555531e+01
3.857314507255796343e+01 3.569176453681845373e+01
3.861514773266389966e+01 3.569253111409047818e+01
3.865712320466991514e+01 3.569329684003528769e+01
3.869914038956630975e+01 3.569406176475276027e+01
3.874111529754009098e+01 3.569482580335454713e+01
3.878312603454105556e+01 3.569558906289088895e+01
3.882523328752722591e+01 3.569635143433624336e+01
3.886723750259261578e+01 3.569711303313837192e+01
3.890922062762547284e+01 3.569787377421658903e+01
3.895133619464468211e+01 3.569863372092258658e+01
3.899332516163121909e+01 3.569939279637132756e+01
3.903530662367120385e+01 3.570015103094440434e+01
3.907736962672788650e+01 3.570090849037114822e+01
3.911935036373324692e+01 3.570166509511040687e+01
3.916138370078988373e+01 3.570242093766501057e+01
3.920337288477458060e+01 3.570317590973054678e+01
3.924542279669549316e+01 3.570393008279731362e+01
3.928744513762649149e+01 3.570468345858882486e+01
3.932953193155117333e+01 3.570543597454739171e+01
3.937153228756505996e+01 3.570618770397787500e+01
3.941351149149704725e+01 3.570693854897508857e+01
3.945545783150009811e+01 3.570768870454713806e+01
3.949745253357104957e+01 3.570843807737580278e+01
3.953945418749935925e+01 3.570918659945961338e+01
3.958148937451187521e+01 3.570993430620845288e+01
3.962351874052546918e+01 3.571068115923536368e+01
3.966556170152034611e+01 3.571142724903660337e+01
3.970761104649864137e+01 3.571217258091621005e+01
3.974952104152180254e+01 3.571291723745827085e+01
3.979141527949832380e+01 3.571366097643724657e+01
3.983332642843015492e+01 3.571440397234567143e+01
3.987517787446267903e+01 3.571514614218192207e+01
3.991710729245096445e+01 3.571588751948891627e+01
3.995899065653793514e+01 3.571662822170632268e+01
4.000091431254986674e+01 3.571736812353779555e+01
4.004285635845735669e+01 3.571810719239888954e+01
4.008478080050554127e+01 3.571884532918692656e+01
4.012672471848782152e+01 3.571958283350816998e+01
4.016861343942582607e+01 3.572031950674998058e+01
4.021053770137950778e+01 3.572105548445711065e+01
4.025245261040981859e+01 3.572179069532223394e+01
4.029431844432838261e+01 3.572252503199806739e+01
4.033624626731034368e+01 3.572325862610188807e+01
4.037810743134468794e+01 3.572399149048802514e+01
4.042008129530586302e+01 3.572472356935169557e+01
4.046198890334926546e+01 3.572545495147831218e+01
4.050389752828050405e+01 3.572618544345944969e+01
4.054577648127451539e+01 3.572691529619735462e+01
4.058769411721732467e+01 3.572764427676241183e+01
4.062967350229155272e+01 3.572837251886026166e+01
4.067172368324827403e+01 3.572910000899609884e+01
4.071371465735137463e+01 3.572982683621410871e+01
4.075573989341501147e+01 3.573055280037400649e+01
4.079775918542873114e+01 3.573127802371453754e+01
4.083982004935387522e+01 3.573200248636521792e+01
4.088186201034113765e+01 3.573272623829073069e+01
4.092386460234411061e+01 3.573344931598772689e+01
4.096583696035668254e+01 3.573417154328605250e+01
4.100783722440246493e+01 3.573489307814856630e+01
4.104985167039558291e+01 3.573561383192365071e+01
4.109186278341803700e+01 3.573633382957877558e+01
4.113384271238464862e+01 3.573705302682888885e+01
4.117584350041579455e+01 3.573777159818346405e+01
4.121789550234097987e+01 3.573848938778433393e+01
4.125993788137566298e+01 3.573920640992443509e+01
4.130187193537130952e+01 3.573992275076113856e+01
4.134384830237831920e+01 3.574063830121630048e+01
4.138580769638065249e+01 3.574135316892845537e+01
4.142781077744439244e+01 3.574206733536381364e+01
4.146999310539104044e+01 3.574278076304366181e+01
4.151204008737113327e+01 3.574349342793751561e+01
4.155407281941734254e+01 3.574420533061393002e+01
4.159611593140289187e+01 3.574491659834870916e+01
4.163815766246989369e+01 3.574562709368562707e+01
4.168023278436157852e+01 3.574633679654240126e+01
4.172227039444260299e+01 3.574704588690419627e+01
4.176433653035201132e+01 3.574775426490448638e+01
4.180638108938001096e+01 3.574846198431231414e+01
4.184846101037692279e+01 3.574916888452131758e+01
4.189055574138183147e+01 3.574987504751101142e+01
4.193272316141519696e+01 3.575058053862202456e+01
4.197492418740876019e+01 3.575128536136330837e+01
4.201699992141220719e+01 3.575198955008666957e+01
4.205906319338828325e+01 3.575269292189504711e+01
4.210117204941343516e+01 3.575339557050176609e+01
4.214321145648136735e+01 3.575409762609573505e+01
4.218522004142869264e+01 3.575479879223428981e+01
4.222725653043016791e+01 3.575549927842779141e+01
4.226930042949970812e+01 3.575619909994090762e+01
4.231131148559506983e+01 3.575689820930676177e+01
4.235339194955304265e+01 3.575759663847499326e+01
4.239548330556135625e+01 3.575829441741487358e+01
4.243751099449582398e+01 3.575899146238538862e+01
4.247956078255083412e+01 3.575968785092176461e+01
4.252163855463732034e+01 3.576038347828654906e+01
4.256366444064769894e+01 3.576107846418263847e+01
4.260569087963085622e+01 3.576177274313656795e+01
4.264765314664691687e+01 3.576246629640413488e+01
4.268962578673381358e+01 3.576315924475461827e+01
4.273162456683348864e+01 3.576385148271465653e+01
4.277363822283223271e+01 3.576454298703873036e+01
4.281564665085170418e+01 3.576523385392533072e+01
4.285772228578571230e+01 3.576592407057056988e+01
4.289976390684023499e+01 3.576661359000031837e+01
4.294206066394690424e+01 3.576730253125371917e+01
4.298410624696407467e+01 3.576799069769263895e+01
4.302628868294414133e+01 3.576867819882298960e+01
4.306836353684775531e+01 3.576936508191189290e+01
4.311132272589020431e+01 3.577005125946625697e+01
4.315340057096909732e+01 3.577073679144653084e+01
4.319557811599224806e+01 3.577142168842799208e+01
4.323762892792001367e+01 3.577210586821059479e+01
4.327970294398255646e+01 3.577278931609993151e+01
4.332172349304892123e+01 3.577347209835731690e+01
4.336377259506843984e+01 3.577415418404076775e+01
4.340578054299112409e+01 3.577483560967108644e+01
4.344780332199297845e+01 3.577551641802440940e+01
4.348981971596367657e+01 3.577619648326374602e+01
4.353203275194391608e+01 3.577687603495009228e+01
4.357408302393741906e+01 3.577755487612788698e+01
4.361621257697697729e+01 3.577823293969755980e+01
4.365825092291925102e+01 3.577891040239324383e+01
4.370028105285018682e+01 3.577958734371524940e+01
4.374241103779058903e+01 3.578026359608572449e+01
4.378462581278290600e+01 3.578093909585786747e+01
4.382679091684985906e+01 3.578161392424432563e+01
4.386887402785941958e+01 3.578228810497179069e+01
4.391088702180422843e+01 3.578296171082175192e+01
4.395292043185327202e+01 3.578363467939975351e+01
4.399499597481917590e+01 3.578430699455792308e+01
4.403709602879825979e+01 3.578497871787617868e+01
4.407911802385933697e+01 3.578564974628641693e+01
4.412117406190373003e+01 3.578632010371003958e+01
4.416316644288599491e+01 3.578698975095217349e+01
4.420518534886650741e+01 3.578765887216746933e+01
4.424718663387466222e+01 3.578832721104361525e+01
4.428923618188127875e+01 3.578899504823451139e+01


==> figs/MRI/Cartesian/DeepBrain1/NewRun/REDEnergy_QNP/lst_timecost.txt <==
0.000000000000000000e+00 6.698198699951171875e+01
3.012401296291500330e-02 3.088307380676269531e+01
7.666347094345837831e-02 -5.619646906852722168e-01
1.189354578964412212e-01 -6.394784450531005859e-01
1.614361748797819018e-01 -6.616398096084594727e-01
2.037251128349453211e-01 -6.705828905105590820e-01
2.461462147766724229e-01 -6.745912432670593262e-01
2.884984457632526755e-01 -6.764923334121704102e-01
3.308364266995340586e-01 -6.774343848228454590e-01
3.730860357172787189e-01 -6.779245138168334961e-01
4.155297637917101383e-01 -6.781945228576660156e-01
4.578707797918468714e-01 -6.783543229103088379e-01
5.003827797481790185e-01 -6.784555912017822266e-01
5.429122137138620019e-01 -6.785259842872619629e-01
5.855007946956902742e-01 -6.785774230957031250e-01
6.279004166135564446e-01 -6.786176562309265137e-01
6.703872986836358905e-01 -6.786509156227111816e-01
7.127724366728216410e-01 -6.786780357360839844e-01
7.551541476277634501e-01 -6.787021160125732422e-01
7.975063215708360076e-01 -6.787233948707580566e-01
8.398960526101291180e-01 -6.787417531013488770e-01
8.822272695833817124e-01 -6.787587404251098633e-01
9.246935326373204589e-01 -6.787739396095275879e-01
9.670242675347253680e-01 -6.787870526313781738e-01
1.009473426500335336e+00 -6.787996292114257812e-01
1.051881003426387906e+00 -6.788110136985778809e-01
1.094372708350419998e+00 -6.788210272789001465e-01
1.136788538424298167e+00 -6.788305044174194336e-01
1.179221870377659798e+00 -6.788396239280700684e-01
1.221567932283505797e+00 -6.788480281829833984e-01
1.263952647335827351e+00 -6.788554191589355469e-01
1.306304124300368130e+00 -6.788625717163085938e-01
1.348575558280572295e+00 -6.788697242736816406e-01
1.390868352260440588e+00 -6.788752079010009766e-01
1.433298084186390042e+00 -6.788812279701232910e-01
1.475581436185166240e+00 -6.788868904113769531e-01
1.517999005154706538e+00 -6.788918972015380859e-01
1.560275180148892105e+00 -6.788970232009887695e-01
1.602709179162047803e+00 -6.789013147354125977e-01
1.645061051123775542e+00 -6.789055466651916504e-01
1.687486783135682344e+00 -6.789095997810363770e-01
1.729733766056597233e+00 -6.789129376411437988e-01
1.772783546010032296e+00 -6.789171099662780762e-01
1.815124367945827544e+00 -6.789208650588989258e-01
1.857508069020695984e+00 -6.789239645004272461e-01
1.899842257960699499e+00 -6.789268851280212402e-01
1.942246116930618882e+00 -6.789295673370361328e-01
1.984528011991642416e+00 -6.789326071739196777e-01
2.026834785938262939e+00 -6.789355874061584473e-01
2.069213283946737647e+00 -6.789379715919494629e-01
2.111629255930893123e+00 -6.789404153823852539e-01
2.153917903895489872e+00 -6.789432168006896973e-01
2.196405559894628823e+00 -6.789451241493225098e-01
2.238981617963872850e+00 -6.789478659629821777e-01
2.281680656946264207e+00 -6.789497137069702148e-01
2.324133930960670114e+00 -6.789513826370239258e-01
2.366631599958054721e+00 -6.789534091949462891e-01
2.409038554993458092e+00 -6.789554357528686523e-01
2.451599166961386800e+00 -6.789571642875671387e-01
2.493948771967552602e+00 -6.789590120315551758e-01
2.536361214006319642e+00 -6.789605617523193359e-01
2.578751001041382551e+00 -6.789620518684387207e-01
2.621098688105121255e+00 -6.789639592170715332e-01
2.663422200130298734e+00 -6.789648532867431641e-01
2.705774282105267048e+00 -6.789665222167968750e-01
2.748071542126126587e+00 -6.789680719375610352e-01
2.790395441115833819e+00 -6.789692640304565430e-01
2.832678094040602446e+00 -6.789709925651550293e-01
2.875015732017345726e+00 -6.789721846580505371e-01
2.917310412041842937e+00 -6.789734959602355957e-01
2.959726657951250672e+00 -6.789747476577758789e-01
3.001980173983611166e+00 -6.789761185646057129e-01
3.044409348978661001e+00 -6.789767146110534668e-01
3.086661379900760949e+00 -6.789774298667907715e-01
3.128961439826525748e+00 -6.789784431457519531e-01
3.171201980905607343e+00 -6.789798140525817871e-01
3.213774761883541942e+00 -6.789809465408325195e-01
3.256062958855181932e+00 -6.789823174476623535e-01
3.298385047935880721e+00 -6.789824962615966797e-01
3.340688950847834349e+00 -6.789839267730712891e-01
3.383086645742878318e+00 -6.789845228195190430e-01
3.425424910732544959e+00 -6.789856553077697754e-01
3.467929104692302644e+00 -6.789866089820861816e-01
3.510241418727673590e+00 -6.789878010749816895e-01
3.552605212782509625e+00 -6.789885759353637695e-01
3.594984072726219893e+00 -6.789897084236145020e-01
3.637419458711519837e+00 -6.789907217025756836e-01
3.679764035739935935e+00 -6.789914965629577637e-01
3.722319419728592038e+00 -6.789920330047607422e-01
3.764699394814670086e+00 -6.789925694465637207e-01
3.807126685860566795e+00 -6.789937615394592285e-01
3.849462557933293283e+00 -6.789941787719726562e-01
3.891883744974620640e+00 -6.789948940277099609e-01
3.934357259888201952e+00 -6.789953708648681641e-01
3.977062578895129263e+00 -6.789957880973815918e-01
4.019670470966957510e+00 -6.789963245391845703e-01
4.062179988948628306e+00 -6.789973378181457520e-01
4.104626251966692507e+00 -6.789977550506591797e-01
4.147017412935383618e+00 -6.789982914924621582e-01
4.189340717974118888e+00 -6.789991855621337891e-01
4.231866510002873838e+00 -6.789994239807128906e-01
4.274203495937399566e+00 -6.790001988410949707e-01
4.316650185850448906e+00 -6.790007352828979492e-01
4.359004279947839677e+00 -6.790011525154113770e-01
4.402118268888443708e+00 -6.790016889572143555e-01
4.444613402942195535e+00 -6.790021061897277832e-01
4.487379148951731622e+00 -6.790027618408203125e-01
4.529879427980631590e+00 -6.790033578872680664e-01
4.572427852894179523e+00 -6.790040731430053711e-01
4.614951784838922322e+00 -6.790044903755187988e-01
4.657528393785469234e+00 -6.790048480033874512e-01
4.699979869765229523e+00 -6.790056228637695312e-01
4.742471859673969448e+00 -6.790060997009277344e-01
4.784921179641969502e+00 -6.790067553520202637e-01
4.827447674702852964e+00 -6.790075302124023438e-01
4.869887745706364512e+00 -6.790074706077575684e-01
4.912430330645292997e+00 -6.790078282356262207e-01
4.954896769602783024e+00 -6.790084838867187500e-01
4.997395384591072798e+00 -6.790087819099426270e-01
5.039781600586138666e+00 -6.790093779563903809e-01
5.082317001535557210e+00 -6.790097355842590332e-01
5.124715967569500208e+00 -6.790100932121276855e-01
5.167149657499976456e+00 -6.790104508399963379e-01
5.209490505512803793e+00 -6.790108680725097656e-01
5.252004605485126376e+00 -6.790114641189575195e-01
5.294351983466185629e+00 -6.790119409561157227e-01
5.336836362374015152e+00 -6.790121793746948242e-01
5.379231809405609965e+00 -6.790121793746948242e-01
5.421669816481880844e+00 -6.790128946304321289e-01
5.464076837524771690e+00 -6.790128350257873535e-01
5.506512789521366358e+00 -6.790130138397216797e-01
5.548893696512095630e+00 -6.790134310722351074e-01
5.591319555533118546e+00 -6.790136098861694336e-01
5.633855953579768538e+00 -6.790139079093933105e-01
5.676449421560391784e+00 -6.790142655372619629e-01
5.718969192472286522e+00 -6.790146231651306152e-01
5.761495597427710891e+00 -6.790149807929992676e-01
5.803864578367210925e+00 -6.790155768394470215e-01
5.846275966381654143e+00 -6.790152788162231445e-01
5.888805363327264786e+00 -6.790158748626708984e-01
5.931265441235154867e+00 -6.790158152580261230e-01
5.973692364175803959e+00 -6.790161728858947754e-01
6.016197574208490551e+00 -6.790162920951843262e-01
6.058653375250287354e+00 -6.790166497230529785e-01
6.101299767266027629e+00 -6.790167689323425293e-01
6.143799601239152253e+00 -6.790171265602111816e-01
6.186285024276003242e+00 -6.790173053741455078e-01
6.228624304290860891e+00 -6.790176033973693848e-01
6.271094686235301197e+00 -6.790176630020141602e-01
6.313449943205341697e+00 -6.790177226066589355e-01
6.355943258269689977e+00 -6.790181994438171387e-01
6.398367730318568647e+00 -6.790179014205932617e-01
6.440819608396850526e+00 -6.790181398391723633e-01
6.483198999427258968e+00 -6.790184378623962402e-01
6.525757572380825877e+00 -6.790184378623962402e-01
6.568217380321584642e+00 -6.790185570716857910e-01
6.610690980334766209e+00 -6.790190339088439941e-01
6.653089955332688987e+00 -6.790190339088439941e-01
6.695554966339841485e+00 -6.790192127227783203e-01
6.737841648398898542e+00 -6.790192723274230957e-01
6.780387085396796465e+00 -6.790196299552917480e-01
6.822716518305242062e+00 -6.790198683738708496e-01
6.865199985331855714e+00 -6.790203452110290527e-01
6.907591983326710761e+00 -6.790202260017395020e-01
6.950006451341323555e+00 -6.790204048156738281e-01
6.992418719339184463e+00 -6.790201663970947266e-01
7.035441458341665566e+00 -6.790207624435424805e-01
7.077932120300829411e+00 -6.790211200714111328e-01
7.120410500327125192e+00 -6.790215373039245605e-01
7.162794320378452539e+00 -6.790213584899902344e-01
7.205231040366925299e+00 -6.790214776992797852e-01
7.247654465376399457e+00 -6.790218949317932129e-01
7.290220664348453283e+00 -6.790221929550170898e-01
7.332634445396251976e+00 -6.790220141410827637e-01
7.375335344462655485e+00 -6.790221333503723145e-01
7.418024446466006339e+00 -6.790223121643066406e-01
7.460826190421357751e+00 -6.790224909782409668e-01
7.503417599364183843e+00 -6.790227293968200684e-01
7.545949949300847948e+00 -6.790229678153991699e-01
7.588301409268751740e+00 -6.790229678153991699e-01
7.630800268263556063e+00 -6.790231466293334961e-01
7.673241584212519228e+00 -6.790233254432678223e-01
7.715624046162702143e+00 -6.790235638618469238e-01
7.758060545194894075e+00 -6.790237426757812500e-01
7.800621864153072238e+00 -6.790238618850708008e-01
7.842967421049252152e+00 -6.790240406990051270e-01
7.885586532065644860e+00 -6.790242195129394531e-01
7.928038799087516963e+00 -6.790240406990051270e-01
7.970470990054309368e+00 -6.790242195129394531e-01
8.012932558078318834e+00 -6.790242791175842285e-01
8.055402214056812227e+00 -6.790245175361633301e-01
8.097677510115318000e+00 -6.790244579315185547e-01
8.140236619161441922e+00 -6.790251731872558594e-01
8.182673108181916177e+00 -6.790250539779663086e-01
8.225351279135793447e+00 -6.790249943733215332e-01
8.267850147094577551e+00 -6.790251731872558594e-01
8.310554489027708769e+00 -6.790255308151245117e-01
8.353061175090260804e+00 -6.790253520011901855e-01
8.395571997039951384e+00 -6.790257096290588379e-01
8.438018318964168429e+00 -6.790253520011901855e-01
8.480592321022413671e+00 -6.790252327919006348e-01
8.523022657027468085e+00 -6.790254116058349609e-01
8.565653498983010650e+00 -6.790252923965454102e-01
8.608053380041383207e+00 -6.790252923965454102e-01
8.650546311982907355e+00 -6.790257096290588379e-01
8.693057385971769691e+00 -6.790258884429931641e-01
8.735533668892458081e+00 -6.790257096290588379e-01
8.777979997918009758e+00 -6.790258884429931641e-01
8.820655097835697234e+00 -6.790257692337036133e-01
8.863078656839206815e+00 -6.790260076522827148e-01
8.905610043788328767e+00 -6.790257692337036133e-01
8.948136460734531283e+00 -6.790260076522827148e-01
8.990585106774233282e+00 -6.790260076522827148e-01
9.033008790807798505e+00 -6.790263056755065918e-01
9.075581533834338188e+00 -6.790263056755065918e-01
9.118128837784752250e+00 -6.790263652801513672e-01
9.160679968772456050e+00 -6.790266036987304688e-01
9.203104716842062771e+00 -6.790268421173095703e-01
9.245595205808058381e+00 -6.790267229080200195e-01
9.288213096791878343e+00 -6.790266036987304688e-01
9.330775179783813655e+00 -6.790267229080200195e-01
9.373348375782370567e+00 -6.790266036987304688e-01
9.415947617846541107e+00 -6.790267825126647949e-01
9.458483789931051433e+00 -6.790269017219543457e-01
9.501018615905195475e+00 -6.790265440940856934e-01
9.543550937902182341e+00 -6.790268421173095703e-01
9.586250262917019427e+00 -6.790271401405334473e-01
9.628660187940113246e+00 -6.790267229080200195e-01
9.671715569915249944e+00 -6.790268421173095703e-01
9.714361387887038291e+00 -6.790270805358886719e-01
9.756979386787861586e+00 -6.790273189544677734e-01
9.799417106783948839e+00 -6.790269613265991211e-01
9.842016228707507253e+00 -6.790267825126647949e-01
9.884603973594494164e+00 -6.790268421173095703e-01
9.927122934604994953e+00 -6.790274381637573242e-01
9.969666355522349477e+00 -6.790273785591125488e-01
1.001261610561050475e+01 -6.790274977684020996e-01
1.005540652968920767e+01 -6.790275573730468750e-01
1.009858686965890229e+01 -6.790276765823364258e-01
1.014167961862403899e+01 -6.790273785591125488e-01
1.018499772762879729e+01 -6.790276765823364258e-01
1.022822029865346849e+01 -6.790275573730468750e-01
1.027140954462811351e+01 -6.790274977684020996e-01
1.031447254971135408e+01 -6.790276169776916504e-01
1.035763809073250741e+01 -6.790279150009155273e-01
1.040062918269541115e+01 -6.790277957916259766e-01
1.044363428873475641e+01 -6.790279150009155273e-01
1.048641781881451607e+01 -6.790282130241394043e-01
1.052930847683455795e+01 -6.790281534194946289e-01
1.057201551680918783e+01 -6.790282130241394043e-01
1.061480796185787767e+01 -6.790285110473632812e-01
1.065740893187467009e+01 -6.790282130241394043e-01
1.070015036885160953e+01 -6.790284514427185059e-01
1.074288285779766738e+01 -6.790286302566528320e-01
1.078560517169535160e+01 -6.790286898612976074e-01
1.082845223671756685e+01 -6.790285110473632812e-01
1.087143904773984104e+01 -6.790285110473632812e-01
1.091445003077387810e+01 -6.790284514427185059e-01
1.095700277574360371e+01 -6.790285706520080566e-01
1.099962409085128456e+01 -6.790285110473632812e-01
1.104222614492755383e+01 -6.790287494659423828e-01
1.108482073189225048e+01 -6.790289878845214844e-01
1.112749825685750693e+01 -6.790289878845214844e-01
1.117000748682767153e+01 -6.790288090705871582e-01
1.121256575675215572e+01 -6.790291070938110352e-01
1.125516935577616096e+01 -6.790289282798767090e-01
1.129761035775300115e+01 -6.790290474891662598e-01
1.134008853277191520e+01 -6.790291666984558105e-01
1.138269497686997056e+01 -6.790292859077453613e-01
1.142518878786358982e+01 -6.790294051170349121e-01
1.146773887390736490e+01 -6.790292263031005859e-01
1.151018220791593194e+01 -6.790291666984558105e-01
1.155269893887452781e+01 -6.790293455123901367e-01
1.159527852584142238e+01 -6.790293455123901367e-01
1.163798680482432246e+01 -6.790294051170349121e-01
1.168046253488864750e+01 -6.790295243263244629e-01
1.172293742094188929e+01 -6.790295839309692383e-01
1.176543007686268538e+01 -6.790294647216796875e-01
1.180795254581607878e+01 -6.790297031402587891e-01
1.185030011774506420e+01 -6.790298223495483398e-01
1.189278440270572901e+01 -6.790297031402587891e-01
1.193515516968909651e+01 -6.790297031402587891e-01
1.197770322673022747e+01 -6.790300011634826660e-01
1.202011564571876079e+01 -6.790301799774169922e-01
1.206260999466758221e+01 -6.790302395820617676e-01
1.210515077074524015e+01 -6.790303587913513184e-01
1.214780047873500735e+01 -6.790305972099304199e-01
1.219017183373216540e+01 -6.790305376052856445e-01
1.223272211675066501e+01 -6.790307164192199707e-01
1.227526374370791018e+01 -6.790306568145751953e-01
1.231770120374858379e+01 -6.790307164192199707e-01
1.236012348777148873e+01 -6.790307164192199707e-01
1.240279379778075963e+01 -6.790308952331542969e-01
1.244512637576553971e+01 -6.790306568145751953e-01
1.248761559871491045e+01 -6.790307760238647461e-01
1.253012865677010268e+01 -6.790306568145751953e-01
1.257301087176892906e+01 -6.790310740470886230e-01
1.261578367569018155e+01 -6.790310144424438477e-01
1.265831396775320172e+01 -6.790313720703125000e-01
1.270107371278572828e+01 -6.790311336517333984e-01
1.274356234981678426e+01 -6.790310144424438477e-01
1.278602167381905019e+01 -6.790313720703125000e-01
1.282837688573636115e+01 -6.790315508842468262e-01
1.287080936471465975e+01 -6.790312528610229492e-01
1.291331319371238351e+01 -6.790311336517333984e-01
1.295574856176972389e+01 -6.790311336517333984e-01
1.299807337077800184e+01 -6.790311932563781738e-01
1.304062477278057486e+01 -6.790313720703125000e-01
1.308305123669560999e+01 -6.790316104888916016e-01
1.312556250265333802e+01 -6.790312528610229492e-01
1.316819128056522459e+01 -6.790317893028259277e-01
1.321072363958228379e+01 -6.790320873260498047e-01
1.325315030361525714e+01 -6.790320873260498047e-01
1.329550104564987123e+01 -6.790319681167602539e-01
1.333789681468624622e+01 -6.790319085121154785e-01
1.338031969871371984e+01 -6.790319681167602539e-01
1.342284060677047819e+01 -6.790321469306945801e-01
1.346524616284295917e+01 -6.790325045585632324e-01
1.350776460289489478e+01 -6.790322661399841309e-01
1.355011870083399117e+01 -6.790325641632080078e-01
1.359256513079162687e+01 -6.790323257446289062e-01
1.363503771182149649e+01 -6.790325045585632324e-01
1.367770048382226378e+01 -6.790327429771423340e-01
1.372006021777633578e+01 -6.790328025817871094e-01
1.376255270582623780e+01 -6.790326833724975586e-01
1.380496440886054188e+01 -6.790326833724975586e-01
1.384750670182984322e+01 -6.790326833724975586e-01
1.388979925389867276e+01 -6.790329813957214355e-01
1.393233756499830633e+01 -6.790333390235900879e-01
1.397483845695387572e+01 -6.790333986282348633e-01
1.401753523293882608e+01 -6.790335774421691895e-01
1.406003745493944734e+01 -6.790335178375244141e-01
1.410255166201386601e+01 -6.790335774421691895e-01
1.414501664694398642e+01 -6.790337562561035156e-01
1.418770352099090815e+01 -6.790339946746826172e-01
1.423019615095108747e+01 -6.790335774421691895e-01
1.427313466090708971e+01 -6.790338754653930664e-01
1.431569091090932488e+01 -6.790336966514587402e-01
1.435848484595771879e+01 -6.790337562561035156e-01
1.440107326488941908e+01 -6.790338158607482910e-01
1.444378247892018408e+01 -6.790340542793273926e-01
1.448626455490011722e+01 -6.790341138839721680e-01
1.452882011781912297e+01 -6.790342926979064941e-01
1.457138788083102554e+01 -6.790339946746826172e-01
1.461400356085505337e+01 -6.790339350700378418e-01
1.465644368692301214e+01 -6.790338754653930664e-01
1.469901628792285919e+01 -6.790339350700378418e-01
1.474147625500336289e+01 -6.790339946746826172e-01
1.478419967601075768e+01 -6.790340542793273926e-01
1.482661018508952111e+01 -6.790340542793273926e-01
1.486923279310576618e+01 -6.790341138839721680e-01
1.491225307912100106e+01 -6.790338754653930664e-01
1.495501822512596846e+01 -6.790342926979064941e-01
1.499748977110721171e+01 -6.790345311164855957e-01
1.504017665714491159e+01 -6.790345907211303711e-01
1.508274453505873680e+01 -6.790347099304199219e-01
1.512532165204174817e+01 -6.790349483489990234e-01
1.516787710401695222e+01 -6.790351271629333496e-01
1.521050943294540048e+01 -6.790351271629333496e-01
1.525290144002065063e+01 -6.790352463722229004e-01
1.529528220498468727e+01 -6.790353059768676758e-01
1.533767677203286439e+01 -6.790352463722229004e-01
1.538025509496219456e+01 -6.790354847908020020e-01
1.542267178697511554e+01 -6.790354251861572266e-01
1.546552116004750133e+01 -6.790356636047363281e-01
1.550804152700584382e+01 -6.790359020233154297e-01
1.555051486706361175e+01 -6.790357828140258789e-01
1.559290664910804480e+01 -6.790356636047363281e-01
1.563546160107944161e+01 -6.790357232093811035e-01
1.567779869411606342e+01 -6.790360808372497559e-01
1.572032926511019468e+01 -6.790357828140258789e-01
1.576266364008188248e+01 -6.790359616279602051e-01
1.580507070012390614e+01 -6.790362596511840820e-01
1.584742547711357474e+01 -6.790362000465393066e-01
1.588988022110424936e+01 -6.790366172790527344e-01
1.593227667210157961e+01 -6.790363788604736328e-01
1.597496158513240516e+01 -6.790364384651184082e-01
1.601755578105803579e+01 -6.790366172790527344e-01
1.606024962104856968e+01 -6.790366768836975098e-01
1.610264200996607542e+01 -6.790367364883422852e-01
1.614504756894893944e+01 -6.790366172790527344e-01
1.618744988087564707e+01 -6.790370345115661621e-01
1.622993264079559594e+01 -6.790368556976318359e-01
1.627233916183467954e+01 -6.790371537208557129e-01
1.631476834078785032e+01 -6.790370941162109375e-01
1.635719095775857568e+01 -6.790367364883422852e-01
1.639972068881615996e+01 -6.790365576744079590e-01
1.644214511278551072e+01 -6.790367960929870605e-01
1.648479184880852699e+01 -6.790368556976318359e-01
1.652721090381965041e+01 -6.790369749069213867e-01
1.656973898282740265e+01 -6.790372133255004883e-01
1.661215405876282603e+01 -6.790373921394348145e-01
1.665457515371963382e+01 -6.790372133255004883e-01
1.669699079473502934e+01 -6.790373921394348145e-01
1.673966706474311650e+01 -6.790373921394348145e-01
1.678207807475700974e+01 -6.790375709533691406e-01
1.682448904577177018e+01 -6.790377497673034668e-01
1.686699161876458675e+01 -6.790374517440795898e-01
1.690963506570551544e+01 -6.790375709533691406e-01
1.695204959064722061e+01 -6.790375113487243652e-01
1.699451727163977921e+01 -6.790378689765930176e-01
1.703709121467545629e+01 -6.790379285812377930e-01
1.707950377173256129e+01 -6.790378689765930176e-01
1.712198939081281424e+01 -6.790377497673034668e-01
1.716447200684342533e+01 -6.790377497673034668e-01
1.720689584780484438e+01 -6.790378689765930176e-01
1.724935063079465181e+01 -6.790378689765930176e-01
1.729171010479331017e+01 -6.790379285812377930e-01
1.733409971988294274e+01 -6.790379881858825684e-01
1.737655389588326216e+01 -6.790378093719482422e-01
1.741890245792455971e+01 -6.790378093719482422e-01
1.746123943093698472e+01 -6.790380477905273438e-01
1.750368668593000621e+01 -6.790380477905273438e-01
1.754609606892336160e+01 -6.790382266044616699e-01
1.758850167796481401e+01 -6.790382862091064453e-01
1.763088863797020167e+01 -6.790382862091064453e-01
1.767340079101268202e+01 -6.790380477905273438e-01
1.771602654503658414e+01 -6.790381073951721191e-01
1.775879515812266618e+01 -6.790384650230407715e-01
1.780121309612877667e+01 -6.790384650230407715e-01
1.784363162703812122e+01 -6.790382266044616699e-01
1.788596745301038027e+01 -6.790385842323303223e-01
1.792846950993407518e+01 -6.790387630462646484e-01
1.797083524696063250e+01 -6.790387630462646484e-01
1.801330384390894324e+01 -6.790388822555541992e-01
1.805633160192519426e+01 -6.790391206741333008e-01
1.809872991486918181e+01 -6.790392994880676270e-01
1.814128869387786835e+01 -6.790393590927124023e-01
1.818359648692421615e+01 -6.790392994880676270e-01
1.822579304489772767e+01 -6.790391802787780762e-01
1.826834008586592972e+01 -6.790393590927124023e-01
1.831052814389113337e+01 -6.790397167205810547e-01
1.835298068483825773e+01 -6.790397167205810547e-01
1.839542744879145175e+01 -6.790397763252258301e-01
1.843772466375958174e+01 -6.790397167205810547e-01
1.848003804381005466e+01 -6.790395975112915039e-01
1.852237397083081305e+01 -6.790400147438049316e-01
1.856464567279908806e+01 -6.790401339530944824e-01
1.860688869969453663e+01 -6.790401339530944824e-01
1.864913804468233138e+01 -6.790404915809631348e-01
1.869134075858164579e+01 -6.790403127670288086e-01
1.873356152256019413e+01 -6.790403127670288086e-01
1.877592919557355344e+01 -6.790406703948974609e-01
1.881823731353506446e+01 -6.790407299995422363e-01
1.886062263743951917e+01 -6.790406107902526855e-01
1.890289486735127866e+01 -6.790407299995422363e-01
1.894542762229684740e+01 -6.790407299995422363e-01
1.898758190823718905e+01 -6.790407896041870117e-01
1.902994771720841527e+01 -6.790404915809631348e-01
1.907221030420623720e+01 -6.790407896041870117e-01
1.911452280019875616e+01 -6.790404319763183594e-01
1.915677307813894004e+01 -6.790407896041870117e-01
1.919913912808988243e+01 -6.790406703948974609e-01
1.924137426703236997e+01 -6.790407896041870117e-01
1.928366399393416941e+01 -6.790409088134765625e-01
1.932595047587528825e+01 -6.790408492088317871e-01
1.936831167782656848e+01 -6.790408492088317871e-01
1.941074882179964334e+01 -6.790406703948974609e-01
1.945321398181840777e+01 -6.790406703948974609e-01
1.949555632879491895e+01 -6.790406703948974609e-01
1.953796406777109951e+01 -6.790410280227661133e-01
1.958017854474019259e+01 -6.790410280227661133e-01
1.962255919072777033e+01 -6.790410876274108887e-01
1.966480920370668173e+01 -6.790410280227661133e-01
1.970707179675810039e+01 -6.790412664413452148e-01
1.974935208470560610e+01 -6.790412664413452148e-01
1.979181249567773193e+01 -6.790411472320556641e-01
1.983396696066483855e+01 -6.790409684181213379e-01
1.987637296167667955e+01 -6.790407299995422363e-01
1.991867507970891893e+01 -6.790410876274108887e-01
1.996099595574196428e+01 -6.790412664413452148e-01
2.000326762173790485e+01 -6.790415048599243164e-01
2.004558225581422448e+01 -6.790411472320556641e-01
2.008777174772694707e+01 -6.790410876274108887e-01
2.013011763873510063e+01 -6.790414452552795410e-01
2.017233045876491815e+01 -6.790412664413452148e-01
2.021467798878438771e+01 -6.790416240692138672e-01
2.025691296579316258e+01 -6.790413260459899902e-01
2.029926825687289238e+01 -6.790413260459899902e-01
2.034143165487330407e+01 -6.790415048599243164e-01
2.038394179393071681e+01 -6.790417432785034180e-01
2.042633280996233225e+01 -6.790416240692138672e-01
2.046864924696274102e+01 -6.790419220924377441e-01
2.051089198095723987e+01 -6.790416836738586426e-01
2.055328894488047808e+01 -6.790417432785034180e-01
2.059568967181257904e+01 -6.790417432785034180e-01
2.063810128485783935e+01 -6.790416240692138672e-01
2.068039021582808346e+01 -6.790421009063720703e-01
2.072294252889696509e+01 -6.790421009063720703e-01
2.076533064385876060e+01 -6.790422201156616211e-01
2.080774747894611210e+01 -6.790422201156616211e-01
2.085008109593763947e+01 -6.790421009063720703e-01
2.089254767890088260e+01 -6.790422797203063965e-01
2.093492630997207016e+01 -6.790422797203063965e-01
2.097730927402153611e+01 -6.790423393249511719e-01
2.101961137005127966e+01 -6.790425181388854980e-01
2.106220613000914454e+01 -6.790423989295959473e-01
2.110473561601247638e+01 -6.790422797203063965e-01
2.114732281200122088e+01 -6.790421009063720703e-01
2.119050565198995173e+01 -6.790423989295959473e-01
2.123307770106475800e+01 -6.790423989295959473e-01
2.127554555307142437e+01 -6.790425181388854980e-01
2.131820213212631643e+01 -6.790424585342407227e-01
2.136056583817116916e+01 -6.790424585342407227e-01
2.140323348110541701e+01 -6.790422797203063965e-01
2.144569254212547094e+01 -6.790423989295959473e-01
2.148820794315543026e+01 -6.790425181388854980e-01
2.153083846718072891e+01 -6.790425777435302734e-01
2.157348409818951041e+01 -6.790426969528198242e-01
2.161607106018345803e+01 -6.790429353713989258e-01
2.165861219214275479e+01 -6.790424585342407227e-01
2.170113522210158408e+01 -6.790428161621093750e-01
2.174383688007947057e+01 -6.790426969528198242e-01
2.178647576016373932e+01 -6.790428757667541504e-01
2.182908509217668325e+01 -6.790428757667541504e-01
2.187167669413611293e+01 -6.790428757667541504e-01
2.191422093810979277e+01 -6.790431141853332520e-01
2.195680244208779186e+01 -6.790428161621093750e-01
2.199939284811262041e+01 -6.790429949760437012e-01
2.204182401706930250e+01 -6.790428757667541504e-01
2.208435878308955580e+01 -6.790430545806884766e-01
2.212676784012001008e+01 -6.790429353713989258e-01
2.216937614709604532e+01 -6.790428161621093750e-01
2.221201395709067583e+01 -6.790428757667541504e-01
2.225447369506582618e+01 -6.790429949760437012e-01
2.229693007911555469e+01 -6.790432333946228027e-01
2.233955270622391254e+01 -6.790432333946228027e-01
2.238200926326680928e+01 -6.790434122085571289e-01
2.242472667119000107e+01 -6.790435314178466797e-01
2.246713274915236980e+01 -6.790432929992675781e-01
2.250969328207429498e+01 -6.790434718132019043e-01
2.255206754803657532e+01 -6.790432929992675781e-01
2.259469311602879316e+01 -6.790435910224914551e-01
2.263734503509476781e+01 -6.790435910224914551e-01
2.267992163810413331e+01 -6.790435910224914551e-01
2.272238319308962673e+01 -6.790433526039123535e-01
2.276496987917926162e+01 -6.790431737899780273e-01
2.280772213824093342e+01 -6.790433526039123535e-01
2.285064797825179994e+01 -6.790435314178466797e-01
2.289330447220709175e+01 -6.790435314178466797e-01
2.293586474319454283e+01 -6.790435314178466797e-01
2.297822665015701205e+01 -6.790435910224914551e-01
2.302071117120794952e+01 -6.790434718132019043e-01
2.306314749422017485e+01 -6.790438294410705566e-01
2.310578470921609551e+01 -6.790438294410705566e-01
2.314824724325444549e+01 -6.790436506271362305e-01
2.319067448924761266e+01 -6.790437102317810059e-01
2.323311672627460212e+01 -6.790438890457153320e-01
2.327570934325922281e+01 -6.790439486503601074e-01
2.331833243125583977e+01 -6.790440082550048828e-01
2.336087372724432498e+01 -6.790441870689392090e-01
2.340329627227038145e+01 -6.790442466735839844e-01
2.344594483228866011e+01 -6.790443062782287598e-01
2.348833399626892060e+01 -6.790443062782287598e-01
2.353090308629907668e+01 -6.790444254875183105e-01
2.357335607719141990e+01 -6.790443062782287598e-01
2.361582317820284516e+01 -6.790444254875183105e-01
2.365822859422769397e+01 -6.790444254875183105e-01
2.370077790517825633e+01 -6.790443062782287598e-01
2.374328840628731996e+01 -6.790443062782287598e-01
2.378595583722926676e+01 -6.790443062782287598e-01
2.382850705424789339e+01 -6.790444850921630859e-01
2.387129119923338294e+01 -6.790440678596496582e-01
2.391366195422597229e+01 -6.790446043014526367e-01
2.395640268619172275e+01 -6.790446639060974121e-01
2.399896247626747936e+01 -6.790446043014526367e-01
2.404142346128355712e+01 -6.790444850921630859e-01
2.408386558620259166e+01 -6.790446639060974121e-01
2.412637889815960079e+01 -6.790446043014526367e-01
2.416881149820983410e+01 -6.790449023246765137e-01
2.421135322516784072e+01 -6.790447235107421875e-01
2.425396201922558248e+01 -6.790447831153869629e-01
2.429639712919015437e+01 -6.790447831153869629e-01
2.433890864020213485e+01 -6.790448427200317383e-01
2.438133479922544211e+01 -6.790446043014526367e-01
2.442365999321918935e+01 -6.790448427200317383e-01
2.446608252520672977e+01 -6.790448427200317383e-01
2.450847081921529025e+01 -6.790450811386108398e-01
2.455106490117032081e+01 -6.790448427200317383e-01
2.459374836215283722e+01 -6.790446043014526367e-01
2.463632535224314779e+01 -6.790449023246765137e-01
2.467866077821236104e+01 -6.790449619293212891e-01
2.472105551115237176e+01 -6.790451407432556152e-01
2.476341361715458333e+01 -6.790453195571899414e-01
2.480581469112075865e+01 -6.790452003479003906e-01
2.484809186309576035e+01 -6.790451407432556152e-01
2.489053532714024186e+01 -6.790450215339660645e-01
2.493283477518707514e+01 -6.790449023246765137e-01
2.497521327913273126e+01 -6.790446639060974121e-01
2.501758898608386517e+01 -6.790448427200317383e-01
2.505996099708136171e+01 -6.790448427200317383e-01
2.510229638603050262e+01 -6.790449023246765137e-01
2.514475834206677973e+01 -6.790447831153869629e-01
2.518708729115314782e+01 -6.790450215339660645e-01
2.522954685916192830e+01 -6.790449619293212891e-01
2.527180492412298918e+01 -6.790449619293212891e-01
2.531418652704451233e+01 -6.790449619293212891e-01
2.535650897899176925e+01 -6.790450215339660645e-01
2.539891816198360175e+01 -6.790450215339660645e-01
2.544120848504826427e+01 -6.790447831153869629e-01
2.548361773707438260e+01 -6.790449023246765137e-01
2.552597450907342136e+01 -6.790449023246765137e-01
2.556835109100211412e+01 -6.790449619293212891e-01
2.561064112395979464e+01 -6.790448427200317383e-01
2.565305086295120418e+01 -6.790452003479003906e-01
2.569532761292066425e+01 -6.790449619293212891e-01
2.573782469495199621e+01 -6.790452003479003906e-01
2.578019369591493160e+01 -6.790452003479003906e-01
2.582259847084060311e+01 -6.790450811386108398e-01
2.586503298487514257e+01 -6.790451407432556152e-01
2.590760459378361702e+01 -6.790452599525451660e-01
2.594996423472184688e+01 -6.790450811386108398e-01
2.599229016876779497e+01 -6.790453195571899414e-01
2.603464752575382590e+01 -6.790453195571899414e-01
2.607720417680684477e+01 -6.790453195571899414e-01
2.611947269574739039e+01 -6.790454983711242676e-01
2.616208790673408657e+01 -6.790452599525451660e-01
2.620436077972408384e+01 -6.790453791618347168e-01
2.624701041879598051e+01 -6.790456771850585938e-01
2.628953542083036155e+01 -6.790454983711242676e-01
2.633200804283842444e+01 -6.790457367897033691e-01
2.637433541088830680e+01 -6.790457963943481445e-01
2.641695250687189400e+01 -6.790456175804138184e-01
2.645930525788571686e+01 -6.790457963943481445e-01
2.650193545292131603e+01 -6.790457963943481445e-01
2.654440998984500766e+01 -6.790460348129272461e-01
2.658689865877386183e+01 -6.790456771850585938e-01
2.662941217073239386e+01 -6.790459156036376953e-01
2.667180716176517308e+01 -6.790456175804138184e-01
2.671423905878327787e+01 -6.790459156036376953e-01
2.675669112673494965e+01 -6.790457367897033691e-01
2.679913836577907205e+01 -6.790462136268615723e-01
2.684146483067888767e+01 -6.790461540222167969e-01
2.688374445261433721e+01 -6.790461540222167969e-01
2.692631971056107432e+01 -6.790462136268615723e-01
2.696915502252522856e+01 -6.790460348129272461e-01
2.701158843957819045e+01 -6.790458559989929199e-01
2.705390457960311323e+01 -6.790459156036376953e-01
2.709630707360338420e+01 -6.790460944175720215e-01
2.713862879353109747e+01 -6.790461540222167969e-01
2.718116803956218064e+01 -6.790461540222167969e-01
2.722357465757522732e+01 -6.790461540222167969e-01
2.726594785158522427e+01 -6.790459752082824707e-01
2.730830525967758149e+01 -6.790458559989929199e-01
2.735065346164628863e+01 -6.790460348129272461e-01
2.739306096057407558e+01 -6.790460348129272461e-01
2.743557498056907207e+01 -6.790459752082824707e-01
2.747795116063207388e+01 -6.790460348129272461e-01
2.752032785059418529e+01 -6.790460348129272461e-01
2.756268795556388795e+01 -6.790459752082824707e-01
2.760503630852326751e+01 -6.790458559989929199e-01
2.764725923957303166e+01 -6.790459156036376953e-01
2.768963459460064769e+01 -6.790460348129272461e-01
2.773192974750418216e+01 -6.790458559989929199e-01
2.777432828047312796e+01 -6.790461540222167969e-01
2.781664334854576737e+01 -6.790462136268615723e-01
2.785908136749640107e+01 -6.790461540222167969e-01
2.790141723351553082e+01 -6.790459156036376953e-01
2.794383098348043859e+01 -6.790459752082824707e-01
2.798637572454754263e+01 -6.790460348129272461e-01
2.802891773649025708e+01 -6.790462732315063477e-01
2.807146746048238128e+01 -6.790462136268615723e-01
2.811405836348421872e+01 -6.790463328361511230e-01
2.815657836745958775e+01 -6.790463328361511230e-01
2.819927468942478299e+01 -6.790463328361511230e-01
2.824185378046240658e+01 -6.790461540222167969e-01
2.828505704039707780e+01 -6.790463924407958984e-01
2.832782244938425720e+01 -6.790465712547302246e-01
2.837067663634661585e+01 -6.790463328361511230e-01
2.841346811130642891e+01 -6.790463328361511230e-01
2.845638893835712224e+01 -6.790463924407958984e-01
2.849929509032517672e+01 -6.790466308593750000e-01
2.854230604332406074e+01 -6.790463924407958984e-01
2.858518382033798844e+01 -6.790465116500854492e-01
2.862816406134516001e+01 -6.790462732315063477e-01
2.867088946537114680e+01 -6.790462136268615723e-01
2.871354913141112775e+01 -6.790463328361511230e-01
2.875598809251096100e+01 -6.790464520454406738e-01
2.879845375451259315e+01 -6.790465712547302246e-01
2.884075907652731985e+01 -6.790462136268615723e-01
2.888331909547559917e+01 -6.790465116500854492e-01
2.892573788354638964e+01 -6.790468096733093262e-01
2.896834252553526312e+01 -6.790466308593750000e-01
2.901069543056655675e+01 -6.790466308593750000e-01
2.905324313556775451e+01 -6.790466904640197754e-01
2.909551874548196793e+01 -6.790470480918884277e-01
2.913792764046229422e+01 -6.790466904640197754e-01
2.918030047742649913e+01 -6.790469288825988770e-01
2.922274814546108246e+01 -6.790467500686645508e-01
2.926506718853488564e+01 -6.790467500686645508e-01
2.930741293856408447e+01 -6.790471076965332031e-01
2.934987887658644468e+01 -6.790466904640197754e-01
2.939235829852987081e+01 -6.790469288825988770e-01
2.943480898649431765e+01 -6.790471673011779785e-01
2.947714615252334625e+01 -6.790472865104675293e-01
2.951948217849712819e+01 -6.790472269058227539e-01
2.956202185049187392e+01 -6.790473461151123047e-01
2.960430732148233801e+01 -6.790473461151123047e-01
2.964665972138755023e+01 -6.790472269058227539e-01
2.968904527032282203e+01 -6.790472865104675293e-01
2.973179858434014022e+01 -6.790471673011779785e-01
2.977443635032977909e+01 -6.790471076965332031e-01
2.981703689228743315e+01 -6.790471673011779785e-01
2.985935328330378979e+01 -6.790474057197570801e-01
2.990177809330634773e+01 -6.790474653244018555e-01
2.994406297837849706e+01 -6.790474057197570801e-01
2.998662703728768975e+01 -6.790474653244018555e-01
3.002901682734955102e+01 -6.790475249290466309e-01
3.007154302927665412e+01 -6.790476441383361816e-01
3.011403490428347141e+01 -6.790476441383361816e-01
3.015649310837034136e+01 -6.790472269058227539e-01
3.019908038037829101e+01 -6.790475845336914062e-01
3.024166092544328421e+01 -6.790475845336914062e-01
3.028416753350757062e+01 -6.790475249290466309e-01
3.032683847751468420e+01 -6.790474653244018555e-01
3.036951767548453063e+01 -6.790474653244018555e-01
3.041228136059362441e+01 -6.790475249290466309e-01
3.045518838765565306e+01 -6.790475249290466309e-01
3.049834630964323878e+01 -6.790475249290466309e-01
3.054155931866262108e+01 -6.790475249290466309e-01
3.058413438766729087e+01 -6.790477037429809570e-01
3.062660712772049010e+01 -6.790475845336914062e-01
3.066887244372628629e+01 -6.790475845336914062e-01
3.071112493681721389e+01 -6.790476441383361816e-01
3.075364302285015583e+01 -6.790477037429809570e-01
3.079603304283227772e+01 -6.790479421615600586e-01
3.083846768573857844e+01 -6.790475249290466309e-01
3.088093244179617614e+01 -6.790479421615600586e-01
3.092341494280844927e+01 -6.790478229522705078e-01
3.096572581573855132e+01 -6.790477037429809570e-01
3.100825931364670396e+01 -6.790477633476257324e-01
3.105053118465002626e+01 -6.790478229522705078e-01
3.109283730864990503e+01 -6.790480017662048340e-01
3.113511100166942924e+01 -6.790480017662048340e-01
3.117737125663552433e+01 -6.790478825569152832e-01
3.121955240063834935e+01 -6.790478229522705078e-01
3.126190197560936213e+01 -6.790480017662048340e-01
3.130419065360911191e+01 -6.790479421615600586e-01
3.134661119361408055e+01 -6.790478229522705078e-01
3.138918907567858696e+01 -6.790479421615600586e-01
3.143174090271349996e+01 -6.790479421615600586e-01
3.147423998371232301e+01 -6.790479421615600586e-01
3.151691041165031493e+01 -6.790482401847839355e-01
3.155913807859178632e+01 -6.790478825569152832e-01
3.160154030960984528e+01 -6.790480017662048340e-01
3.164384233870077878e+01 -6.790484189987182617e-01
3.168615185364615172e+01 -6.790484189987182617e-01
3.172848698764573783e+01 -6.790482401847839355e-01
3.177082102256827056e+01 -6.790482401847839355e-01
3.181321462453342974e+01 -6.790484189987182617e-01
3.185555656149517745e+01 -6.790484189987182617e-01
3.189778275543358177e+01 -6.790487766265869141e-01
3.194014531641732901e+01 -6.790485978126525879e-01
3.198245946434326470e+01 -6.790487766265869141e-01
3.202489896235056221e+01 -6.790487766265869141e-01
3.206713635032065213e+01 -6.790488362312316895e-01
3.210957714729011059e+01 -6.790485382080078125e-01
3.215207455132622272e+01 -6.790487170219421387e-01
3.219450687931384891e+01 -6.790488362312316895e-01
3.223680401034653187e+01 -6.790486574172973633e-01
3.227921460929792374e+01 -6.790490150451660156e-01
3.232144218927714974e+01 -6.790489554405212402e-01
3.236390441132243723e+01 -6.790487766265869141e-01
3.240625954640563577e+01 -6.790487170219421387e-01
3.244876559637486935e+01 -6.790488958358764648e-01
3.249100353138055652e+01 -6.790490746498107910e-01
3.253353876341134310e+01 -6.790489554405212402e-01
3.257579417445231229e+01 -6.790490746498107910e-01
3.261812372249551117e+01 -6.790489554405212402e-01
3.266034752549603581e+01 -6.790487766265869141e-01
3.270278038654942065e+01 -6.790488362312316895e-01
3.274509508558548987e+01 -6.790490150451660156e-01
3.278746104356832802e+01 -6.790490746498107910e-01
3.282973836956080049e+01 -6.790490150451660156e-01
3.287212311360053718e+01 -6.790490746498107910e-01
3.291455999156460166e+01 -6.790488958358764648e-01
3.295698602951597422e+01 -6.790490746498107910e-01
3.299942216556519270e+01 -6.790489554405212402e-01
3.304192319454159588e+01 -6.790491938591003418e-01
3.308415043156128377e+01 -6.790489554405212402e-01
3.312670949753373861e+01 -6.790489554405212402e-01
3.316923745151143521e+01 -6.790491342544555664e-01
3.321193935151677579e+01 -6.790491342544555664e-01
3.325430073146708310e+01 -6.790492534637451172e-01
3.329690814937930554e+01 -6.790493130683898926e-01
3.333922579931095243e+01 -6.790491938591003418e-01
3.338150943827349693e+01 -6.790493130683898926e-01
3.342379950720351189e+01 -6.790493130683898926e-01
3.346615138917695731e+01 -6.790490746498107910e-01
3.350845062511507422e+01 -6.790490150451660156e-01
3.355078180716373026e+01 -6.790492534637451172e-01
3.359320146415848285e+01 -6.790491342544555664e-01
3.363561138918157667e+01 -6.790490746498107910e-01
3.367802853917237371e+01 -6.790490746498107910e-01
3.372034683311358094e+01 -6.790489554405212402e-01
3.376274744712281972e+01 -6.790491342544555664e-01
3.380515153112355620e+01 -6.790491342544555664e-01
3.384748315415345132e+01 -6.790488362312316895e-01
3.388997919321991503e+01 -6.790490150451660156e-01
3.393256970518268645e+01 -6.790491938591003418e-01
3.397507725108880550e+01 -6.790491342544555664e-01
3.401757884211838245e+01 -6.790488958358764648e-01
3.406029873713850975e+01 -6.790494918823242188e-01
3.410275593213737011e+01 -6.790491938591003418e-01
3.414528487215284258e+01 -6.790490746498107910e-01
3.418775689322501421e+01 -6.790491938591003418e-01
3.423034530621953309e+01 -6.790492534637451172e-01
3.427280238724779338e+01 -6.790493130683898926e-01
3.431535878719296306e+01 -6.790491938591003418e-01
3.435780342819634825e+01 -6.790492534637451172e-01
3.440021962509490550e+01 -6.790494322776794434e-01
3.444283036817796528e+01 -6.790493726730346680e-01
3.448534135508816689e+01 -6.790493130683898926e-01
3.452772927214391530e+01 -6.790491938591003418e-01
3.457042587024625391e+01 -6.790495514869689941e-01
3.461285261227749288e+01 -6.790494918823242188e-01
3.465531688428018242e+01 -6.790492534637451172e-01
3.469770286220591515e+01 -6.790492534637451172e-01
3.474015996011439711e+01 -6.790492534637451172e-01
3.478242610709276050e+01 -6.790491342544555664e-01
3.482506234315223992e+01 -6.790493130683898926e-01
3.486780131107661873e+01 -6.790493130683898926e-01
3.491027460212353617e+01 -6.790494322776794434e-01
3.495268528116866946e+01 -6.790493130683898926e-01
3.499508232111111283e+01 -6.790493130683898926e-01
3.503746850206516683e+01 -6.790493130683898926e-01
3.507984196499455720e+01 -6.790493130683898926e-01
3.512216999894008040e+01 -6.790494322776794434e-01
3.516470430686604232e+01 -6.790492534637451172e-01
3.520722116390243173e+01 -6.790494918823242188e-01
3.524988280585967004e+01 -6.790492534637451172e-01
3.529229058080818504e+01 -6.790491938591003418e-01
3.533498636377044022e+01 -6.790491938591003418e-01
3.537746141583193094e+01 -6.790493726730346680e-01
3.542026204580906779e+01 -6.790494322776794434e-01
3.546285904373507947e+01 -6.790493130683898926e-01
3.550548849173355848e+01 -6.790494322776794434e-01
3.554794309078715742e+01 -6.790494322776794434e-01
3.559043840481899679e+01 -6.790492534637451172e-01
3.563284186285454780e+01 -6.790494918823242188e-01
3.567531544982921332e+01 -6.790495514869689941e-01
3.571780933381523937e+01 -6.790494918823242188e-01
3.576026747480500489e+01 -6.790495514869689941e-01
3.580270430678501725e+01 -6.790495514869689941e-01
3.584552051371429116e+01 -6.790497899055480957e-01
3.588801638979930431e+01 -6.790494918823242188e-01
3.593068318383302540e+01 -6.790496706962585449e-01
3.597329572890885174e+01 -6.790498495101928711e-01
3.601574881293345243e+01 -6.790498495101928711e-01
3.605821874493267387e+01 -6.790496706962585449e-01
3.610082833992782980e+01 -6.790499687194824219e-01
3.614333538291975856e+01 -6.790497303009033203e-01
3.618600828899070621e+01 -6.790497899055480957e-01
3.622870401502586901e+01 -6.790497303009033203e-01
3.627131140104029328e+01 -6.790497899055480957e-01
3.631384001404512674e+01 -6.790499091148376465e-01
3.635649691103026271e+01 -6.790497899055480957e-01
3.639899003610480577e+01 -6.790494322776794434e-01
3.644169622112531215e+01 -6.790496706962585449e-01
3.648417700512800366e+01 -6.790494918823242188e-01
3.652687509811948985e+01 -6.790494322776794434e-01
3.656927117111627012e+01 -6.790497303009033203e-01
3.661177602119278163e+01 -6.790495514869689941e-01
3.665426760818809271e+01 -6.790497303009033203e-01
3.669683223823085427e+01 -6.790498495101928711e-01
3.673941950523294508e+01 -6.790498495101928711e-01
3.678192461421713233e+01 -6.790495514869689941e-01
3.682438733824528754e+01 -6.790497303009033203e-01
3.686728833732195199e+01 -6.790495514869689941e-01
3.690975865931250155e+01 -6.790497303009033203e-01
3.695238039828836918e+01 -6.790496110916137695e-01
3.699488113727420568e+01 -6.790498495101928711e-01
3.703764418023638427e+01 -6.790500879287719727e-01
3.708009271323680878e+01 -6.790496706962585449e-01
3.712278588616754860e+01 -6.790499091148376465e-01
3.716530645126476884e+01 -6.790497899055480957e-01
3.720774803031235933e+01 -6.790499091148376465e-01
3.725020866934210062e+01 -6.790499687194824219e-01
3.729280309041496366e+01 -6.790499687194824219e-01
3.733528364542871714e+01 -6.790499687194824219e-01
3.737794115243013948e+01 -6.790502667427062988e-01
3.742047339840792120e+01 -6.790498495101928711e-01
3.746302382543217391e+01 -6.790501475334167480e-01
3.750540013343561441e+01 -6.790500283241271973e-01
3.754791630350518972e+01 -6.790500879287719727e-01
3.759036394953727722e+01 -6.790502071380615234e-01
3.763293938955757767e+01 -6.790499091148376465e-01
3.767525295761879534e+01 -6.790503263473510742e-01
3.771773357270285487e+01 -6.790499091148376465e-01
3.776011997170280665e+01 -6.790500283241271973e-01
3.780255614768248051e+01 -6.790502071380615234e-01
3.784498140367213637e+01 -6.790502667427062988e-01
3.788761269266251475e+01 -6.790503263473510742e-01
3.793011943367309868e+01 -6.790500879287719727e-01
3.797268934256862849e+01 -6.790502667427062988e-01
3.801503544650040567e+01 -6.790503263473510742e-01
3.805756825150456280e+01 -6.790502667427062988e-01
3.810012182348873466e+01 -6.790503859519958496e-01
3.814266895339824259e+01 -6.790503263473510742e-01
3.818513872439507395e+01 -6.790503263473510742e-01
3.822770014440175146e+01 -6.790501475334167480e-01
3.827033203339669853e+01 -6.790503859519958496e-01
3.831288891541771591e+01 -6.790504455566406250e-01
3.835530493443366140e+01 -6.790506243705749512e-01
3.839792321645654738e+01 -6.790505647659301758e-01
3.844047051551751792e+01 -6.790503859519958496e-01
3.848312561749480665e+01 -6.790504455566406250e-01
3.852566096349619329e+01 -6.790503859519958496e-01
3.856851188046857715e+01 -6.790503859519958496e-01
3.861107456241734326e+01 -6.790505051612854004e-01
3.865359978436026722e+01 -6.790505051612854004e-01
3.869586901634465903e+01 -6.790503859519958496e-01
3.873833478440064937e+01 -6.790504455566406250e-01
3.878075034543871880e+01 -6.790505051612854004e-01
3.882306113140657544e+01 -6.790504455566406250e-01
3.886556402838323265e+01 -6.790502667427062988e-01
3.890801131445914507e+01 -6.790502667427062988e-01
3.895052513747941703e+01 -6.790501475334167480e-01
3.899312861054204404e+01 -6.790501475334167480e-01
3.903550861962139606e+01 -6.790501475334167480e-01
3.907815655460581183e+01 -6.790503263473510742e-01
3.912060612661298364e+01 -6.790502071380615234e-01
3.916312945564277470e+01 -6.790503263473510742e-01
3.920557932567317039e+01 -6.790502071380615234e-01
3.924828582466579974e+01 -6.790503263473510742e-01
3.929061125766020268e+01 -6.790505051612854004e-01
3.933315097866579890e+01 -6.790503263473510742e-01
3.937553981470409781e+01 -6.790503263473510742e-01
3.941794247075449675e+01 -6.790500879287719727e-01
3.946021567273419350e+01 -6.790503263473510742e-01
3.950257622578646988e+01 -6.790503263473510742e-01
3.954478999879211187e+01 -6.790503859519958496e-01
3.958709544281009585e+01 -6.790501475334167480e-01
3.962925181980244815e+01 -6.790503859519958496e-01
3.967160192970186472e+01 -6.790501475334167480e-01
3.971383471379522234e+01 -6.790501475334167480e-01
3.975606125977355987e+01 -6.790501475334167480e-01
3.979845818877220154e+01 -6.790500879287719727e-01
3.984064541477710009e+01 -6.790499687194824219e-01
3.988294262578710914e+01 -6.790502071380615234e-01
3.992552181880455464e+01 -6.790502071380615234e-01
3.996805226081050932e+01 -6.790502071380615234e-01
4.001050696079619229e+01 -6.790503859519958496e-01
4.005279547383543104e+01 -6.790502071380615234e-01
4.009509298880584538e+01 -6.790502071380615234e-01
4.013739767984952778e+01 -6.790504455566406250e-01
4.017986896389629692e+01 -6.790505051612854004e-01
4.022211268288083375e+01 -6.790503859519958496e-01
4.026444173196796328e+01 -6.790504455566406250e-01
4.030673035886138678e+01 -6.790507435798645020e-01
4.034907567990012467e+01 -6.790505647659301758e-01
4.039130865188781172e+01 -6.790505647659301758e-01
4.043360451480839401e+01 -6.790504455566406250e-01
4.047590599872637540e+01 -6.790505051612854004e-01
4.051820239878725260e+01 -6.790504455566406250e-01
4.056045864173211157e+01 -6.790504455566406250e-01
4.060278780071530491e+01 -6.790508031845092773e-01
4.064503274764865637e+01 -6.790508031845092773e-01
4.068739542260300368e+01 -6.790508031845092773e-01
4.072956438059918582e+01 -6.790508031845092773e-01
4.077192247868515551e+01 -6.790506839752197266e-01
4.081424597173463553e+01 -6.790509223937988281e-01
4.085678378480952233e+01 -6.790508031845092773e-01
4.089914360386319458e+01 -6.790508031845092773e-01
4.094155926385428756e+01 -6.790506839752197266e-01
4.098391570884268731e+01 -6.790508031845092773e-01
4.102647002274170518e+01 -6.790508627891540527e-01
4.106888758076820523e+01 -6.790508627891540527e-01
4.111127198173198849e+01 -6.790509223937988281e-01
4.115361730579752475e+01 -6.790509223937988281e-01
4.119598388881422579e+01 -6.790508627891540527e-01
4.123816523188725114e+01 -6.790506839752197266e-01
4.128051086293999106e+01 -6.790504455566406250e-01
4.132275371393188834e+01 -6.790506243705749512e-01
4.136501228692941368e+01 -6.790506839752197266e-01
4.140724774287082255e+01 -6.790506243705749512e-01
4.144958805583883077e+01 -6.790507435798645020e-01
4.149181094090454280e+01 -6.790508031845092773e-01
4.153423448000103235e+01 -6.790507435798645020e-01
4.157654796401038766e+01 -6.790506243705749512e-01
4.161880914808716625e+01 -6.790506243705749512e-01
4.166115884215105325e+01 -6.790507435798645020e-01
4.170369152806233615e+01 -6.790506839752197266e-01
4.174616393609903753e+01 -6.790509223937988281e-01
4.178850692207925022e+01 -6.790507435798645020e-01
4.183087918302044272e+01 -6.790509819984436035e-01
4.187324610399082303e+01 -6.790507435798645020e-01
4.191552739799953997e+01 -6.790511012077331543e-01
4.195806166203692555e+01 -6.790508031845092773e-01
4.200043425196781754e+01 -6.790509819984436035e-01
4.204285329394042492e+01 -6.790506839752197266e-01
4.208528606896288693e+01 -6.790508031845092773e-01
4.212763899890705943e+01 -6.790508031845092773e-01
4.217002017097547650e+01 -6.790509819984436035e-01
4.221255044802092016e+01 -6.790507435798645020e-01
4.225487207598052919e+01 -6.790511012077331543e-01
4.229730136704165488e+01 -6.790508627891540527e-01
4.233961675199680030e+01 -6.790510416030883789e-01
4.238192816008813679e+01 -6.790510416030883789e-01
4.242411059211008251e+01 -6.790508031845092773e-01
4.246654700406361371e+01 -6.790508627891540527e-01


==> figs/MRI/Cartesian/DeepBrain1/NewRun/REDEnergy_QNP/lst_timepsnr.txt <==
0.000000000000000000e+00 2.256752490003326272e+01
3.012401296291500330e-02 2.504397953753829142e+01
7.666347094345837831e-02 3.421826979776946587e+01
1.189354578964412212e-01 3.444801899004197310e+01
1.614361748797819018e-01 3.534827704802861348e+01
2.037251128349453211e-01 3.530972423892999501e+01
2.461462147766724229e-01 3.569732407444622879e+01
2.884984457632526755e-01 3.569374311823779777e+01
3.308364266995340586e-01 3.590116413721682420e+01
3.730860357172787189e-01 3.592636287500737069e+01
4.155297637917101383e-01 3.605365428594592458e+01
4.578707797918468714e-01 3.609156664831989758e+01
5.003827797481790185e-01 3.617813105130480267e+01
5.429122137138620019e-01 3.621947925860623485e+01
5.855007946956902742e-01 3.628339850915078557e+01
6.279004166135564446e-01 3.632384732250529424e+01
6.703872986836358905e-01 3.637418827162167645e+01
7.127724366728216410e-01 3.641192779310071614e+01
7.551541476277634501e-01 3.645354034261251996e+01
7.975063215708360076e-01 3.648806277409364895e+01
8.398960526101291180e-01 3.652368900155040876e+01
8.822272695833817124e-01 3.655510023336589853e+01
9.246935326373204589e-01 3.658639338589834722e+01
9.670242675347253680e-01 3.661499918511260177e+01
1.009473426500335336e+00 3.664299221693605091e+01
1.051881003426387906e+00 3.666915222869408097e+01
1.094372708350419998e+00 3.669454036032610134e+01
1.136788538424298167e+00 3.671858546766975451e+01
1.179221870377659798e+00 3.674184514560809589e+01
1.221567932283505797e+00 3.676406540966240044e+01
1.263952647335827351e+00 3.678554358502749722e+01
1.306304124300368130e+00 3.680617446664260939e+01
1.348575558280572295e+00 3.682612657067146955e+01
1.390868352260440588e+00 3.684537260135798675e+01
1.433298084186390042e+00 3.686400776766527088e+01
1.475581436185166240e+00 3.688203215543595803e+01
1.517999005154706538e+00 3.689951072187311354e+01
1.560275180148892105e+00 3.691645922536312696e+01
1.602709179162047803e+00 3.693291503862629099e+01
1.645061051123775542e+00 3.694889934473481219e+01
1.687486783135682344e+00 3.696443941294925395e+01
1.729733766056597233e+00 3.697955649892307406e+01
1.772783546010032296e+00 3.699427067435883032e+01
1.815124367945827544e+00 3.700860432060259342e+01
1.857508069020695984e+00 3.702256847961748321e+01
1.899842257960699499e+00 3.703618557805872769e+01
1.942246116930618882e+00 3.704946738887029767e+01
1.984528011991642416e+00 3.706243070300988762e+01
2.026834785938262939e+00 3.707508466843939487e+01
2.069213283946737647e+00 3.708744610275233811e+01
2.111629255930893123e+00 3.709952350932102405e+01
2.153917903895489872e+00 3.711132758016733391e+01
2.196405559894628823e+00 3.712286687931874951e+01
2.238981617963872850e+00 3.713415762197148950e+01
2.281680656946264207e+00 3.714520424286761369e+01
2.324133930960670114e+00 3.715601497282236920e+01
2.366631599958054721e+00 3.716659752236704151e+01
2.409038554993458092e+00 3.717696141884082550e+01
2.451599166961386800e+00 3.718711110678926701e+01
2.493948771967552602e+00 3.719705299932459752e+01
2.536361214006319642e+00 3.720679672789053427e+01
2.578751001041382551e+00 3.721634642095774126e+01
2.621098688105121255e+00 3.722571043625831066e+01
2.663422200130298734e+00 3.723489352989767553e+01
2.705774282105267048e+00 3.724389657570227286e+01
2.748071542126126587e+00 3.725272890832664530e+01
2.790395441115833819e+00 3.726139573719580511e+01
2.832678094040602446e+00 3.726990001318892354e+01
2.875015732017345726e+00 3.727824637651993100e+01
2.917310412041842937e+00 3.728644327773417189e+01
2.959726657951250672e+00 3.729449182780940930e+01
3.001980173983611166e+00 3.730239683194240286e+01
3.044409348978661001e+00 3.731016241402680578e+01
3.086661379900760949e+00 3.731779114057204794e+01
3.128961439826525748e+00 3.732528697240063309e+01
3.171201980905607343e+00 3.733265294767109310e+01
3.213774761883541942e+00 3.733989416871065714e+01
3.256062958855181932e+00 3.734700840457284698e+01
3.298385047935880721e+00 3.735400430482597045e+01
3.340688950847834349e+00 3.736088108090140736e+01
3.383086645742878318e+00 3.736764496752544318e+01
3.425424910732544959e+00 3.737429815396496480e+01
3.467929104692302644e+00 3.738084220151603176e+01
3.510241418727673590e+00 3.738727703757405152e+01
3.552605212782509625e+00 3.739361019546193887e+01
3.594984072726219893e+00 3.739984234855504752e+01
3.637419458711519837e+00 3.740597579875263534e+01
3.679764035739935935e+00 3.741201223354804739e+01
3.722319419728592038e+00 3.741795369181944153e+01
3.764699394814670086e+00 3.742380003413560985e+01
3.807126685860566795e+00 3.742955690429629811e+01
3.849462557933293283e+00 3.743522426847478357e+01
3.891883744974620640e+00 3.744080535234890306e+01
3.934357259888201952e+00 3.744630353981290227e+01
3.977062578895129263e+00 3.745171844299064645e+01
4.019670470966957510e+00 3.745705431116662965e+01
4.062179988948628306e+00 3.746231011664195876e+01
4.104626251966692507e+00 3.746748931441696584e+01
4.147017412935383618e+00 3.747259430110871392e+01
4.189340717974118888e+00 3.747762320153341875e+01
4.231866510002873838e+00 3.748258033601616290e+01
4.274203495937399566e+00 3.748746644735010847e+01
4.316650185850448906e+00 3.749228240196947581e+01
4.359004279947839677e+00 3.749702718180412830e+01
4.402118268888443708e+00 3.750170419642584818e+01
4.444613402942195535e+00 3.750631770937636134e+01
4.487379148951731622e+00 3.751086525316731723e+01
4.529879427980631590e+00 3.751534882919180092e+01
4.572427852894179523e+00 3.751977186915737406e+01
4.614951784838922322e+00 3.752413203803671138e+01
4.657528393785469234e+00 3.752843561834227870e+01
4.699979869765229523e+00 3.753268014141420394e+01
4.742471859673969448e+00 3.753686667849092373e+01
4.784921179641969502e+00 3.754099741971528204e+01
4.827447674702852964e+00 3.754507459457524732e+01
4.869887745706364512e+00 3.754909603982105892e+01
4.912430330645292997e+00 3.755306492128529783e+01
4.954896769602783024e+00 3.755698138450323142e+01
4.997395384591072798e+00 3.756084674692778691e+01
5.039781600586138666e+00 3.756466227912797251e+01
5.082317001535557210e+00 3.756842963822128922e+01
5.124715967569500208e+00 3.757214838407251278e+01
5.167149657499976456e+00 3.757581939360915158e+01
5.209490505512803793e+00 3.757944221250440364e+01
5.252004605485126376e+00 3.758302224884415921e+01
5.294351983466185629e+00 3.758655542282787110e+01
5.336836362374015152e+00 3.759004382689514046e+01
5.379231809405609965e+00 3.759348906403281632e+01
5.421669816481880844e+00 3.759688984877481488e+01
5.464076837524771690e+00 3.760024927577869391e+01
5.506512789521366358e+00 3.760356534963970176e+01
5.548893696512095630e+00 3.760683777551208351e+01
5.591319555533118546e+00 3.761007114070800839e+01
5.633855953579768538e+00 3.761326387610647259e+01
5.676449421560391784e+00 3.761641860514722424e+01
5.718969192472286522e+00 3.761953545157169998e+01
5.761495597427710891e+00 3.762261365311982786e+01
5.803864578367210925e+00 3.762565236760113407e+01
5.846275966381654143e+00 3.762865480481361402e+01
5.888805363327264786e+00 3.763161815897195339e+01
5.931265441235154867e+00 3.763454836701770034e+01
5.973692364175803959e+00 3.763744268280625960e+01
6.016197574208490551e+00 3.764030383261730606e+01
6.058653375250287354e+00 3.764313163498863446e+01
6.101299767266027629e+00 3.764592488573239848e+01
6.143799601239152253e+00 3.764868641342175692e+01
6.186285024276003242e+00 3.765141707681706151e+01
6.228624304290860891e+00 3.765411503337170274e+01
6.271094686235301197e+00 3.765678138573934319e+01
6.313449943205341697e+00 3.765941685169233466e+01
6.355943258269689977e+00 3.766202352681056453e+01
6.398367730318568647e+00 3.766459834291658382e+01
6.440819608396850526e+00 3.766714489682907185e+01
6.483198999427258968e+00 3.766965933722217841e+01
6.525757572380825877e+00 3.767214607592860887e+01
6.568217380321584642e+00 3.767460316979943968e+01
6.610690980334766209e+00 3.767703246942159012e+01
6.653089955332688987e+00 3.767943667580436085e+01
6.695554966339841485e+00 3.768181191880915293e+01
6.737841648398898542e+00 3.768415998288146795e+01
6.780387085396796465e+00 3.768648249178919940e+01
6.822716518305242062e+00 3.768877979933263589e+01
6.865199985331855714e+00 3.769105299986024704e+01
6.907591983326710761e+00 3.769329900510128795e+01
6.950006451341323555e+00 3.769552317388396290e+01
6.992418719339184463e+00 3.769771954290861515e+01
7.035441458341665566e+00 3.769989297190455346e+01
7.077932120300829411e+00 3.770204275376507752e+01
7.120410500327125192e+00 3.770416580996464972e+01
7.162794320378452539e+00 3.770626708870332777e+01
7.205231040366925299e+00 3.770834636628590886e+01
7.247654465376399457e+00 3.771040184661536898e+01
7.290220664348453283e+00 3.771243503393002783e+01
7.332634445396251976e+00 3.771444860162505819e+01
7.375335344462655485e+00 3.771643971333318035e+01
7.418024446466006339e+00 3.771840895670042926e+01
7.460826190421357751e+00 3.772035906757301404e+01
7.503417599364183843e+00 3.772228885645336760e+01
7.545949949300847948e+00 3.772419795227706629e+01
7.588301409268751740e+00 3.772608389922294236e+01
7.630800268263556063e+00 3.772794945910944620e+01
7.673241584212519228e+00 3.772979754423384691e+01
7.715624046162702143e+00 3.773162601608511579e+01
7.758060545194894075e+00 3.773343590734076258e+01
7.800621864153072238e+00 3.773522679880932884e+01
7.842967421049252152e+00 3.773699785711238519e+01
7.885586532065644860e+00 3.773875206679037575e+01
7.928038799087516963e+00 3.774048720947424584e+01
7.970470990054309368e+00 3.774220544709621805e+01
8.012932558078318834e+00 3.774390402547941648e+01
8.055402214056812227e+00 3.774558415451598137e+01
8.097677510115318000e+00 3.774724733612604410e+01
8.140236619161441922e+00 3.774889328696966118e+01
8.182673108181916177e+00 3.775052250727212311e+01
8.225351279135793447e+00 3.775213292603547188e+01
8.267850147094577551e+00 3.775372676408764505e+01
8.310554489027708769e+00 3.775530285689474397e+01
8.353061175090260804e+00 3.775686196411006534e+01
8.395571997039951384e+00 3.775840517636075333e+01
8.438018318964168429e+00 3.775993397760658610e+01
8.480592321022413671e+00 3.776144599987424755e+01
8.523022657027468085e+00 3.776294183153454753e+01
8.565653498983010650e+00 3.776442499511281881e+01
8.608053380041383207e+00 3.776589244399754364e+01
8.650546311982907355e+00 3.776734363023033580e+01
8.693057385971769691e+00 3.776878412249892136e+01
8.735533668892458081e+00 3.777020883095332948e+01
8.777979997918009758e+00 3.777161862193305808e+01
8.820655097835697234e+00 3.777301643406541132e+01
8.863078656839206815e+00 3.777440073030750511e+01
8.905610043788328767e+00 3.777576890677427457e+01
8.948136460734531283e+00 3.777712100729155509e+01
8.990585106774233282e+00 3.777846127458909109e+01
9.033008790807798505e+00 3.777979097042950229e+01
9.075581533834338188e+00 3.778110696240326405e+01
9.118128837784752250e+00 3.778240758130828425e+01
9.160679968772456050e+00 3.778369354296415850e+01
9.203104716842062771e+00 3.778496700313710477e+01
9.245595205808058381e+00 3.778622966321731269e+01
9.288213096791878343e+00 3.778747629242858608e+01
9.330775179783813655e+00 3.778871276922384936e+01
9.373348375782370567e+00 3.778994098047714090e+01
9.415947617846541107e+00 3.779115427812196515e+01
9.458483789931051433e+00 3.779235851080284192e+01
9.501018615905195475e+00 3.779354815308874294e+01
9.543550937902182341e+00 3.779472362248451844e+01
9.586250262917019427e+00 3.779589288592318042e+01
9.628660187940113246e+00 3.779704811123701802e+01
9.671715569915249944e+00 3.779819113411727471e+01
9.714361387887038291e+00 3.779932705426861617e+01
9.756979386787861586e+00 3.780044842411945893e+01
9.799417106783948839e+00 3.780155643896313222e+01
9.842016228707507253e+00 3.780265773203058188e+01
9.884603973594494164e+00 3.780374601125711820e+01
9.927122934604994953e+00 3.780481870800837640e+01
9.969666355522349477e+00 3.780588500936002561e+01
1.001261610561050475e+01 3.780694540491474953e+01
1.005540652968920767e+01 3.780798806226382425e+01
1.009858686965890229e+01 3.780902812724511364e+01
1.014167961862403899e+01 3.781005579305497122e+01
1.018499772762879729e+01 3.781106590449578420e+01
1.022822029865346849e+01 3.781206786643916473e+01
1.027140954462811351e+01 3.781307012179133409e+01
1.031447254971135408e+01 3.781405952315400043e+01
1.035763809073250741e+01 3.781503439147944334e+01
1.040062918269541115e+01 3.781600212393701099e+01
1.044363428873475641e+01 3.781696226047384357e+01
1.048641781881451607e+01 3.781790551423844704e+01
1.052930847683455795e+01 3.781884454171053278e+01
1.057201551680918783e+01 3.781977886490909668e+01
1.061480796185787767e+01 3.782069504312134711e+01
1.065740893187467009e+01 3.782160435914109087e+01
1.070015036885160953e+01 3.782251001182644501e+01
1.074288285779766738e+01 3.782340012192258172e+01
1.078560517169535160e+01 3.782428452197201096e+01
1.082845223671756685e+01 3.782516326719994737e+01
1.087143904773984104e+01 3.782603030982154735e+01
1.091445003077387810e+01 3.782688512037913142e+01
1.095700277574360371e+01 3.782773192922700645e+01
1.099962409085128456e+01 3.782857300282044122e+01
1.104222614492755383e+01 3.782940574781882503e+01
1.108482073189225048e+01 3.783022582435188497e+01
1.112749825685750693e+01 3.783104319036436181e+01
1.117000748682767153e+01 3.783185394477280283e+01
1.121256575675215572e+01 3.783264454180881842e+01
1.125516935577616096e+01 3.783343710406767713e+01
1.129761035775300115e+01 3.783422319749283957e+01
1.134008853277191520e+01 3.783499418222633892e+01
1.138269497686997056e+01 3.783575656552381616e+01
1.142518878786358982e+01 3.783651948077583427e+01
1.146773887390736490e+01 3.783726882039704975e+01
1.151018220791593194e+01 3.783800485793917545e+01
1.155269893887452781e+01 3.783873991211719101e+01
1.159527852584142238e+01 3.783946163016490516e+01
1.163798680482432246e+01 3.784017533573135239e+01
1.168046253488864750e+01 3.784089090117377907e+01
1.172293742094188929e+01 3.784159031876963297e+01
1.176543007686268538e+01 3.784228223805806834e+01
1.180795254581607878e+01 3.784296724907390796e+01
1.185030011774506420e+01 3.784364355617769604e+01
1.189278440270572901e+01 3.784432170301363385e+01
1.193515516968909651e+01 3.784498344817722426e+01
1.197770322673022747e+01 3.784563691018924203e+01
1.202011564571876079e+01 3.784628758809597571e+01
1.206260999466758221e+01 3.784692888727623483e+01
1.210515077074524015e+01 3.784756297411568227e+01
1.214780047873500735e+01 3.784819637292487471e+01
1.219017183373216540e+01 3.784881898885910090e+01
1.223272211675066501e+01 3.784943418968258300e+01
1.227526374370791018e+01 3.785004261392395364e+01
1.231770120374858379e+01 3.785064606685953237e+01
1.236012348777148873e+01 3.785124263210379070e+01
1.240279379778075963e+01 3.785183001920037782e+01
1.244512637576553971e+01 3.785241375356478244e+01
1.248761559871491045e+01 3.785298994330666034e+01
1.253012865677010268e+01 3.785355905683427835e+01
1.257301087176892906e+01 3.785412508940040510e+01
1.261578367569018155e+01 3.785468196049041012e+01
1.265831396775320172e+01 3.785522844606579440e+01
1.270107371278572828e+01 3.785577297250795681e+01
1.274356234981678426e+01 3.785631241638626676e+01
1.278602167381905019e+01 3.785684828849373673e+01
1.282837688573636115e+01 3.785737189541211478e+01
1.287080936471465975e+01 3.785788636790133665e+01
1.291331319371238351e+01 3.785840354762625282e+01
1.295574856176972389e+01 3.785891477051060861e+01
1.299807337077800184e+01 3.785942177054086244e+01
1.304062477278057486e+01 3.785991576292824590e+01
1.308305123669560999e+01 3.786040473969124065e+01
1.312556250265333802e+01 3.786089363564353505e+01
1.316819128056522459e+01 3.786137480667626676e+01
1.321072363958228379e+01 3.786185090704633183e+01
1.325315030361525714e+01 3.786232260477487443e+01
1.329550104564987123e+01 3.786278907008332340e+01
1.333789681468624622e+01 3.786325104363967142e+01
1.338031969871371984e+01 3.786370311865781701e+01
1.342284060677047819e+01 3.786415311336996581e+01
1.346524616284295917e+01 3.786459523528024818e+01
1.350776460289489478e+01 3.786503480212924444e+01
1.355011870083399117e+01 3.786546540657457172e+01
1.359256513079162687e+01 3.786589121884517084e+01
1.363503771182149649e+01 3.786631634304592353e+01
1.367770048382226378e+01 3.786673246726292064e+01
1.372006021777633578e+01 3.786714082562512829e+01
1.376255270582623780e+01 3.786754541022305176e+01
1.380496440886054188e+01 3.786794963863376040e+01
1.384750670182984322e+01 3.786834923415801768e+01
1.388979925389867276e+01 3.786873856694609231e+01
1.393233756499830633e+01 3.786912529106130876e+01
1.397483845695387572e+01 3.786951073597799677e+01
1.401753523293882608e+01 3.786988766735290568e+01
1.406003745493944734e+01 3.787025941034737286e+01
1.410255166201386601e+01 3.787062477767769764e+01
1.414501664694398642e+01 3.787098716340815230e+01
1.418770352099090815e+01 3.787134206718962304e+01
1.423019615095108747e+01 3.787169180825262060e+01
1.427313466090708971e+01 3.787204485331290016e+01
1.431569091090932488e+01 3.787238894508590903e+01
1.435848484595771879e+01 3.787272824210909050e+01
1.440107326488941908e+01 3.787306249078282860e+01
1.444378247892018408e+01 3.787339202099779101e+01
1.448626455490011722e+01 3.787371570845206037e+01
1.452882011781912297e+01 3.787403607786395554e+01
1.457138788083102554e+01 3.787435345740222203e+01
1.461400356085505337e+01 3.787466527084836088e+01
1.465644368692301214e+01 3.787497467425748710e+01
1.469901628792285919e+01 3.787527964378617185e+01
1.474147625500336289e+01 3.787557894688108462e+01
1.478419967601075768e+01 3.787587511747490510e+01
1.482661018508952111e+01 3.787616602566443902e+01
1.486923279310576618e+01 3.787645494241797195e+01
1.491225307912100106e+01 3.787673753731117188e+01
1.495501822512596846e+01 3.787701777256111058e+01
1.499748977110721171e+01 3.787729471901867839e+01
1.504017665714491159e+01 3.787756785625977329e+01
1.508274453505873680e+01 3.787783649074220449e+01
1.512532165204174817e+01 3.787810054670201509e+01
1.516787710401695222e+01 3.787836236004451251e+01
1.521050943294540048e+01 3.787861933533613268e+01
1.525290144002065063e+01 3.787887257152323173e+01
1.529528220498468727e+01 3.787912244813635709e+01
1.533767677203286439e+01 3.787936905092105633e+01
1.538025509496219456e+01 3.787961047919243640e+01
1.542267178697511554e+01 3.787984705288848630e+01
1.546552116004750133e+01 3.788008227589646992e+01
1.550804152700584382e+01 3.788031187683502310e+01
1.555051486706361175e+01 3.788053867645002271e+01
1.559290664910804480e+01 3.788076275632423773e+01
1.563546160107944161e+01 3.788098269279395680e+01
1.567779869411606342e+01 3.788119802168650097e+01
1.572032926511019468e+01 3.788141018645137592e+01
1.576266364008188248e+01 3.788162118238304288e+01
1.580507070012390614e+01 3.788182855923807324e+01
1.584742547711357474e+01 3.788203112142503670e+01
1.588988022110424936e+01 3.788223166504114658e+01
1.593227667210157961e+01 3.788242913212429386e+01
1.597496158513240516e+01 3.788262292535183917e+01
1.601755578105803579e+01 3.788281247285607378e+01
1.606024962104856968e+01 3.788299978793285305e+01
1.610264200996607542e+01 3.788318382521150340e+01
1.614504756894893944e+01 3.788335977122370224e+01
1.618744988087564707e+01 3.788353697528678055e+01
1.622993264079559594e+01 3.788370971807884047e+01
1.627233916183467954e+01 3.788388077906395779e+01
1.631476834078785032e+01 3.788404788370885967e+01
1.635719095775857568e+01 3.788421214434455919e+01
1.639972068881615996e+01 3.788437317382629033e+01
1.644214511278551072e+01 3.788453125529662202e+01
1.648479184880852699e+01 3.788468222526942242e+01
1.652721090381965041e+01 3.788483384661672204e+01
1.656973898282740265e+01 3.788498286138133153e+01
1.661215405876282603e+01 3.788512495358153842e+01
1.665457515371963382e+01 3.788526725746631030e+01
1.669699079473502934e+01 3.788540764327998289e+01
1.673966706474311650e+01 3.788554054716033193e+01
1.678207807475700974e+01 3.788567366739039244e+01
1.682448904577177018e+01 3.788580423044366796e+01
1.686699161876458675e+01 3.788593276071257065e+01
1.690963506570551544e+01 3.788605944911267187e+01
1.695204959064722061e+01 3.788618025086442742e+01
1.699451727163977921e+01 3.788630156855896303e+01
1.703709121467545629e+01 3.788642042950579736e+01
1.707950377173256129e+01 3.788653298264114966e+01
1.712198939081281424e+01 3.788664597650023325e+01
1.716447200684342533e+01 3.788675597829132613e+01
1.720689584780484438e+01 3.788686315390233972e+01
1.724935063079465181e+01 3.788696730335758645e+01
1.729171010479331017e+01 3.788706869824216028e+01
1.733409971988294274e+01 3.788716771543584372e+01
1.737655389588326216e+01 3.788726395049990714e+01
1.741890245792455971e+01 3.788735743375016796e+01
1.746123943093698472e+01 3.788744537618957509e+01
1.750368668593000621e+01 3.788753315579426584e+01
1.754609606892336160e+01 3.788761936796851160e+01
1.758850167796481401e+01 3.788769956215112700e+01
1.763088863797020167e+01 3.788777846864850574e+01
1.767340079101268202e+01 3.788785406743134132e+01
1.771602654503658414e+01 3.788792778509312598e+01
1.775879515812266618e+01 3.788799715432202220e+01
1.780121309612877667e+01 3.788806323492454453e+01
1.784363162703812122e+01 3.788812554300593405e+01
1.788596745301038027e+01 3.788818698886973380e+01
1.792846950993407518e+01 3.788824569021967648e+01
1.797083524696063250e+01 3.788829926380879698e+01
1.801330384390894324e+01 3.788835288117930844e+01
1.805633160192519426e+01 3.788840066415981056e+01
1.809872991486918181e+01 3.788844783914343139e+01
1.814128869387786835e+01 3.788849280943337305e+01
1.818359648692421615e+01 3.788853616377363664e+01
1.822579304489772767e+01 3.788857534680107619e+01
1.826834008586592972e+01 3.788861415010479305e+01
1.831052814389113337e+01 3.788865114161333736e+01
1.835298068483825773e+01 3.788868690416704510e+01
1.839542744879145175e+01 3.788872015992621556e+01
1.843772466375958174e+01 3.788874889270793034e+01
1.848003804381005466e+01 3.788877625150060169e+01
1.852237397083081305e+01 3.788879966765786378e+01
1.856464567279908806e+01 3.788881968083786944e+01
1.860688869969453663e+01 3.788883618808861087e+01
1.864913804468233138e+01 3.788885029495850887e+01
1.869134075858164579e+01 3.788886399951531558e+01
1.873356152256019413e+01 3.788887618617353326e+01
1.877592919557355344e+01 3.788888541275112232e+01
1.881823731353506446e+01 3.788889226641472163e+01
1.886062263743951917e+01 3.788889800066841218e+01
1.890289486735127866e+01 3.788890091424588036e+01
1.894542762229684740e+01 3.788890095153473681e+01
1.898758190823718905e+01 3.788890006447413583e+01
1.902994771720841527e+01 3.788889689910815406e+01
1.907221030420623720e+01 3.788889083379037004e+01
1.911452280019875616e+01 3.788888264913830284e+01
1.915677307813894004e+01 3.788887252050893295e+01
1.919913912808988243e+01 3.788885935466670674e+01
1.924137426703236997e+01 3.788884457730537747e+01
1.928366399393416941e+01 3.788882774087856120e+01
1.932595047587528825e+01 3.788880834722537827e+01
1.936831167782656848e+01 3.788878572279908497e+01
1.941074882179964334e+01 3.788876193386606417e+01
1.945321398181840777e+01 3.788873584529090977e+01
1.949555632879491895e+01 3.788870852796642907e+01
1.953796406777109951e+01 3.788868046417744040e+01
1.958017854474019259e+01 3.788865021294631674e+01
1.962255919072777033e+01 3.788861756971490991e+01
1.966480920370668173e+01 3.788858292329388178e+01
1.970707179675810039e+01 3.788854664755487534e+01
1.974935208470560610e+01 3.788850895203652414e+01
1.979181249567773193e+01 3.788846939893272747e+01
1.983396696066483855e+01 3.788842789419452117e+01
1.987637296167667955e+01 3.788838510867221032e+01
1.991867507970891893e+01 3.788833961517634918e+01
1.996099595574196428e+01 3.788829326468053438e+01
2.000326762173790485e+01 3.788824421009157106e+01
2.004558225581422448e+01 3.788819418937163164e+01
2.008777174772694707e+01 3.788814300676943247e+01
2.013011763873510063e+01 3.788808989310152242e+01
2.017233045876491815e+01 3.788803303612438356e+01
2.021467798878438771e+01 3.788797539863681862e+01
2.025691296579316258e+01 3.788791375633542202e+01
2.029926825687289238e+01 3.788785356605055199e+01
2.034143165487330407e+01 3.788778983985177717e+01
2.038394179393071681e+01 3.788772517324025557e+01
2.042633280996233225e+01 3.788765705357868541e+01
2.046864924696274102e+01 3.788758975186159716e+01
2.051089198095723987e+01 3.788752140679433467e+01
2.055328894488047808e+01 3.788745041674780367e+01
2.059568967181257904e+01 3.788737983693791023e+01
2.063810128485783935e+01 3.788730518318956086e+01
2.068039021582808346e+01 3.788723044687026942e+01
2.072294252889696509e+01 3.788715310327413022e+01
2.076533064385876060e+01 3.788707352564790654e+01
2.080774747894611210e+01 3.788699435051290720e+01
2.085008109593763947e+01 3.788691329493148885e+01
2.089254767890088260e+01 3.788683097893953544e+01
2.093492630997207016e+01 3.788674715178735397e+01
2.097730927402153611e+01 3.788666232835839764e+01
2.101961137005127966e+01 3.788657533302860969e+01
2.106220613000914454e+01 3.788648791018066220e+01
2.110473561601247638e+01 3.788639853768960108e+01
2.114732281200122088e+01 3.788630872282368500e+01
2.119050565198995173e+01 3.788621695846973836e+01
2.123307770106475800e+01 3.788612474290550125e+01
2.127554555307142437e+01 3.788602872429827784e+01
2.131820213212631643e+01 3.788593353038881162e+01
2.136056583817116916e+01 3.788583502510659429e+01
2.140323348110541701e+01 3.788573790550631770e+01
2.144569254212547094e+01 3.788563898885542613e+01
2.148820794315543026e+01 3.788553791762199552e+01
2.153083846718072891e+01 3.788543563991665053e+01
2.157348409818951041e+01 3.788533237348909921e+01
2.161607106018345803e+01 3.788522827151795269e+01
2.165861219214275479e+01 3.788512354993802234e+01
2.170113522210158408e+01 3.788501621712194378e+01
2.174383688007947057e+01 3.788490829000876658e+01
2.178647576016373932e+01 3.788479871696546297e+01
2.182908509217668325e+01 3.788468648106835701e+01
2.187167669413611293e+01 3.788457494260723024e+01
2.191422093810979277e+01 3.788446167398093678e+01
2.195680244208779186e+01 3.788434871098984758e+01
2.199939284811262041e+01 3.788423190454033573e+01
2.204182401706930250e+01 3.788411466408700790e+01
2.208435878308955580e+01 3.788399790885135587e+01
2.212676784012001008e+01 3.788387895344883560e+01
2.216937614709604532e+01 3.788375932023124903e+01
2.221201395709067583e+01 3.788363649895094909e+01
2.225447369506582618e+01 3.788351492990386049e+01
2.229693007911555469e+01 3.788339068532461340e+01
2.233955270622391254e+01 3.788326494304635617e+01
2.238200926326680928e+01 3.788313686538715785e+01
2.242472667119000107e+01 3.788300958395005580e+01
2.246713274915236980e+01 3.788288128801808341e+01
2.250969328207429498e+01 3.788275548594803155e+01
2.255206754803657532e+01 3.788262301822901179e+01
2.259469311602879316e+01 3.788249349912410935e+01
2.263734503509476781e+01 3.788235828077297640e+01
2.267992163810413331e+01 3.788222395579698798e+01
2.272238319308962673e+01 3.788209011680574179e+01
2.276496987917926162e+01 3.788195323939196157e+01
2.280772213824093342e+01 3.788181486926462327e+01
2.285064797825179994e+01 3.788167484505846971e+01
2.289330447220709175e+01 3.788153416400426465e+01
2.293586474319454283e+01 3.788139472311148381e+01
2.297822665015701205e+01 3.788125546330754645e+01
2.302071117120794952e+01 3.788111150882932776e+01
2.306314749422017485e+01 3.788096725331995174e+01
2.310578470921609551e+01 3.788082315224865937e+01
2.314824724325444549e+01 3.788067597211047399e+01
2.319067448924761266e+01 3.788053075133252889e+01
2.323311672627460212e+01 3.788038017666587365e+01
2.327570934325922281e+01 3.788023007783066021e+01
2.331833243125583977e+01 3.788007709694962699e+01
2.336087372724432498e+01 3.787992488844745509e+01
2.340329627227038145e+01 3.787976908768871454e+01
2.344594483228866011e+01 3.787961737938911000e+01
2.348833399626892060e+01 3.787946113835209161e+01
2.353090308629907668e+01 3.787930801558068339e+01
2.357335607719141990e+01 3.787915601358942297e+01
2.361582317820284516e+01 3.787899692162135779e+01
2.365822859422769397e+01 3.787883734313777495e+01
2.370077790517825633e+01 3.787868218014551758e+01
2.374328840628731996e+01 3.787852062182358281e+01
2.378595583722926676e+01 3.787835978752320187e+01
2.382850705424789339e+01 3.787819848373363385e+01
2.387129119923338294e+01 3.787803328345105314e+01
2.391366195422597229e+01 3.787786970327287150e+01
2.395640268619172275e+01 3.787770256775201005e+01
2.399896247626747936e+01 3.787753850543968781e+01
2.404142346128355712e+01 3.787736477765654541e+01
2.408386558620259166e+01 3.787719546719573316e+01
2.412637889815960079e+01 3.787702667996359196e+01
2.416881149820983410e+01 3.787685776705661311e+01
2.421135322516784072e+01 3.787668969669784502e+01
2.425396201922558248e+01 3.787652279732268568e+01
2.429639712919015437e+01 3.787635063489597087e+01
2.433890864020213485e+01 3.787617640622443815e+01
2.438133479922544211e+01 3.787600468461884873e+01
2.442365999321918935e+01 3.787583061851478305e+01
2.446608252520672977e+01 3.787565881028975667e+01
2.450847081921529025e+01 3.787548829651232296e+01
2.455106490117032081e+01 3.787531051572659635e+01
2.459374836215283722e+01 3.787513059579808328e+01
2.463632535224314779e+01 3.787495183603130045e+01
2.467866077821236104e+01 3.787477138979726021e+01
2.472105551115237176e+01 3.787459499745507685e+01
2.476341361715458333e+01 3.787441472873073423e+01
2.480581469112075865e+01 3.787423179905561454e+01
2.484809186309576035e+01 3.787404266357294347e+01
2.489053532714024186e+01 3.787385936866990477e+01
2.493283477518707514e+01 3.787367124339868951e+01
2.497521327913273126e+01 3.787348201029795547e+01
2.501758898608386517e+01 3.787329217950973259e+01
2.505996099708136171e+01 3.787310156181627718e+01
2.510229638603050262e+01 3.787290940452572841e+01
2.514475834206677973e+01 3.787272793281117345e+01
2.518708729115314782e+01 3.787254065621543475e+01
2.522954685916192830e+01 3.787234539828399704e+01
2.527180492412298918e+01 3.787214949821716914e+01
2.531418652704451233e+01 3.787195450078489500e+01
2.535650897899176925e+01 3.787175713965644519e+01
2.539891816198360175e+01 3.787155941882874544e+01
2.544120848504826427e+01 3.787136309551036106e+01
2.548361773707438260e+01 3.787116770065022564e+01
2.552597450907342136e+01 3.787096596542401983e+01
2.556835109100211412e+01 3.787076358961819267e+01
2.561064112395979464e+01 3.787056518131035432e+01
2.565305086295120418e+01 3.787037150707141109e+01
2.569532761292066425e+01 3.787016653862823290e+01
2.573782469495199621e+01 3.786996365338082882e+01
2.578019369591493160e+01 3.786975916250090535e+01
2.582259847084060311e+01 3.786955557939162986e+01
2.586503298487514257e+01 3.786935258664891535e+01
2.590760459378361702e+01 3.786914685348983056e+01
2.594996423472184688e+01 3.786893406456324840e+01
2.599229016876779497e+01 3.786873202776553171e+01
2.603464752575382590e+01 3.786852910620311263e+01
2.607720417680684477e+01 3.786832468618342773e+01
2.611947269574739039e+01 3.786812082452381389e+01
2.616208790673408657e+01 3.786791240797692382e+01
2.620436077972408384e+01 3.786770713720061110e+01
2.624701041879598051e+01 3.786750035267161962e+01
2.628953542083036155e+01 3.786729040133732127e+01
2.633200804283842444e+01 3.786708464283195497e+01
2.637433541088830680e+01 3.786687763840437526e+01
2.641695250687189400e+01 3.786667339208756999e+01
2.645930525788571686e+01 3.786645591947649336e+01
2.650193545292131603e+01 3.786623860666682617e+01
2.654440998984500766e+01 3.786602852017026777e+01
2.658689865877386183e+01 3.786582377083989570e+01
2.662941217073239386e+01 3.786560640883527640e+01
2.667180716176517308e+01 3.786538617333337697e+01
2.671423905878327787e+01 3.786516856365064143e+01
2.675669112673494965e+01 3.786494692081931390e+01
2.679913836577907205e+01 3.786472266764250350e+01
2.684146483067888767e+01 3.786450686324320714e+01
2.688374445261433721e+01 3.786429494886404967e+01
2.692631971056107432e+01 3.786407333690573296e+01
2.696915502252522856e+01 3.786384907648447751e+01
2.701158843957819045e+01 3.786363191693921948e+01
2.705390457960311323e+01 3.786341192375458320e+01
2.709630707360338420e+01 3.786319481391699071e+01
2.713862879353109747e+01 3.786298572719208266e+01
2.718116803956218064e+01 3.786277750841867373e+01
2.722357465757522732e+01 3.786255762628633903e+01
2.726594785158522427e+01 3.786232270016301982e+01
2.730830525967758149e+01 3.786210399321350195e+01
2.735065346164628863e+01 3.786188218095971081e+01
2.739306096057407558e+01 3.786165321216686408e+01
2.743557498056907207e+01 3.786143422352655818e+01
2.747795116063207388e+01 3.786120923972136154e+01
2.752032785059418529e+01 3.786098808679312100e+01
2.756268795556388795e+01 3.786076811039601608e+01
2.760503630852326751e+01 3.786054961308359879e+01
2.764725923957303166e+01 3.786032685722356916e+01
2.768963459460064769e+01 3.786011244227369588e+01
2.773192974750418216e+01 3.785989537910903380e+01
2.777432828047312796e+01 3.785966339165360495e+01
2.781664334854576737e+01 3.785943005489180990e+01
2.785908136749640107e+01 3.785918618689438375e+01
2.790141723351553082e+01 3.785895320813359177e+01
2.794383098348043859e+01 3.785871273663095593e+01
2.798637572454754263e+01 3.785848672921439828e+01
2.802891773649025708e+01 3.785826596263339638e+01
2.807146746048238128e+01 3.785803595878500971e+01
2.811405836348421872e+01 3.785780217959904093e+01
2.815657836745958775e+01 3.785755820333448440e+01
2.819927468942478299e+01 3.785732884821064204e+01
2.824185378046240658e+01 3.785709793012109259e+01
2.828505704039707780e+01 3.785686583149634998e+01
2.832782244938425720e+01 3.785662956062054008e+01
2.837067663634661585e+01 3.785640026017934190e+01
2.841346811130642891e+01 3.785617177565231373e+01
2.845638893835712224e+01 3.785593183243897641e+01
2.849929509032517672e+01 3.785569675854177518e+01
2.854230604332406074e+01 3.785546434569054952e+01
2.858518382033798844e+01 3.785522889276968073e+01
2.862816406134516001e+01 3.785499755047921155e+01
2.867088946537114680e+01 3.785476674625243731e+01
2.871354913141112775e+01 3.785453060184697449e+01
2.875598809251096100e+01 3.785429253770337255e+01
2.879845375451259315e+01 3.785405727126320841e+01
2.884075907652731985e+01 3.785382572686801694e+01
2.888331909547559917e+01 3.785358316755563379e+01
2.892573788354638964e+01 3.785334392274778281e+01
2.896834252553526312e+01 3.785309975854769959e+01
2.901069543056655675e+01 3.785285938568802067e+01
2.905324313556775451e+01 3.785261625805458152e+01
2.909551874548196793e+01 3.785236940241443193e+01
2.913792764046229422e+01 3.785212001825379247e+01
2.918030047742649913e+01 3.785186668815660482e+01
2.922274814546108246e+01 3.785162859115892786e+01
2.926506718853488564e+01 3.785138845344054204e+01
2.930741293856408447e+01 3.785113865310127323e+01
2.934987887658644468e+01 3.785090153169479521e+01
2.939235829852987081e+01 3.785066154664239946e+01
2.943480898649431765e+01 3.785042251765859334e+01
2.947714615252334625e+01 3.785019232238043685e+01
2.951948217849712819e+01 3.784994991706950174e+01
2.956202185049187392e+01 3.784969026719053176e+01
2.960430732148233801e+01 3.784944175010814860e+01
2.964665972138755023e+01 3.784919876813097517e+01
2.968904527032282203e+01 3.784894800531584735e+01
2.973179858434014022e+01 3.784869278734404219e+01
2.977443635032977909e+01 3.784844160963285731e+01
2.981703689228743315e+01 3.784820055900244284e+01
2.985935328330378979e+01 3.784795659401326162e+01
2.990177809330634773e+01 3.784770276271822809e+01
2.994406297837849706e+01 3.784746237597572360e+01
2.998662703728768975e+01 3.784722206025377744e+01
3.002901682734955102e+01 3.784697529357933377e+01
3.007154302927665412e+01 3.784672388571587476e+01
3.011403490428347141e+01 3.784647520396873688e+01
3.015649310837034136e+01 3.784622904144124078e+01
3.019908038037829101e+01 3.784597835075074812e+01
3.024166092544328421e+01 3.784573334219645346e+01
3.028416753350757062e+01 3.784549234861461997e+01
3.032683847751468420e+01 3.784525442509298188e+01
3.036951767548453063e+01 3.784498928362638992e+01
3.041228136059362441e+01 3.784473400363214779e+01
3.045518838765565306e+01 3.784448989777327199e+01
3.049834630964323878e+01 3.784422690701772751e+01
3.054155931866262108e+01 3.784398158742749274e+01
3.058413438766729087e+01 3.784373338438615519e+01
3.062660712772049010e+01 3.784347878666909537e+01
3.066887244372628629e+01 3.784323318182672580e+01
3.071112493681721389e+01 3.784298469665488795e+01
3.075364302285015583e+01 3.784273556693702290e+01
3.079603304283227772e+01 3.784247792086692641e+01
3.083846768573857844e+01 3.784222490827894347e+01
3.088093244179617614e+01 3.784196608885508084e+01
3.092341494280844927e+01 3.784171662039133821e+01
3.096572581573855132e+01 3.784147095314806819e+01
3.100825931364670396e+01 3.784122032078257547e+01
3.105053118465002626e+01 3.784096395025782300e+01
3.109283730864990503e+01 3.784070185161575495e+01
3.113511100166942924e+01 3.784043909483085599e+01
3.117737125663552433e+01 3.784018870440054627e+01
3.121955240063834935e+01 3.783993390268249613e+01
3.126190197560936213e+01 3.783967407882698808e+01
3.130419065360911191e+01 3.783941546238240505e+01
3.134661119361408055e+01 3.783916317534788476e+01
3.138918907567858696e+01 3.783891159124712544e+01
3.143174090271349996e+01 3.783866292250684182e+01
3.147423998371232301e+01 3.783840657304178023e+01
3.151691041165031493e+01 3.783815037707421425e+01
3.155913807859178632e+01 3.783789683316750541e+01
3.160154030960984528e+01 3.783763127559059569e+01
3.164384233870077878e+01 3.783738243011961799e+01
3.168615185364615172e+01 3.783712554437008890e+01
3.172848698764573783e+01 3.783687185339737624e+01
3.177082102256827056e+01 3.783662169126782260e+01
3.181321462453342974e+01 3.783637079435664674e+01
3.185555656149517745e+01 3.783612083796790415e+01
3.189778275543358177e+01 3.783585531557641701e+01
3.194014531641732901e+01 3.783559375208877640e+01
3.198245946434326470e+01 3.783533339989712374e+01
3.202489896235056221e+01 3.783507007917985021e+01
3.206713635032065213e+01 3.783481736807350160e+01
3.210957714729011059e+01 3.783457590150112537e+01
3.215207455132622272e+01 3.783432440063042179e+01
3.219450687931384891e+01 3.783406939869492192e+01
3.223680401034653187e+01 3.783381150707458573e+01
3.227921460929792374e+01 3.783354180627711827e+01
3.232144218927714974e+01 3.783329157626867101e+01
3.236390441132243723e+01 3.783303296012480388e+01
3.240625954640563577e+01 3.783276141211950971e+01
3.244876559637486935e+01 3.783249880663764486e+01
3.249100353138055652e+01 3.783224934043856535e+01
3.253353876341134310e+01 3.783198565223307952e+01
3.257579417445231229e+01 3.783170935059575157e+01
3.261812372249551117e+01 3.783146054859069807e+01
3.266034752549603581e+01 3.783120305577576659e+01
3.270278038654942065e+01 3.783092537882860995e+01
3.274509508558548987e+01 3.783066737018078385e+01
3.278746104356832802e+01 3.783041584429541615e+01
3.282973836956080049e+01 3.783016612518098043e+01
3.287212311360053718e+01 3.782989275976931509e+01
3.291455999156460166e+01 3.782963129877067843e+01
3.295698602951597422e+01 3.782937826627490807e+01
3.299942216556519270e+01 3.782912603636633264e+01
3.304192319454159588e+01 3.782886206579401289e+01
3.308415043156128377e+01 3.782860981364271424e+01
3.312670949753373861e+01 3.782834373326735999e+01
3.316923745151143521e+01 3.782808234410050829e+01
3.321193935151677579e+01 3.782780547364977508e+01
3.325430073146708310e+01 3.782754057829981775e+01
3.329690814937930554e+01 3.782725355787209764e+01
3.333922579931095243e+01 3.782698252898565983e+01
3.338150943827349693e+01 3.782672024212339323e+01
3.342379950720351189e+01 3.782647193072503455e+01
3.346615138917695731e+01 3.782622012519750143e+01
3.350845062511507422e+01 3.782594828857967428e+01
3.355078180716373026e+01 3.782570295552191908e+01
3.359320146415848285e+01 3.782544553435722889e+01
3.363561138918157667e+01 3.782518242301690492e+01
3.367802853917237371e+01 3.782492571327075126e+01
3.372034683311358094e+01 3.782466988871385638e+01
3.376274744712281972e+01 3.782441438020307345e+01
3.380515153112355620e+01 3.782415835306795771e+01
3.384748315415345132e+01 3.782390196986609965e+01
3.388997919321991503e+01 3.782363567822051920e+01
3.393256970518268645e+01 3.782336914093295377e+01
3.397507725108880550e+01 3.782310874746530516e+01
3.401757884211838245e+01 3.782285162274430235e+01
3.406029873713850975e+01 3.782259645253670044e+01
3.410275593213737011e+01 3.782233755212756421e+01
3.414528487215284258e+01 3.782207833492559246e+01
3.418775689322501421e+01 3.782182221881772222e+01
3.423034530621953309e+01 3.782156682493579325e+01
3.427280238724779338e+01 3.782130768997421910e+01
3.431535878719296306e+01 3.782105091685642151e+01
3.435780342819634825e+01 3.782079683012837990e+01
3.440021962509490550e+01 3.782053826065229174e+01
3.444283036817796528e+01 3.782026519465181735e+01
3.448534135508816689e+01 3.782000202319326831e+01
3.452772927214391530e+01 3.781974973116229677e+01
3.457042587024625391e+01 3.781949894529480360e+01
3.461285261227749288e+01 3.781922347399025597e+01
3.465531688428018242e+01 3.781896594407163548e+01
3.469770286220591515e+01 3.781870327868471549e+01
3.474015996011439711e+01 3.781844083768287135e+01
3.478242610709276050e+01 3.781819196177175257e+01
3.482506234315223992e+01 3.781794693973229471e+01
3.486780131107661873e+01 3.781769083113885443e+01
3.491027460212353617e+01 3.781744479103109313e+01
3.495268528116866946e+01 3.781716938310738385e+01
3.499508232111111283e+01 3.781690593976077963e+01
3.503746850206516683e+01 3.781664064872241227e+01
3.507984196499455720e+01 3.781638590305434633e+01
3.512216999894008040e+01 3.781613265945179592e+01
3.516470430686604232e+01 3.781586683723006814e+01
3.520722116390243173e+01 3.781559914276414247e+01
3.524988280585967004e+01 3.781533145517467887e+01
3.529229058080818504e+01 3.781505832151568569e+01
3.533498636377044022e+01 3.781477852202418433e+01
3.537746141583193094e+01 3.781451706006612312e+01
3.542026204580906779e+01 3.781425064306979067e+01
3.546285904373507947e+01 3.781398359942364351e+01
3.550548849173355848e+01 3.781370778495994500e+01
3.554794309078715742e+01 3.781345647735813031e+01
3.559043840481899679e+01 3.781317869628513506e+01
3.563284186285454780e+01 3.781292560379177559e+01
3.567531544982921332e+01 3.781269335710814516e+01
3.571780933381523937e+01 3.781245591924465543e+01
3.576026747480500489e+01 3.781221999916121490e+01
3.580270430678501725e+01 3.781198629825971835e+01
3.584552051371429116e+01 3.781172276622120876e+01
3.588801638979930431e+01 3.781146171706097903e+01
3.593068318383302540e+01 3.781121016486392250e+01
3.597329572890885174e+01 3.781096522154464168e+01
3.601574881293345243e+01 3.781070757924674552e+01
3.605821874493267387e+01 3.781044019440460602e+01
3.610082833992782980e+01 3.781018951665799932e+01
3.614333538291975856e+01 3.780992642498701883e+01
3.618600828899070621e+01 3.780967566434915028e+01
3.622870401502586901e+01 3.780942709397549351e+01
3.627131140104029328e+01 3.780918176810173748e+01
3.631384001404512674e+01 3.780893752277840036e+01
3.635649691103026271e+01 3.780867790921759308e+01
3.639899003610480577e+01 3.780842005268872441e+01
3.644169622112531215e+01 3.780814510156539399e+01
3.648417700512800366e+01 3.780788115939837724e+01
3.652687509811948985e+01 3.780762011475472661e+01
3.656927117111627012e+01 3.780734415529342840e+01
3.661177602119278163e+01 3.780708409886735666e+01
3.665426760818809271e+01 3.780683838104088323e+01
3.669683223823085427e+01 3.780659669505731557e+01
3.673941950523294508e+01 3.780633373343837889e+01
3.678192461421713233e+01 3.780607169473129403e+01
3.682438733824528754e+01 3.780582910350793924e+01
3.686728833732195199e+01 3.780557800003818869e+01
3.690975865931250155e+01 3.780532680372254362e+01
3.695238039828836918e+01 3.780506108677386834e+01
3.699488113727420568e+01 3.780480474454541451e+01
3.703764418023638427e+01 3.780456612206816658e+01
3.708009271323680878e+01 3.780431698929426432e+01
3.712278588616754860e+01 3.780408030730917091e+01
3.716530645126476884e+01 3.780383167686598256e+01
3.720774803031235933e+01 3.780359670609590239e+01
3.725020866934210062e+01 3.780335699090471024e+01
3.729280309041496366e+01 3.780310855999913855e+01
3.733528364542871714e+01 3.780286889280268525e+01
3.737794115243013948e+01 3.780263252715393918e+01
3.742047339840792120e+01 3.780239861298591109e+01
3.746302382543217391e+01 3.780212885746354345e+01
3.750540013343561441e+01 3.780187122234416819e+01
3.754791630350518972e+01 3.780160413725588597e+01
3.759036394953727722e+01 3.780136373971339481e+01
3.763293938955757767e+01 3.780110611440699842e+01
3.767525295761879534e+01 3.780083487890283322e+01
3.771773357270285487e+01 3.780057017201137626e+01
3.776011997170280665e+01 3.780033158304465246e+01
3.780255614768248051e+01 3.780007341548378719e+01
3.784498140367213637e+01 3.779981930726614792e+01
3.788761269266251475e+01 3.779956161794668645e+01
3.793011943367309868e+01 3.779930714267131719e+01
3.797268934256862849e+01 3.779906873688390334e+01
3.801503544650040567e+01 3.779884277004025250e+01
3.805756825150456280e+01 3.779861104101070168e+01
3.810012182348873466e+01 3.779838384307697652e+01
3.814266895339824259e+01 3.779815481682123846e+01
3.818513872439507395e+01 3.779792100069435890e+01
3.822770014440175146e+01 3.779766256468927565e+01
3.827033203339669853e+01 3.779740229723521594e+01
3.831288891541771591e+01 3.779715022969378424e+01
3.835530493443366140e+01 3.779690045538602305e+01
3.839792321645654738e+01 3.779667058857500450e+01
3.844047051551751792e+01 3.779642211292468090e+01
3.848312561749480665e+01 3.779615963532292966e+01
3.852566096349619329e+01 3.779589360724399683e+01
3.856851188046857715e+01 3.779565537727206248e+01
3.861107456241734326e+01 3.779542602405624052e+01
3.865359978436026722e+01 3.779520725078495502e+01
3.869586901634465903e+01 3.779500774638459859e+01
3.873833478440064937e+01 3.779479496986235176e+01
3.878075034543871880e+01 3.779456611776871711e+01
3.882306113140657544e+01 3.779434336878547640e+01
3.886556402838323265e+01 3.779411203117171425e+01
3.890801131445914507e+01 3.779387817659367954e+01
3.895052513747941703e+01 3.779363889077040994e+01
3.899312861054204404e+01 3.779340765538029245e+01
3.903550861962139606e+01 3.779317099812507763e+01
3.907815655460581183e+01 3.779294455829418808e+01
3.912060612661298364e+01 3.779272321035524840e+01
3.916312945564277470e+01 3.779249915424497885e+01
3.920557932567317039e+01 3.779224237385100338e+01
3.924828582466579974e+01 3.779200093299364482e+01
3.929061125766020268e+01 3.779177671707279984e+01
3.933315097866579890e+01 3.779155148474912806e+01
3.937553981470409781e+01 3.779128774194384732e+01
3.941794247075449675e+01 3.779102394053532521e+01
3.946021567273419350e+01 3.779075603522092308e+01
3.950257622578646988e+01 3.779051088684791182e+01
3.954478999879211187e+01 3.779026778726931468e+01
3.958709544281009585e+01 3.779002686649072018e+01
3.962925181980244815e+01 3.778978182884165449e+01
3.967160192970186472e+01 3.778949900426051300e+01
3.971383471379522234e+01 3.778924002281057426e+01
3.975606125977355987e+01 3.778897946487289516e+01
3.979845818877220154e+01 3.778871470332460802e+01
3.984064541477710009e+01 3.778847647662985310e+01
3.988294262578710914e+01 3.778825072900990278e+01
3.992552181880455464e+01 3.778799790158662830e+01
3.996805226081050932e+01 3.778774875950047374e+01
4.001050696079619229e+01 3.778749548049854212e+01
4.005279547383543104e+01 3.778725391263331801e+01
4.009509298880584538e+01 3.778699316111909923e+01
4.013739767984952778e+01 3.778675343326109726e+01
4.017986896389629692e+01 3.778651914057640937e+01
4.022211268288083375e+01 3.778626219587744828e+01
4.026444173196796328e+01 3.778602097355443590e+01
4.030673035886138678e+01 3.778579151779211287e+01
4.034907567990012467e+01 3.778558694266370566e+01
4.039130865188781172e+01 3.778535985010439191e+01
4.043360451480839401e+01 3.778511891190264294e+01
4.047590599872637540e+01 3.778486390427373465e+01
4.051820239878725260e+01 3.778460209145844573e+01
4.056045864173211157e+01 3.778437512075602456e+01
4.060278780071530491e+01 3.778417776803375716e+01
4.064503274764865637e+01 3.778395360175239404e+01
4.068739542260300368e+01 3.778371634815932367e+01
4.072956438059918582e+01 3.778348841911936518e+01
4.077192247868515551e+01 3.778328482530815791e+01
4.081424597173463553e+01 3.778306848817094021e+01
4.085678378480952233e+01 3.778282619260308195e+01
4.089914360386319458e+01 3.778258975876772752e+01
4.094155926385428756e+01 3.778237039349152582e+01
4.098391570884268731e+01 3.778214405269498855e+01
4.102647002274170518e+01 3.778188996952253831e+01
4.106888758076820523e+01 3.778167106986750667e+01
4.111127198173198849e+01 3.778143145876729392e+01
4.115361730579752475e+01 3.778121070250414704e+01
4.119598388881422579e+01 3.778095257434348042e+01
4.123816523188725114e+01 3.778073350983582657e+01
4.128051086293999106e+01 3.778053347347072588e+01
4.132275371393188834e+01 3.778034641232041224e+01
4.136501228692941368e+01 3.778014353802711156e+01
4.140724774287082255e+01 3.777995507085009308e+01
4.144958805583883077e+01 3.777977053008976327e+01
4.149181094090454280e+01 3.777958353993733454e+01
4.153423448000103235e+01 3.777938239864369052e+01
4.157654796401038766e+01 3.777921577051814950e+01
4.161880914808716625e+01 3.777903713519702933e+01
4.166115884215105325e+01 3.777883965314018866e+01
4.170369152806233615e+01 3.777863790239747743e+01
4.174616393609903753e+01 3.777844876514220829e+01
4.178850692207925022e+01 3.777825246572871265e+01
4.183087918302044272e+01 3.777805470609096261e+01
4.187324610399082303e+01 3.777783249275182698e+01
4.191552739799953997e+01 3.777760928634960180e+01
4.195806166203692555e+01 3.777736928873064670e+01
4.200043425196781754e+01 3.777714674793757155e+01
4.204285329394042492e+01 3.777691067875574760e+01
4.208528606896288693e+01 3.777666629202673221e+01
4.212763899890705943e+01 3.777644476622137404e+01
4.217002017097547650e+01 3.777624652978130371e+01
4.221255044802092016e+01 3.777604992023535857e+01
4.225487207598052919e+01 3.777579084760103001e+01
4.229730136704165488e+01 3.777556654874351949e+01
4.233961675199680030e+01 3.777536481633817544e+01
4.238192816008813679e+01 3.777516224128434175e+01
4.242411059211008251e+01 3.777490866139222447e+01
4.246654700406361371e+01 3.777468205201474660e+01


==> figs/MRI/Cartesian/DeepBrain1/REDEnergy_FISTA_LL/lst_cost_time.txt <==
0	66.98788
0.04413693	30.88427
0.08851691	14.37187
0.1328598	5.088833
0.1771753	1.132729
0.2214519	-0.07870799
0.2657128	-0.3151474
0.3206876	-0.364485
0.376202	-0.4256142
0.4204463	-0.4922346
0.4645603	-0.5407103
0.5087267	-0.5700806
0.5529112	-0.589154
0.5976357	-0.6040533
0.6423513	-0.6165207
0.6867318	-0.6266425
0.7309908	-0.6346532
0.7753104	-0.6410941
0.819602	-0.6464314
0.8639548	-0.6509088
0.9082564	-0.6546392
0.9525773	-0.6577242
0.9968488	-0.6602752
1.041136	-0.6624004
1.085541	-0.6641845
1.130734	-0.6656858
1.17507	-0.666953
1.219403	-0.6680277
1.263638	-0.6689438
1.307759	-0.6697311
1.352319	-0.6704137
1.396904	-0.6710111
1.441498	-0.6715361
1.485978	-0.6720024
1.530464	-0.6724188
1.575038	-0.6727924
1.635403	-0.6731309
1.682066	-0.673438
1.72664	-0.6737198
1.769364	-0.673979
1.811828	-0.674221
1.854351	-0.6744484
1.896784	-0.6746639
1.939197	-0.674869
1.981524	-0.6750665
2.023806	-0.6752551
2.066205	-0.6754362
2.108193	-0.67561
2.150138	-0.6757756
2.192092	-0.6759334
2.233978	-0.6760819
2.275822	-0.6762212
2.31764	-0.6763516
2.35957	-0.6764717
2.401507	-0.6765835
2.443478	-0.6766857
2.485336	-0.6767794
2.527284	-0.6768644
2.56918	-0.676942
2.611071	-0.6770132
2.653041	-0.6770775
2.694957	-0.6771368
2.73694	-0.6771915
2.778885	-0.6772423
2.853288	-0.6772899
2.903738	-0.6773353
2.945662	-0.6773783
2.987544	-0.67742
3.029472	-0.6774609
3.071429	-0.6775007
3.113348	-0.6775404
3.155226	-0.6775794
3.197119	-0.6776182
3.239027	-0.6776568
3.280935	-0.6776952
3.322851	-0.6777328
3.364789	-0.6777694
3.406694	-0.6778065
3.448651	-0.6778421
3.490586	-0.6778767
3.532512	-0.67791
3.574409	-0.677942
3.616292	-0.6779729
3.658207	-0.6780012
3.700171	-0.6780288
3.742049	-0.6780547
3.783916	-0.6780796
3.82357	-0.6781029
3.8632	-0.6781248
3.902824	-0.6781457
3.956528	-0.6781655
4.000373	-0.6781843
4.040044	-0.678202
4.084603	-0.6782197
4.138263	-0.6782374
4.177945	-0.6782539
4.217594	-0.6782704
4.257243	-0.6782868
4.296926	-0.6783022
4.336633	-0.6783177
4.376327	-0.6783331
4.415994	-0.6783484
4.455682	-0.6783637
4.495448	-0.6783787
4.535233	-0.6783937
4.574938	-0.6784083
4.614547	-0.6784226
4.654224	-0.6784363
4.693943	-0.67845
4.733613	-0.678463
4.773254	-0.6784758
4.808444	-0.6784881
4.843625	-0.6785
4.878826	-0.6785117
4.914001	-0.6785226
4.949166	-0.678533
4.984327	-0.6785426
5.019472	-0.6785523
5.063079	-0.6785622
5.109107	-0.6785707
5.144259	-0.6785796
5.179391	-0.6785885
5.212267	-0.6785966
5.24742	-0.678605
5.292902	-0.6786129
5.33915	-0.6786205
5.37209	-0.6786283
5.405034	-0.6786361
5.437904	-0.6786434
5.470768	-0.6786509
5.503709	-0.6786578
5.536622	-0.6786647
5.569513	-0.6786714
5.602419	-0.6786776
5.635292	-0.678684
5.66823	-0.6786904
5.701109	-0.6786963
5.734087	-0.6787018
5.767035	-0.6787072
5.79995	-0.6787126
5.832886	-0.6787175
5.865752	-0.6787226
5.898655	-0.6787274
5.931559	-0.678732
5.964462	-0.6787367
5.997344	-0.6787406
6.030381	-0.6787452
6.063633	-0.6787488
6.096687	-0.678753
6.13273	-0.678757
6.176396	-0.6787608
6.210008	-0.6787647
6.2429	-0.6787679
6.275832	-0.6787713
6.308733	-0.6787748
6.341687	-0.6787786
6.374593	-0.678782
6.407518	-0.6787857
6.440412	-0.6787887
6.484259	-0.6787919
6.524127	-0.6787953
6.557098	-0.6787988
6.589957	-0.6788012
6.622881	-0.6788039
6.655738	-0.6788067
6.688631	-0.6788091
6.721508	-0.6788122
6.754423	-0.6788151
6.787349	-0.6788177
6.820229	-0.6788201
6.853114	-0.6788223
6.886017	-0.6788247
6.918952	-0.6788269
6.951888	-0.6788296
6.984784	-0.6788316
7.017705	-0.6788334
7.050582	-0.6788359
7.083433	-0.6788387
7.116325	-0.6788405
7.149239	-0.6788427
7.18209	-0.6788444
7.224817	-0.678847
7.268567	-0.6788487
7.301481	-0.6788505
7.334426	-0.6788525
7.367334	-0.6788549
7.400136	-0.678857
7.43307	-0.6788591
7.465948	-0.678861
7.498848	-0.6788626
7.531779	-0.6788642
7.564668	-0.6788667
7.597675	-0.6788685
7.641575	-0.6788697
7.679843	-0.6788715
7.712789	-0.6788732
7.7457	-0.678875
7.77865	-0.6788767
7.811564	-0.6788785
7.844503	-0.6788799
7.877375	-0.6788815
7.910223	-0.6788838
7.943155	-0.6788852
7.976071	-0.6788865
8.00898	-0.6788883
8.041896	-0.6788898
8.074805	-0.6788913
8.107692	-0.6788929
8.140589	-0.6788943
8.173451	-0.6788962
8.206347	-0.6788975
8.239237	-0.6788987
8.272142	-0.6789
8.315716	-0.6789013
8.358088	-0.6789029
8.391009	-0.6789044
8.42392	-0.6789055
8.456781	-0.6789071
8.489718	-0.6789085
8.522641	-0.6789095
8.555549	-0.6789111
8.588444	-0.6789125
8.621447	-0.6789139
8.654342	-0.6789149
8.687232	-0.6789162
8.720107	-0.6789181
8.753045	-0.6789194
8.785963	-0.6789204
8.823062	-0.6789215
8.86668	-0.678923
8.89971	-0.6789241
8.932574	-0.6789255
8.965476	-0.6789265
8.998368	-0.6789281
9.031256	-0.6789291
9.064125	-0.6789302
9.097009	-0.6789317
9.129926	-0.6789324
9.162922	-0.6789339
9.195933	-0.6789351
9.22888	-0.6789361
9.261875	-0.6789377
9.294846	-0.6789389
9.327785	-0.6789401
9.360763	-0.6789415
9.40445	-0.6789424
9.446609	-0.6789435
9.479548	-0.6789446
9.512472	-0.6789458
9.545347	-0.6789471
9.578233	-0.6789479
9.611156	-0.6789488
9.644008	-0.6789498
9.676897	-0.6789509
9.709791	-0.6789522
9.742703	-0.6789529
9.775573	-0.6789534
9.808454	-0.6789546
9.841337	-0.6789556
9.874286	-0.6789564
9.907147	-0.6789573
9.940034	-0.6789581
9.982889	-0.6789584
10.0266	-0.6789597
10.0595	-0.6789607
10.09015	-0.6789615
10.12082	-0.6789621
10.15145	-0.6789632
10.18213	-0.678964
10.21277	-0.6789646
10.24565	-0.6789652
10.27635	-0.678966
10.30698	-0.6789672
10.33763	-0.6789678
10.36832	-0.6789681
10.39897	-0.6789693
10.42959	-0.6789697
10.46206	-0.6789704
10.50245	-0.6789709
10.53617	-0.6789716
10.56687	-0.6789724
10.59754	-0.6789732
10.62816	-0.6789734
10.65886	-0.6789737
10.68952	-0.6789744
10.72016	-0.6789753
10.75097	-0.6789756
10.78176	-0.6789765
10.81244	-0.6789769
10.84314	-0.6789775
10.87384	-0.6789781
10.90449	-0.6789785
10.93516	-0.6789789
10.96583	-0.6789798
10.99647	-0.6789804
11.02715	-0.6789806
11.05782	-0.6789812
11.08844	-0.6789818
11.12685	-0.6789824
11.16751	-0.6789833
11.19828	-0.6789837


==> figs/MRI/Cartesian/DeepBrain1/REDEnergy_FISTA_LL/lst_iter_diff.txt <==
2.908631706237792969e+01
1.334965515136718750e+01
1.020003700256347656e+01
5.996558666229248047e+00
2.780369043350219727e+00
1.045766472816467285e+00
3.809541165828704834e-01
2.153609842061996460e-01
1.873176097869873047e-01
1.647384017705917358e-01
1.336912959814071655e-01
1.067317798733711243e-01
8.865433186292648315e-02
7.661028951406478882e-02
6.712137907743453979e-02
5.883388593792915344e-02
5.169939249753952026e-02
4.574624821543693542e-02
4.073557257652282715e-02
3.636658564209938049e-02
3.246212005615234375e-02
2.896584011614322662e-02
2.585977688431739807e-02
2.311378903687000275e-02
2.068451046943664551e-02
1.853085868060588837e-02
1.662149652838706970e-02
1.493247877806425095e-02
1.344260480254888535e-02
1.213126350194215775e-02
1.097843050956726074e-02
9.965293109416961670e-03
9.074497967958450317e-03
8.290307596325874329e-03
7.598785217851400375e-03
6.987961940467357635e-03
6.447921972721815109e-03
5.970592144876718521e-03
5.549441091716289520e-03
5.178911145776510239e-03
4.854088183492422104e-03
4.570327699184417725e-03
4.322988446801900864e-03
4.107371438294649124e-03
3.918725531548261642e-03
3.752362215891480446e-03
3.603806486353278160e-03
3.468947485089302063e-03
3.344149794429540634e-03
3.226346336305141449e-03
3.113054437562823296e-03
3.002397017553448677e-03
2.893062308430671692e-03
2.784247044473886490e-03
2.675617346540093422e-03
2.567209070548415184e-03
2.459365408867597580e-03
2.352651907131075859e-03
2.247761702165007591e-03
2.145465929061174393e-03
2.046536654233932495e-03
1.951699145138263702e-03
1.861592056229710579e-03
1.776752644218504429e-03
1.697589294053614140e-03
1.624382217414677143e-03
1.557272975333034992e-03
1.496266224421560764e-03
1.441239146515727043e-03
1.391941332258284092e-03
1.348012941889464855e-03
1.308994367718696594e-03
1.274349400773644447e-03
1.243489328771829605e-03
1.215793425217270851e-03
1.190633978694677353e-03
1.167403999716043472e-03
1.145537244156002998e-03
1.124527771025896072e-03
1.103941467590630054e-03
1.083429320715367794e-03
1.062733121216297150e-03
1.041682553477585316e-03
1.020196359604597092e-03
9.982680203393101692e-04
9.759594686329364777e-04
9.533867123536765575e-04
9.307099971920251846e-04
9.081109310500323772e-04
8.857851498760282993e-04
8.639247389510273933e-04
8.427091524936258793e-04
8.222872857004404068e-04
8.027899893932044506e-04
7.843055063858628273e-04
7.668908801861107349e-04
7.505667163059115410e-04
7.353189866989850998e-04
7.211057818494737148e-04
7.078573689796030521e-04
6.954888813197612762e-04
6.838958943262696266e-04
6.729676388204097748e-04
6.625905516557395458e-04
6.526497891172766685e-04
6.430338835343718529e-04
6.336457445286214352e-04
6.243937532417476177e-04
6.152029382064938545e-04
6.060161977075040340e-04
5.967678735032677650e-04
5.874546477571129799e-04
5.780715728178620338e-04
5.686231888830661774e-04
5.591296358034014702e-04
5.496190860867500305e-04
5.401295493356883526e-04
5.306921084411442280e-04
5.213650874793529510e-04
5.121825961396098137e-04
5.031799664720892906e-04
4.943788517266511917e-04
4.858159518335014582e-04
4.774965345859527588e-04
4.694254603236913681e-04
4.615903890226036310e-04
4.539864603430032730e-04
4.465965321287512779e-04
4.393963899929076433e-04
4.323594039306044579e-04
4.254589730408042669e-04
4.186662554275244474e-04
4.119574732612818480e-04
4.053084412589669228e-04
3.987012896686792374e-04
3.921202442143112421e-04
3.855557297356426716e-04
3.790036134887486696e-04
3.724644193425774574e-04
3.659428912214934826e-04
3.594470908865332603e-04
3.529883397277444601e-04
3.465806948952376842e-04
3.402383590582758188e-04
3.339789109304547310e-04
3.278169315308332443e-04
3.217674675397574902e-04
3.158444596920162439e-04
3.100584435742348433e-04
3.044206241611391306e-04
2.989357162732630968e-04
2.936075034085661173e-04
2.884364803321659565e-04
2.834178740158677101e-04
2.785485412459820509e-04
2.738217590376734734e-04
2.692280395422130823e-04
2.647570508997887373e-04
2.603980829007923603e-04
2.561394649092108011e-04
2.519716508686542511e-04
2.478843380231410265e-04
2.438681403873488307e-04
2.399164804955944419e-04
2.360237849643453956e-04
2.321862848475575447e-04
2.284017828060314059e-04
2.246710355393588543e-04
2.209955418948084116e-04
2.173793764086440206e-04
2.138264244422316551e-04
2.103420119965448976e-04
2.069316833512857556e-04
2.036005025729537010e-04
2.003548579523339868e-04
1.971996098291128874e-04
1.941380905918776989e-04
1.911744329845532775e-04
1.883114018710330129e-04
1.855490409070625901e-04
1.828873355407267809e-04
1.803238410502672195e-04
1.778578443918377161e-04
1.754844706738367677e-04
1.732008822727948427e-04
1.710017531877383590e-04
1.688814954832196236e-04
1.668354816501960158e-04
1.648582547204568982e-04
1.629447215236723423e-04
1.610897888895124197e-04
1.592889893800020218e-04
1.575376227265223861e-04
1.558321673655882478e-04
1.541688834549859166e-04
1.525459520053118467e-04
1.509613503003492951e-04
1.494125754106789827e-04
1.478986523579806089e-04
1.464195083826780319e-04
1.449743431294336915e-04
1.435618905816227198e-04
1.421834022039547563e-04
1.408379903296008706e-04
1.395262224832549691e-04
1.382491609547287226e-04
1.370062818750739098e-04
1.357979781460016966e-04
1.346249773632735014e-04
1.334860426140949130e-04
1.323825999861583114e-04
1.313137763645499945e-04
1.302799064433202147e-04
1.292799133807420731e-04
1.283134915865957737e-04
1.273791567655280232e-04
1.264774327864870429e-04
1.256061077583581209e-04
1.247651525773108006e-04
1.239524863194674253e-04
1.231665228260681033e-04
1.224071602337062359e-04
1.216719902004115283e-04
1.209606416523456573e-04
1.202709536300972104e-04
1.196025041281245649e-04
1.189542599604465067e-04
1.183241474791429937e-04
1.177112062578089535e-04
1.171145340777002275e-04
1.165324865723960102e-04
1.159639869001694024e-04
1.154080164269544184e-04
1.148627270595170557e-04
1.143278932431712747e-04
1.138001898652873933e-04
1.132802426582202315e-04
1.127658033510670066e-04
1.122548201237805188e-04
1.117469873861409724e-04
1.112396421376615763e-04
1.107309144572354853e-04
1.102202513720840216e-04
1.097059066523797810e-04
1.091869271476753056e-04
1.086621123249642551e-04
1.081306909327395260e-04
1.075912296073511243e-04
1.070438447641208768e-04
1.064885655068792403e-04
1.059244823409244418e-04
1.053526575560681522e-04
1.047727710101753473e-04
1.041850555338896811e-04
1.035903696902096272e-04
1.029898048727773130e-04
1.023841250571422279e-04
1.017736358335241675e-04
1.011591448332183063e-04
1.005419399007223547e-04
9.992280683945864439e-05
9.930292435456067324e-05
9.868207416730001569e-05
9.806195157580077648e-05
9.744321141624823213e-05
9.682626841822639108e-05
9.621020581107586622e-05
9.559618047205731273e-05
9.498442523181438446e-05
9.437331755179911852e-05
9.376575326314195991e-05
9.316009527537971735e-05
9.255609620595350862e-05
9.195373422699049115e-05
9.135298751061782241e-05
9.075337584363296628e-05
9.015551040647551417e-05
8.955889643402770162e-05
8.896362851373851299e-05
8.836935012368485332e-05
8.777646871749311686e-05
8.718540630070492625e-05
8.659632294438779354e-05
8.600846194894984365e-05
8.542343130102381110e-05
8.484073623549193144e-05
8.426065323874354362e-05
8.368411363335326314e-05
8.311099372804164886e-05
8.254194108303636312e-05
8.197627175832167268e-05
8.141525904648005962e-05
8.085949230007827282e-05
8.030857861740514636e-05
7.976267079357057810e-05
7.922189979581162333e-05
7.868648390285670757e-05
7.815653953002765775e-05
7.763204484945163131e-05
7.711340731475502253e-05


==> figs/MRI/Cartesian/DeepBrain1/REDEnergy_FISTA_LL/lst_iter_diff_norm.txt <==
1.097593083977699280e-01
5.037588253617286682e-02
3.849057108163833618e-02
2.262844517827033997e-02
1.049192249774932861e-02
3.946274984627962112e-03
1.437557744793593884e-03
8.126801694743335247e-04
7.068564882501959801e-04
6.216521724127233028e-04
5.044937133789062500e-04
4.027600516565144062e-04
3.345434961374849081e-04
2.890944306273013353e-04
2.532873477321118116e-04
2.220138994744047523e-04
1.950913720065727830e-04
1.726267510093748569e-04
1.537186035420745611e-04
1.372319238726049662e-04
1.224981388077139854e-04
1.093046812457032502e-04
9.758372470969334245e-05
8.722154598217457533e-05
7.805448694853112102e-05
6.992752605583518744e-05
6.272241444094106555e-05
5.634878107230179012e-05
5.072663407190702856e-05
4.577819345286116004e-05
4.142789475736208260e-05
3.760475010494701564e-05
3.424326860113069415e-05
3.128407115582376719e-05
2.867456169042270631e-05
2.636957651702687144e-05
2.433169720461592078e-05
2.253045931865926832e-05
2.094121555273886770e-05
1.954299295903183520e-05
1.831725057854782790e-05
1.724646062939427793e-05
1.631310806260444224e-05
1.549946136947255582e-05
1.478759259043727070e-05
1.415980841557029635e-05
1.359922316623851657e-05
1.309032268181908876e-05
1.261938996321987361e-05
1.217484987137140706e-05
1.174733461084542796e-05
1.132976103690452874e-05
1.091717876988695934e-05
1.050655646395171061e-05
1.009663446893682703e-05
9.687548299552872777e-06
9.280592166760470718e-06
8.877900654624681920e-06
8.482090379402507097e-06
8.096069905150216073e-06
7.722753252892289311e-06
7.364877092186361551e-06
7.024851583992131054e-06
6.704703991999849677e-06
6.405975000234320760e-06
6.129723260528407991e-06
5.876481282029999420e-06
5.646268164127832279e-06
5.438619609776651487e-06
5.252590653981314972e-06
5.086823875899426639e-06
4.939584414387354627e-06
4.808849098481005058e-06
4.692396487371297553e-06
4.587883722706465051e-06
4.492942935030441731e-06
4.405283107189461589e-06
4.322766926634358242e-06
4.243486273480812088e-06
4.165802693023579195e-06
4.088398327439790592e-06
4.010300017398549244e-06
3.930863840650999919e-06
3.849784206977346912e-06
3.767036105273291469e-06
3.682853275677189231e-06
3.597673185140592977e-06
3.512101102387532592e-06
3.426821876928443089e-06
3.342574018461164087e-06
3.260082166889333166e-06
3.180023441018420272e-06
3.102960135947796516e-06
3.029385652553173713e-06
2.959633093269076198e-06
2.893917780966148712e-06
2.832317477441392839e-06
2.774778977254754864e-06
2.721144483075477183e-06
2.671150696187396534e-06
2.624477247081813402e-06
2.580730324552860111e-06
2.539491788411396556e-06
2.500333039279212244e-06
2.462820930304587819e-06
2.426534592814277858e-06
2.391107727817143314e-06
2.356194727326510474e-06
2.321512511116452515e-06
2.286845756316324696e-06
2.251946398246218450e-06
2.216802386101335287e-06
2.181394620492937975e-06
2.145740381820360199e-06
2.109915840264875442e-06
2.074027179332915694e-06
2.038217644440010190e-06
2.002604787776363082e-06
1.967408707059803419e-06
1.932757868416956626e-06
1.898785740195307881e-06
1.865574176918016747e-06
1.833261421779752709e-06
1.801867483663954772e-06
1.771410666151496116e-06
1.741844471325748600e-06
1.713150481919001322e-06
1.685264123807428405e-06
1.658093879086663947e-06
1.631539248592162039e-06
1.605499960533052217e-06
1.579867216605634894e-06
1.554551090521272272e-06
1.529460519122949336e-06
1.504527972429059446e-06
1.479693878536636475e-06
1.454922198718122672e-06
1.430197357876750175e-06
1.405521288688760251e-06
1.380911839987675194e-06
1.356399479846004397e-06
1.332026840827893466e-06
1.307847128373396117e-06
1.283913888983079232e-06
1.260293402083334513e-06
1.237040805790456943e-06
1.214212716149631888e-06
1.191861770166724455e-06
1.170027871921774931e-06
1.148753085544740316e-06
1.128055373555980623e-06
1.107949060497048777e-06
1.088435737983672880e-06
1.069497670869168360e-06
1.051122922035574447e-06
1.033286139318079222e-06
1.015951397675962653e-06
9.990797025238862261e-07
9.826309224081342109e-07
9.665607194619951770e-07
9.508331118013302330e-07
9.354093890578951687e-07
9.202539672514831182e-07
9.053420626514707692e-07
8.906527000362984836e-07
8.761716117078321986e-07
8.618905553703370970e-07
8.478123163513373584e-07
8.339425789927190635e-07
8.202966910175746307e-07
8.068893748713890091e-07
7.937406962810200639e-07
7.808715736246085726e-07
7.683011062908917665e-07
7.560534527328854892e-07
7.441469165314629208e-07
7.325940600821922999e-07
7.214104584818414878e-07
7.106066277628997341e-07
7.001826247687858995e-07
6.901385063429188449e-07
6.804649501646053977e-07
6.711593414365779608e-07
6.622032628911256324e-07
6.535859711220837198e-07
6.452874004025943577e-07
6.372864618242601864e-07
6.295657044574909378e-07
6.221044941412401386e-07
6.148836177999328356e-07
6.078839192014129367e-07
6.010884590068599209e-07
5.944795589130080771e-07
5.880438607164251152e-07
5.817673809360712767e-07
5.756431278314266820e-07
5.696634843843639828e-07
5.638190714307711460e-07
5.581061941484222189e-07
5.525245114768040366e-07
5.470711244015546981e-07
5.417410875452333130e-07
5.365392894418619107e-07
5.314622626428899821e-07
5.265122240416530985e-07
5.216931526774715167e-07
5.170030590306851082e-07
5.124434210301842541e-07
5.080170240034931339e-07
5.037191499468463007e-07
4.995552558284543920e-07
4.955219878866046201e-07
4.916205966765119229e-07
4.878470463154371828e-07
4.842001999350031838e-07
4.806744300367427059e-07
4.772716692968970165e-07
4.739836754197312985e-07
4.708102778749889694e-07
4.677436038491578074e-07
4.647777132049668580e-07
4.619122080384840956e-07
4.591379934026917908e-07
4.564536766338278539e-07
4.538511007012857590e-07
4.513286455676279729e-07
4.488824458803719608e-07
4.465046856694243615e-07
4.441916985342686530e-07
4.419401022914826171e-07
4.397437010084104259e-07
4.375984303806035314e-07
4.355004534772888292e-07
4.334427501362370094e-07
4.314245245495840209e-07
4.294331859000521945e-07
4.274711500329431146e-07
4.255298620137182297e-07
4.236016195591219002e-07
4.216852858007769100e-07
4.197707710318354657e-07
4.178510550900682574e-07
4.159240347689774353e-07
4.139831162319751456e-07
4.120247183436731575e-07
4.100442936305626063e-07
4.080389430782815907e-07
4.060032381403289037e-07
4.039376335640554316e-07
4.018422430362988962e-07
3.997136559519276489e-07
3.975558229285525158e-07
3.953675786760868505e-07
3.931498042675229954e-07
3.909057113560265861e-07
3.886394210894650314e-07
3.863538609039096627e-07
3.840501392460282659e-07
3.817312972387298942e-07
3.794022234160365770e-07
3.770659020574385067e-07
3.747267101061879657e-07
3.723839085978397634e-07
3.700438355735968798e-07
3.677089637221797602e-07
3.653808846593165072e-07
3.630561309364566114e-07
3.607390510751429247e-07
3.584305545700772200e-07
3.561245023320225300e-07
3.538318082974001300e-07
3.515463049552636221e-07
3.492670828109112335e-07
3.469940281775052426e-07
3.447270557899173582e-07
3.424643750804534648e-07
3.402082882075774251e-07
3.379569193384668324e-07
3.357106379553442821e-07
3.334680798161571147e-07
3.312308081149240024e-07
3.290003860456636176e-07
3.267774388859834289e-07
3.245591244649403961e-07
3.223514681849337649e-07
3.201526226348505588e-07
3.179636394179397030e-07
3.157880144044611370e-07
3.136253212687734049e-07
3.114779474344686605e-07
3.093433633694075979e-07
3.072263439207745250e-07
3.051291059819050133e-07
3.030502000456181122e-07
3.009901661243929993e-07
2.989495442307088524e-07
2.969291017507202923e-07
2.949293218534876360e-07
2.929500908521731617e-07
2.909929719407955417e-07


==> figs/MRI/Cartesian/DeepBrain1/REDEnergy_FISTA_LL/lst_psnr_time.txt <==
0	22.567632819579
0.0441369288600981	25.0443462057429
0.0885169147513807	27.028217571278
0.132859822828323	28.885376142158
0.177175259683281	30.2097196899578
0.221451874356717	30.9504334439714
0.265712839085609	31.3637729239255
0.320687622297555	31.6708851660785
0.376202020328492	31.9501545844233
0.420446349307895	32.2059077092908
0.464560272637755	32.4314068542284
0.508726722560823	32.6287954217103
0.552911135368049	32.8055015433083
0.59763574320823	32.9680023481893
0.642351326067001	33.119893438933
0.686731800902635	33.2627838645863
0.73099079169333	33.3975197360577
0.775310387834907	33.5245553510095
0.819601997733116	33.6439943739889
0.863954804837704	33.7557447322185
0.908256333786994	33.8597330038451
0.952577305957675	33.9560758054526
0.99684882722795	34.0450910887391
1.04113595513627	34.1272697331616
1.0855414471589	34.2032101070353
1.13073366228491	34.2735461220347
1.17507033329457	34.3388918333605
1.21940286224708	34.3998124866232
1.26363757718354	34.4568016835773
1.30775934131816	34.5102738757998
1.35231861099601	34.5605618189347
1.39690393628553	34.6079420079468
1.44149813661352	34.6526491816855
1.48597841057926	34.6948884532197
1.53046429157257	34.7348513760092
1.57503813318908	34.7727212135251
1.63540342124179	34.8086762197655
1.68206646526232	34.8428912388465
1.72663990594447	34.8755355169067
1.76936448179185	34.9067702765237
1.81182811083272	34.9367449793612
1.85435053100809	34.9655961228568
1.89678443828598	34.9934471013162
1.93919722223654	35.0203991886227
1.98152354452759	35.0465372802705
2.02380569372326	35.0719346785273
2.06620476068929	35.0966544386253
2.10819273395464	35.1207512190773
2.15013819513842	35.1442730025472
2.19209247920662	35.1672612989802
2.2339778104797	35.189752929864
2.27582160849124	35.2117833656736
2.31763974251226	35.2333882295839
2.35957037145272	35.2546018006436
2.40150743117556	35.2754569422439
2.44347763853148	35.2959854303631
2.48533594980836	35.3162172910814
2.52728396793827	35.3361800992399
2.56918059661984	35.3558985160607
2.61107135796919	35.3753942537125
2.65304140280932	35.3946864027015
2.69495741464198	35.4137906873026
2.73693963279948	35.4327211880981
2.7788845426403	35.4514900851475
2.8532882896252	35.4701075786329
2.90373850567266	35.4885817747669
2.94566256552935	35.5069189938949
2.9875439372845	35.5251246076523
3.02947240322828	35.5432033991144
3.07142943423241	35.5611594160394
3.11334758345038	35.5789961655437
3.15522633353248	35.596716363355
3.19711883179843	35.6143221885078
3.23902728501707	35.6318155135063
3.2809347929433	35.6491977158612
3.32285081874579	35.6664699359872
3.36478854063898	35.6836326025105
3.4066936923191	35.7006861576626
3.44865136267617	35.7176311289033
3.49058627989143	35.7344661860375
3.53251208364964	35.7511890187929
3.57440874958411	35.7677977833844
3.61629206966609	35.78428959181
3.65820722654462	35.8006614306875
3.70017060963437	35.8169097713269
3.7420488842763	35.8330308228175
3.78391541494057	35.8490204484559
3.82357030222192	35.8648742274315
3.86319995857775	35.8805877421006
3.90282389568165	35.8961563865152
3.95652804151177	35.9115756176031
4.00037266174331	35.9268409873446
4.0400439905934	35.9419482190657
4.08460301347077	35.9568928553864
4.13826265744865	35.9716710371706
4.17794471979141	35.9862787529156
4.21759394789115	36.0007128307493
4.25724299252033	36.0149701267522
4.2969255046919	36.0290483588204
4.33663308061659	36.0429456905115
4.37632671650499	36.0566610005126
4.41599435731769	36.0701938691137
4.45568238338456	36.0835444631273
4.49544760631397	36.096713986546
4.53523330204189	36.1097044564841
4.57493811799213	36.1225187457823
4.6145470328629	36.1351608083083
4.65422432124615	36.1476349622201
4.69394294312224	36.1599457400047
4.73361244797707	36.1720988944793
4.77325442712754	36.1841008634321
4.808443762362	36.1959581527404
4.84362472128123	36.2076781391551
4.87882580468431	36.2192684634922
4.91400170186535	36.2307363646945
4.94916644785553	36.2420895188107
4.98432739963755	36.253335431427
5.01947235362604	36.2644813976406
5.06307921325788	36.2755341436407
5.10910738119856	36.2865000079209
5.14425890427083	36.2973845113828
5.17939092032611	36.3081925726807
5.21226747008041	36.3189282767337
5.24742015823722	36.3295950243106
5.29290190851316	36.3401955074501
5.33914992818609	36.3507311336405
5.37208971520886	36.3612026316545
5.40503347385675	36.371610080009
5.43790448410437	36.3819527383156
5.47076820908114	36.3922291953617
5.50370918307453	36.4024374463164
5.53662200598046	36.4125747129658
5.56951309274882	36.4226379684219
5.60241887159646	36.4326238851207
5.63529225671664	36.4425287683027
5.66822952963412	36.4523488506697
5.70110893156379	36.4620804157399
5.73408627696335	36.4717196648226
5.76703525288031	36.4812628686467
5.79994951421395	36.490706568783
5.83288579108194	36.5000479260933
5.86575187835842	36.5092837222562
5.8986553712748	36.5184114773106
5.93155855452642	36.5274289188352
5.96446192031726	36.536334608352
5.99734417814761	36.5451272078165
6.03038053400815	36.5538059368266
6.06363342702389	36.5623702527837
6.09668698208407	36.570820313672
6.13273007236421	36.5791566919214
6.17639645608142	36.5873804902801
6.21000819141045	36.5954931556126
6.24290043534711	36.6034966169301
6.27583171939477	36.6113932463744
6.30873249471188	36.6191856810714
6.34168714750558	36.6268768157367
6.37459335848689	36.6344700309239
6.40751818008721	36.6419687776168
6.44041225500405	36.6493767983171
6.48425884498283	36.6566980071366
6.52412723563612	36.6639364469925
6.55709817958996	36.6710963889656
6.58995701977983	36.6781821561839
6.62288135522977	36.6851980124806
6.65573802450672	36.6921481340021
6.6886307974346	36.6990367977966
6.72150806616992	36.7058683140329
6.75442323740572	36.7126466581643
6.78734939126298	36.7193758083196
6.8202286302112	36.7260596220993
6.85311389528215	36.7327017284682
6.88601666642353	36.7393056687007
6.91895234724507	36.745874541239
6.95188829489052	36.752411701716
6.98478355491534	36.7589197909172
7.01770540513098	36.7654013427087
7.05058209132403	36.7718583366608
7.08343278849497	36.7782927097086
7.11632542358711	36.7847060525117
7.14923838246614	36.7910998461885
7.18209038442001	36.7974750984619
7.22481701523066	36.8038327003302
7.26856658048928	36.8101731658592
7.3014806015417	36.8164966311725
7.33442641049623	36.8228045751246
7.36733392765746	36.8290965307637
7.40013556368649	36.8353711346743
7.43306991644204	36.8416279414011
7.46594823058695	36.8478662750627
7.49884862313047	36.8540851388648
7.53177879098803	36.8602837091104
7.5646677990444	36.8664610871562
7.59767463523895	36.8726159129926
7.64157465426251	36.8787473302358
7.67984330933541	36.8848538408728
7.71278885006905	36.8909341864325
7.74570014793426	36.8969872240211
7.77864998485893	36.903011595686
7.81156468391418	36.9090061198332
7.84450324485078	36.9149697014978
7.87737444788218	36.9209012195409
7.91022358182818	36.9267997658586
7.94315462280065	36.9326641697992
7.97607108671218	36.938493843025
8.00898006791249	36.9442880270651
8.04189612111077	36.9500459171621
8.07480483129621	36.9557672269718
8.10769216250628	36.9614514152385
8.14058897877112	36.9670984446865
8.17345188790932	36.9727079988873
8.20634691696614	36.9782800694001
8.23923713015392	36.9838146695636
8.27214230690151	36.9893119319964
8.3157154051587	36.994772145842
8.35808780323714	37.0001957180997
8.39100975682959	37.0055830293842
8.4239198951982	37.0109343592177
8.4567811684683	37.0162505291933
8.48971887165681	37.0215319763648
8.5226415307261	37.0267794144516
8.55554833309725	37.0319936497084
8.5884437658824	37.0371755034037
8.62144639575854	37.0423257844545
8.65434123482555	37.0474452397215
8.68723205802962	37.0525344346576
8.72010685503483	37.0575942064034
8.75304479012266	37.0626256489223
8.78596330108121	37.0676295302127
8.82306215306744	37.0726062549616
8.86668009217829	37.0775559865253
8.89970951154828	37.0824792690096
8.93257443467155	37.0873765309048
8.96547564677894	37.0922483233462
8.99836807372048	37.0970947753755
9.03125547012314	37.1019162292765
9.06412476254627	37.1067130177684
9.09700888441876	37.1114851596168
9.12992602912709	37.1162326471771
9.16292166383937	37.1209557132831
9.1959333489649	37.1256541856047
9.22888001520187	37.1303282973004
9.26187469530851	37.1349779069486
9.29484571656212	37.1396027292606
9.32778590451926	37.144202922069
9.36076259613037	37.148779709374
9.40445054508746	37.1533338181543
9.446608168073	37.1578628997418
9.47954836115241	37.1623668422156
9.51247218996286	37.1668453876514
9.54534768126905	37.1712985532733
9.57823275029659	37.1757262481858
9.61115592764691	37.1801286507317
9.64400762179866	37.1845058120885
9.67689667874947	37.1888578322814
9.70979120163247	37.1931848588414
9.74270340474322	37.1974872476926
9.77557325083762	37.2017651060336
9.80845388071612	37.2060188121266
9.84133716253564	37.2102486340993
9.87428558664396	37.2144550069204
9.90714727761224	37.2186382593878
9.94003370637074	37.2227990796703
9.98288871254772	37.2269377018719
10.0266014784575	37.231054753094
10.059498494491	37.2351504981521
10.0901481756009	37.2392255893034
10.1208155206405	37.2432805514906
10.1514552119188	37.2473158900876
10.1821302399039	37.2513321235501
10.2127689421177	37.2553298069527
10.2456544013694	37.2593090725414
10.2763495151885	37.2632706056429
10.3069825074635	37.2672146161575
10.3376258234493	37.2711416096315
10.3683181116357	37.2750518372967
10.3989706276916	37.2789456832495
10.4295931747183	37.2828232873665
10.4620595555753	37.2866849310956
10.5024452744983	37.290530835433
10.5361676258035	37.2943611781169
10.5668654586188	37.2981760605545
10.5975350267254	37.3019756876238
10.6281587705016	37.3057600124543
10.6588571993634	37.3095291541978
10.6895176572725	37.3132830849356
10.7201564041898	37.3170217937307
10.750966375228	37.3207452919612
10.781761134509	37.3244533683954
10.8124365713447	37.328146215126
10.8431403925642	37.3318236372542
10.8738389504142	37.3354857010037
10.9044868522324	37.339132300108
10.9351579993963	37.3427633173214
10.9658264694735	37.3463786827219
10.9964708997868	37.3499782648197
11.0271478351206	37.3535620020495
11.0578231997788	37.3571296390516
11.0884367218241	37.3606811543305
11.1268550488167	37.364216341861
11.1675114408135	37.3677352718122
11.1982823209837	37.3712377167556


==> figs/MRI/Cartesian/DeepBrain1/REDEnergy_GD/lst_cost_time.txt <==
0	66.98788
0.3602025	38.86691
0.3749048	22.77196
0.3898337	13.4682
0.4045291	8.034365
0.419171	4.82541
0.4337999	2.906956
0.4484058	1.743849
0.4630363	1.027087
0.4776643	0.5768071
0.4922744	0.2874532
0.5068821	0.09653687
0.5225998	-0.03326625
0.5383305	-0.1244807
0.5540608	-0.1908488
0.569729	-0.2408634
0.584308	-0.2798427
0.5989037	-0.3111762
0.6135123	-0.3370599
0.6281139	-0.3589461
0.6427215	-0.3778162
0.6573234	-0.3943484
0.671926	-0.4090237
0.686532	-0.4221909
0.7011474	-0.4341079
0.7157459	-0.4449736
0.7303699	-0.4549398
0.7449815	-0.4641269
0.7596298	-0.472634
0.774259	-0.4805402
0.7888879	-0.4879125
0.8035128	-0.4948063
0.8181117	-0.5012692
0.8327183	-0.5073431
0.8473254	-0.5130621
0.8619343	-0.5184574
0.8765504	-0.5235565
0.8911565	-0.5283828
0.9057592	-0.5329584
0.9203655	-0.537302
0.9349735	-0.5414308
0.9495865	-0.5453602
0.9641871	-0.5491034
0.97991	-0.5526744
0.9956033	-0.5560838
1.011289	-0.5593426
1.026976	-0.5624595
1.041571	-0.5654439
1.056171	-0.5683036
1.070774	-0.5710461
1.08538	-0.573678
1.099965	-0.5762059
1.114556	-0.5786357
1.129146	-0.5809726
1.143754	-0.5832215
1.158353	-0.5853879
1.172974	-0.5874755
1.187564	-0.589488
1.20216	-0.5914286
1.216759	-0.5933021
1.231362	-0.595112
1.245948	-0.5968607
1.260545	-0.5985517
1.275144	-0.600187
1.289728	-0.6017696
1.304317	-0.6033021
1.31893	-0.6047849
1.333524	-0.6062223
1.34815	-0.6076155
1.362755	-0.6089662
1.377352	-0.6102772
1.391955	-0.6115491
1.406548	-0.6127834
1.421124	-0.6139827
1.435712	-0.6151472
1.450326	-0.6162788
1.466323	-0.6173792
1.481042	-0.6184495
1.495663	-0.6194903
1.510275	-0.620503
1.524883	-0.6214883
1.539496	-0.6224484
1.554121	-0.6233823
1.568735	-0.624293
1.583334	-0.6251802
1.597949	-0.6260448
1.612585	-0.6268876
1.62719	-0.6277091
1.641809	-0.6285104
1.656425	-0.6292925
1.672241	-0.6300554
1.687952	-0.6307994
1.703684	-0.6315266
1.719381	-0.6322365
1.733986	-0.6329293
1.748599	-0.6336063
1.763214	-0.6342677
1.777831	-0.6349144
1.792444	-0.635546
1.807063	-0.6361637
1.821666	-0.6367675
1.836306	-0.6373577
1.850909	-0.6379356
1.865521	-0.6385005
1.880135	-0.6390538
1.894756	-0.6395944
1.909377	-0.640124
1.924013	-0.6406425
1.938641	-0.6411503
1.953281	-0.6416473
1.967908	-0.6421344
1.982526	-0.6426114
1.997127	-0.6430784
2.011746	-0.6435364
2.027447	-0.643985
2.043184	-0.6444246
2.05887	-0.6448555
2.07458	-0.6452785
2.089196	-0.6456928
2.103811	-0.646099
2.118417	-0.6464981
2.133031	-0.6468889
2.14763	-0.6472725
2.162237	-0.6476486
2.176839	-0.648018
2.191447	-0.6483797
2.206047	-0.6487355
2.220675	-0.6490843
2.235292	-0.649427
2.249931	-0.6497631
2.264541	-0.6500939
2.279171	-0.6504183
2.293773	-0.6507373
2.308371	-0.6510499
2.322997	-0.6513573
2.337601	-0.6516593
2.352222	-0.6519562
2.366831	-0.6522478
2.381436	-0.6525345
2.39604	-0.6528162
2.410666	-0.653093
2.425282	-0.6533652
2.43987	-0.6536325
2.45447	-0.6538958
2.469088	-0.6541548
2.483683	-0.6544091
2.498279	-0.6546596
2.512884	-0.6549057
2.527484	-0.655148
2.542086	-0.6553859
2.556685	-0.6556203
2.571304	-0.6558509
2.585908	-0.6560774
2.600528	-0.6563005
2.615137	-0.6565207
2.629731	-0.6567368
2.644337	-0.6569497
2.658939	-0.6571594
2.673558	-0.6573659
2.68817	-0.6575689
2.702769	-0.657769
2.717392	-0.6579661
2.732015	-0.6581604
2.746642	-0.6583509
2.761253	-0.6585391
2.776962	-0.6587247
2.792673	-0.6589076
2.808419	-0.6590875
2.824139	-0.6592646
2.838751	-0.6594393
2.85339	-0.6596116
2.868001	-0.6597812
2.883156	-0.6599484
2.897755	-0.6601127
2.912388	-0.660275
2.927003	-0.6604345
2.941619	-0.6605923
2.956227	-0.6607475
2.970884	-0.6609009
2.985633	-0.6610522
3.000242	-0.6612012
3.014863	-0.6613483
3.029481	-0.6614931
3.044095	-0.6616359
3.059859	-0.6617768
3.075559	-0.6619154
3.091234	-0.6620526
3.106954	-0.6621878
3.121583	-0.662321
3.136201	-0.6624527
3.150809	-0.6625826
3.165416	-0.6627111
3.180007	-0.6628375
3.194617	-0.662962
3.209251	-0.6630852
3.223845	-0.6632071
3.238453	-0.6633267
3.253066	-0.6634449
3.267647	-0.663562
3.282248	-0.6636772
3.296862	-0.663791
3.311473	-0.6639034
3.326082	-0.6640145
3.340696	-0.6641239
3.355291	-0.6642321
3.369963	-0.6643387
3.385127	-0.664444
3.399926	-0.6645484
3.414623	-0.6646512
3.429307	-0.664753
3.443982	-0.6648536
3.458642	-0.6649527
3.473279	-0.6650503
3.487903	-0.6651466
3.502535	-0.665242
3.517142	-0.6653363
3.53175	-0.66543
3.546354	-0.665522
3.560961	-0.6656129
3.575548	-0.6657029
3.590165	-0.6657922
3.604772	-0.6658799
3.619375	-0.6659666
3.634	-0.6660523
3.648623	-0.6661372
3.663231	-0.6662208
3.677848	-0.666304
3.692466	-0.666386
3.707073	-0.6664671
3.721693	-0.6665471
3.7363	-0.6666261
3.750901	-0.6667042
3.765522	-0.6667817
3.78013	-0.666858
3.79474	-0.6669335
3.809356	-0.667008
3.823981	-0.6670818
3.838596	-0.6671548
3.853201	-0.6672274
3.867828	-0.667299
3.882438	-0.6673698
3.897108	-0.6674396
3.911729	-0.6675088
3.927543	-0.6675771
3.94326	-0.6676446
3.958978	-0.6677118
3.974672	-0.6677781
3.989289	-0.6678437
4.003913	-0.6679081
4.018509	-0.6679724
4.033115	-0.6680359
4.047719	-0.6680985
4.062335	-0.6681605
4.076963	-0.6682221
4.092392	-0.6682829
4.106995	-0.668343
4.122706	-0.6684026
4.13841	-0.6684616
4.153008	-0.6685197
4.167603	-0.6685778
4.182174	-0.6686348
4.196754	-0.6686915
4.211332	-0.6687474
4.225922	-0.668803
4.240514	-0.6688581
4.255109	-0.6689123
4.26972	-0.6689664
4.28435	-0.6690195
4.298962	-0.6690723
4.313554	-0.6691247
4.328159	-0.6691766
4.342778	-0.6692277
4.357401	-0.6692782
4.372013	-0.6693284
4.386631	-0.669378
4.401237	-0.6694272
4.415841	-0.6694762
4.430448	-0.6695242
4.445106	-0.6695719
4.459939	-0.6696194
4.474547	-0.6696662
4.489163	-0.669713
4.503774	-0.6697589
4.518375	-0.6698044
4.532982	-0.66985
4.547592	-0.6698946
4.562198	-0.6699387
4.576802	-0.6699829
4.59142	-0.6700262
4.606043	-0.6700694
4.62065	-0.6701123
4.635268	-0.6701548
4.649879	-0.6701965
4.6645	-0.6702381
4.679121	-0.6702794
4.693703	-0.6703203
4.708308	-0.6703607
4.722914	-0.6704009
4.737522	-0.6704407
4.752131	-0.6704799
4.766749	-0.6705191
4.78134	-0.6705576
4.795941	-0.6705961
4.810555	-0.670634
4.825148	-0.6706721
4.839747	-0.6707094
4.854435	-0.6707464
4.86911	-0.6707832
4.883784	-0.6708194
4.898504	-0.6708558
4.913187	-0.6708919
4.92789	-0.6709271
4.942567	-0.6709623
4.95718	-0.6709973
4.971806	-0.6710318
4.98642	-0.6710661
5.001041	-0.6711001
5.01566	-0.671134
5.030262	-0.6711673
5.044873	-0.6712005
5.06063	-0.6712332
5.076374	-0.671266
5.092108	-0.6712982
5.107891	-0.6713303
5.122524	-0.6713624
5.137177	-0.6713938
5.151818	-0.6714252
5.167198	-0.6714561
5.182572	-0.671487
5.19796	-0.6715177
5.213325	-0.6715482
5.228723	-0.6715783
5.243351	-0.6716081
5.257973	-0.6716376
5.272605	-0.6716669
5.28723	-0.6716959
5.301817	-0.6717253
5.316403	-0.6717538
5.331007	-0.6717822
5.345607	-0.6718105
5.360201	-0.6718387
5.374809	-0.6718663
5.389445	-0.671894
5.404061	-0.6719211
5.418674	-0.6719483
5.433271	-0.6719754
5.447893	-0.6720024
5.462511	-0.6720288
5.477099	-0.6720552
5.491705	-0.6720812
5.506325	-0.6721069
5.520923	-0.6721326
5.535542	-0.6721585
5.55016	-0.6721838
5.564749	-0.672209
5.579345	-0.6722338
5.59394	-0.6722587
5.608543	-0.6722831
5.623148	-0.6723077
5.637783	-0.6723323
5.65237	-0.6723562
5.66698	-0.67238
5.681568	-0.6724038
5.696156	-0.6724277
5.710777	-0.6724512
5.725389	-0.6724744
5.739992	-0.6724974
5.754604	-0.6725208
5.769217	-0.6725434
5.783821	-0.672566
5.798445	-0.6725882
5.813066	-0.6726105
5.827678	-0.6726329
5.842287	-0.6726546
5.8569	-0.6726761
5.871504	-0.6726981
5.8861	-0.6727197
5.900729	-0.672741
5.915324	-0.6727623
5.929939	-0.6727835
5.944557	-0.6728044
5.959182	-0.6728252
5.974687	-0.6728458
5.989435	-0.6728664
6.004063	-0.6728867
6.018669	-0.672907
6.033294	-0.6729273
6.047911	-0.6729473
6.062538	-0.6729671
6.077149	-0.6729864
6.091765	-0.6730062
6.107477	-0.6730255
6.123194	-0.673045
6.138878	-0.673064
6.154572	-0.6730834
6.169189	-0.6731024
6.18378	-0.6731212
6.198394	-0.6731398
6.214183	-0.6731585
6.229889	-0.6731767
6.245563	-0.6731952
6.261264	-0.6732135
6.275883	-0.6732315
6.290487	-0.6732495
6.30508	-0.6732675
6.319672	-0.6732852
6.334294	-0.6733031
6.348931	-0.6733202
6.363555	-0.6733379
6.378171	-0.6733553
6.392787	-0.6733725
6.407422	-0.6733897
6.422023	-0.6734064
6.436616	-0.6734232
6.451235	-0.6734404
6.465838	-0.673457
6.480453	-0.673474
6.495058	-0.67349
6.509659	-0.6735066
6.524274	-0.6735228
6.53886	-0.6735392
6.553456	-0.6735549
6.568056	-0.6735709
6.582664	-0.6735866
6.597266	-0.6736028
6.611888	-0.6736182
6.626501	-0.6736342
6.641107	-0.6736495
6.655699	-0.6736652
6.67033	-0.6736804
6.684933	-0.6736953
6.699533	-0.6737106
6.714141	-0.673726
6.728736	-0.6737407
6.743348	-0.6737555
6.75795	-0.6737701
6.772556	-0.673785
6.787173	-0.6738
6.80177	-0.6738141
6.816358	-0.6738291
6.830967	-0.6738431
6.845565	-0.6738573
6.860168	-0.6738721
6.874745	-0.6738862
6.889362	-0.6739004
6.903972	-0.6739143
6.918571	-0.6739282
6.933172	-0.6739422
6.947777	-0.673956
6.962383	-0.6739694
6.976979	-0.6739833
6.991605	-0.6739969
7.006219	-0.6740102
7.020829	-0.6740236
7.035412	-0.6740371
7.050002	-0.6740506
7.064591	-0.6740637
7.079195	-0.6740767
7.093803	-0.6740895
7.108396	-0.6741025
7.123	-0.6741157
7.137715	-0.6741287
7.152339	-0.6741411
7.166992	-0.6741539
7.181631	-0.6741665
7.19625	-0.674179
7.210846	-0.6741914
7.225442	-0.6742038
7.240033	-0.6742164
7.254627	-0.6742287
7.269227	-0.6742409
7.283866	-0.674253
7.298465	-0.6742653
7.313094	-0.6742771
7.328811	-0.6742891
7.34454	-0.6743011
7.360235	-0.6743128
7.375926	-0.6743248
7.39055	-0.6743363
7.405176	-0.6743482
7.419798	-0.6743602
7.434412	-0.6743718
7.44903	-0.6743831
7.463658	-0.6743945
7.478276	-0.674406
7.492891	-0.6744173
7.507492	-0.6744284
7.522104	-0.6744397
7.536715	-0.6744508
7.551329	-0.674462
7.565957	-0.6744726
7.580586	-0.6744839
7.595207	-0.6744947
7.609831	-0.6745055
7.624456	-0.6745165
7.639076	-0.6745272
7.653688	-0.6745383
7.668309	-0.6745488
7.682924	-0.6745594
7.697566	-0.67457
7.7122	-0.6745804
7.726838	-0.674591
7.741452	-0.6746014
7.756064	-0.6746119
7.770661	-0.674622
7.785285	-0.6746325
7.799873	-0.6746427
7.814577	-0.6746525
7.829268	-0.6746628
7.844319	-0.6746733
7.858961	-0.6746831
7.873572	-0.674693
7.88822	-0.674703
7.90287	-0.674713
7.9175	-0.6747226
7.932116	-0.6747326
7.946733	-0.6747425
7.961344	-0.6747521
7.975979	-0.6747621
7.990587	-0.6747713
8.005219	-0.6747811
8.019854	-0.6747904
8.034485	-0.6747998
8.049119	-0.6748093
8.063742	-0.6748187
8.07835	-0.6748283
8.092947	-0.6748377
8.107554	-0.674847
8.122173	-0.6748565
8.13678	-0.6748657
8.151455	-0.6748745
8.166095	-0.6748837
8.180744	-0.6748928
8.195397	-0.6749018
8.210031	-0.6749111
8.224639	-0.6749198
8.239252	-0.6749288
8.25386	-0.6749375
8.26847	-0.6749465
8.283099	-0.6749554
8.297738	-0.6749638
8.31237	-0.6749727
8.326994	-0.6749812
8.341605	-0.67499
8.356222	-0.6749984
8.370827	-0.675007
8.385426	-0.6750156
8.400034	-0.6750241
8.414664	-0.6750325
8.429265	-0.675041
8.443871	-0.6750496
8.459676	-0.6750576
8.475401	-0.6750659
8.49114	-0.6750743
8.506837	-0.6750827
8.521453	-0.6750907
8.536088	-0.6750988
8.550714	-0.6751069
8.565349	-0.6751149
8.579961	-0.675123
8.594586	-0.6751313
8.609219	-0.6751391
8.623806	-0.6751471
8.638414	-0.6751552
8.653005	-0.6751631
8.667637	-0.675171
8.682228	-0.6751789
8.696853	-0.6751865
8.71148	-0.6751943
8.726089	-0.675202
8.740706	-0.6752095
8.755316	-0.6752172
8.769928	-0.6752251
8.784529	-0.6752327
8.799135	-0.6752402
8.813777	-0.6752481
8.8284	-0.6752555
8.84302	-0.6752628
8.857635	-0.6752704
8.87226	-0.6752778
8.886859	-0.6752851
8.901467	-0.6752925
8.916073	-0.6752999
8.930674	-0.6753074
8.945299	-0.6753144
8.959916	-0.6753216
8.974538	-0.6753287
8.989171	-0.6753359
9.003894	-0.675343
9.018519	-0.6753503
9.033146	-0.6753575
9.047774	-0.6753644
9.062391	-0.6753717
9.077029	-0.6753785
9.091648	-0.6753854
9.106265	-0.6753925
9.120896	-0.6753995
9.135528	-0.6754062
9.150154	-0.6754134
9.164765	-0.67542
9.179379	-0.6754269
9.194042	-0.6754336
9.208688	-0.6754407
9.223343	-0.6754475
9.237991	-0.6754541
9.252608	-0.6754608
9.267234	-0.6754676
9.281897	-0.6754742
9.296659	-0.6754808
9.311529	-0.6754875
9.326368	-0.6754943
9.341009	-0.6755005
9.355888	-0.6755071
9.370745	-0.6755136
9.385381	-0.6755202
9.400013	-0.6755266
9.414621	-0.6755331
9.429261	-0.6755395
9.443855	-0.6755459
9.458481	-0.6755522
9.473093	-0.6755585
9.487713	-0.6755648
9.502309	-0.6755711
9.516915	-0.6755773
9.531551	-0.6755834
9.546159	-0.6755899
9.560775	-0.6755961
9.575388	-0.675602
9.589993	-0.675608
9.604628	-0.6756142
9.619248	-0.6756205
9.633862	-0.6756265
9.648507	-0.6756324
9.663112	-0.6756388
9.677743	-0.6756447
9.692369	-0.6756507
9.706974	-0.6756567
9.721572	-0.6756623
9.736169	-0.6756684
9.750799	-0.6756744
9.765411	-0.6756806
9.780034	-0.6756866
9.794663	-0.6756922
9.809281	-0.675698
9.823911	-0.6757039
9.838527	-0.67571
9.853131	-0.6757157
9.867743	-0.6757213
9.882342	-0.6757268
9.896971	-0.6757328
9.911587	-0.6757385
9.926197	-0.6757441
9.940806	-0.6757499
9.955452	-0.6757555
9.970061	-0.6757613
9.984665	-0.6757669
9.999313	-0.6757725
10.01394	-0.6757779
10.02855	-0.6757832
10.04317	-0.6757889
10.0578	-0.6757947
10.07243	-0.6758002
10.08704	-0.6758054
10.10166	-0.6758109
10.1163	-0.6758163
10.13091	-0.6758215
10.14555	-0.675827
10.16016	-0.6758322
10.17476	-0.6758376
10.18945	-0.675843
10.20413	-0.6758481
10.21876	-0.6758534
10.23341	-0.6758585
10.24803	-0.675864
10.26264	-0.6758694
10.27726	-0.6758747
10.29186	-0.6758797
10.30647	-0.6758851
10.32109	-0.6758901
10.33572	-0.6758951
10.35032	-0.6759004
10.36493	-0.6759055
10.37956	-0.6759106
10.39418	-0.6759157
10.40882	-0.6759206
10.42343	-0.6759257
10.43805	-0.6759307
10.45272	-0.6759357
10.46734	-0.6759409
10.48195	-0.6759458
10.49659	-0.6759508
10.51124	-0.6759557
10.52585	-0.6759608
10.54049	-0.6759657
10.55511	-0.6759706
10.56972	-0.6759756
10.58432	-0.6759802
10.59894	-0.675985
10.61357	-0.67599
10.6282	-0.6759949
10.64282	-0.6759998
10.65746	-0.6760046
10.67209	-0.6760095
10.68671	-0.6760142
10.70134	-0.676019
10.71596	-0.6760235
10.73057	-0.6760284
10.74521	-0.6760328
10.75982	-0.6760376
10.77458	-0.6760423
10.78924	-0.676047
10.80405	-0.6760516
10.81872	-0.6760561
10.83341	-0.6760609
10.84813	-0.6760653
10.86275	-0.6760699
10.87738	-0.6760746
10.89201	-0.6760792
10.90663	-0.6760836
10.92125	-0.6760882
10.93585	-0.6760927
10.95048	-0.6760972
10.96512	-0.6761017
10.97976	-0.6761065
10.99437	-0.6761109
11.00899	-0.6761151
11.02361	-0.6761197
11.03823	-0.6761242
11.05285	-0.6761284
11.06745	-0.6761333
11.08208	-0.6761375
11.0967	-0.6761417
11.11132	-0.6761459
11.12593	-0.6761501
11.14054	-0.6761547
11.15515	-0.6761588
11.16974	-0.6761631
11.18436	-0.6761676
11.19911	-0.676172
11.21449	-0.6761763
11.22986	-0.6761802
11.24524	-0.6761845
11.26061	-0.6761886
11.27599	-0.6761931
11.29138	-0.6761974
11.30674	-0.6762017
11.3221	-0.6762058
11.33747	-0.67621
11.35284	-0.6762142
11.36823	-0.6762182
11.38287	-0.6762225
11.3975	-0.6762265
11.41212	-0.6762306
11.42674	-0.6762348
11.44136	-0.6762391
11.45597	-0.6762432
11.47057	-0.6762471
11.48522	-0.6762514
11.49983	-0.6762553
11.51443	-0.6762593
11.52905	-0.6762636
11.54367	-0.6762673
11.55825	-0.6762712
11.57286	-0.6762751
11.58748	-0.6762788
11.60208	-0.6762832
11.61667	-0.676287
11.63129	-0.6762909
11.6459	-0.6762946
11.66051	-0.6762988
11.67515	-0.6763027
11.68975	-0.6763066
11.70436	-0.6763105
11.71897	-0.6763143
11.73359	-0.6763178
11.74819	-0.676322
11.7628	-0.6763258
11.77744	-0.6763296
11.79204	-0.6763333
11.80666	-0.6763372
11.82126	-0.6763408
11.83587	-0.6763446
11.85048	-0.6763481
11.8651	-0.6763518
11.87972	-0.6763559
11.89432	-0.6763595
11.90894	-0.6763632
11.92355	-0.6763669
11.93817	-0.6763705
11.95279	-0.6763742
11.96739	-0.6763778
11.98204	-0.6763815
11.99667	-0.6763852
12.01127	-0.6763892
12.02589	-0.6763926
12.04052	-0.6763964
12.05514	-0.6763999
12.06976	-0.6764035
12.08439	-0.676407
12.09898	-0.6764107
12.1136	-0.6764144
12.12823	-0.6764178
12.14285	-0.6764213
12.15747	-0.6764249
12.17208	-0.6764284
12.18669	-0.676432
12.2013	-0.6764355
12.21592	-0.6764389
12.23053	-0.6764427
12.24533	-0.6764461
12.26	-0.6764495
12.27476	-0.6764529
12.28951	-0.6764563
12.30428	-0.6764599
12.31902	-0.6764635
12.33379	-0.6764668
12.34849	-0.67647
12.36313	-0.6764738
12.37775	-0.676477
12.39239	-0.6764807
12.407	-0.6764838
12.42164	-0.6764871
12.43623	-0.6764906
12.45083	-0.6764941
12.4656	-0.6764973
12.48021	-0.6765007
12.49483	-0.6765038
12.50946	-0.6765072
12.52407	-0.6765105
12.53867	-0.676514
12.5533	-0.6765171
12.56792	-0.6765203
12.58256	-0.6765237
12.5972	-0.6765267
12.61181	-0.6765304
12.62643	-0.6765333
12.64105	-0.6765367
12.65566	-0.6765399
12.67026	-0.6765431
12.68489	-0.6765463
12.69951	-0.6765494
12.71415	-0.6765525
12.72878	-0.6765556
12.74337	-0.676559
12.758	-0.676562
12.77262	-0.6765653
12.78725	-0.6765685
12.80187	-0.6765717
12.8169	-0.6765746
12.83154	-0.6765778
12.84615	-0.6765813
12.86079	-0.6765842
12.87541	-0.6765875
12.89002	-0.6765904
12.90466	-0.6765936
12.91929	-0.6765967
12.93391	-0.6765996
12.94852	-0.6766028
12.96319	-0.6766058
12.97783	-0.6766086
12.99247	-0.6766118
13.0071	-0.6766151
13.02171	-0.6766181
13.03634	-0.6766213
13.05095	-0.6766242
13.06555	-0.6766272
13.08017	-0.6766303
13.09477	-0.6766331
13.10939	-0.676636
13.12399	-0.6766394
13.13863	-0.6766419
13.15324	-0.6766449
13.16786	-0.6766478
13.1825	-0.6766509
13.19712	-0.6766539
13.21189	-0.6766568
13.22651	-0.6766597
13.2412	-0.6766628
13.25583	-0.6766655
13.27044	-0.6766684
13.28507	-0.6766712
13.2997	-0.6766742
13.31433	-0.676677
13.32896	-0.6766801
13.34357	-0.6766829
13.3582	-0.6766858
13.37284	-0.6766887
13.38747	-0.6766914
13.40208	-0.6766943
13.41672	-0.6766972
13.43133	-0.6766999
13.44595	-0.6767028
13.46061	-0.6767057
13.47546	-0.6767085
13.4901	-0.6767113
13.50473	-0.676714
13.51941	-0.676717
13.53404	-0.6767195
13.54865	-0.6767225
13.56325	-0.6767252
13.57787	-0.6767282
13.59249	-0.6767308
13.60712	-0.6767337
13.62175	-0.6767365
13.63637	-0.6767389
13.65102	-0.6767418
13.66566	-0.6767447
13.68029	-0.6767472
13.69493	-0.6767501
13.70955	-0.6767528
13.72418	-0.6767554
13.73889	-0.6767581
13.75368	-0.676761
13.76844	-0.6767636
13.78315	-0.6767665
13.79795	-0.676769
13.81281	-0.6767714
13.82749	-0.676774
13.84212	-0.6767769
13.85677	-0.6767795
13.87141	-0.6767824
13.88602	-0.6767846
13.90066	-0.6767874
13.91528	-0.67679
13.9299	-0.6767927
13.94452	-0.6767951
13.95912	-0.6767979
13.97376	-0.6768003
13.98837	-0.6768031
14.00298	-0.6768053
14.01761	-0.6768079
14.03222	-0.6768107
14.04686	-0.6768131
14.06148	-0.6768157
14.0761	-0.6768182
14.09071	-0.6768211
14.10657	-0.6768236
14.12228	-0.676826
14.13801	-0.6768284
14.15371	-0.6768311
14.16836	-0.6768333
14.183	-0.6768358
14.19763	-0.6768384
14.21225	-0.6768408
14.22688	-0.6768434
14.2415	-0.676846
14.25616	-0.6768484
14.27081	-0.6768509
14.28543	-0.6768534
14.30003	-0.6768557
14.31466	-0.676858
14.32928	-0.6768605
14.34389	-0.676863
14.35852	-0.6768656
14.37313	-0.676868
14.38776	-0.6768702
14.40239	-0.6768727
14.41703	-0.6768753
14.43168	-0.6768778
14.4463	-0.6768801
14.46095	-0.6768825
14.47556	-0.6768847
14.4902	-0.6768871
14.50485	-0.6768896
14.51948	-0.6768917
14.53409	-0.6768942
14.54872	-0.6768965
14.56335	-0.676899
14.57799	-0.6769015
14.59261	-0.6769037
14.60723	-0.6769058
14.62189	-0.6769086
14.63653	-0.6769108
14.65114	-0.6769133
14.66578	-0.6769153
14.6804	-0.6769179
14.695	-0.6769203
14.70962	-0.6769226
14.72424	-0.6769247
14.73887	-0.6769269
14.75351	-0.6769294
14.76814	-0.6769315
14.78277	-0.6769339
14.79741	-0.676936
14.81203	-0.6769383
14.82665	-0.6769407
14.8413	-0.6769427
14.85592	-0.676945
14.87054	-0.6769471
14.88516	-0.6769494
14.89981	-0.6769515
14.91442	-0.676954
14.92904	-0.6769562
14.94367	-0.6769584
14.95829	-0.6769608
14.97291	-0.6769627
14.98755	-0.6769649
15.00218	-0.6769673
15.0168	-0.6769695
15.03142	-0.6769718
15.04606	-0.6769738


==> figs/MRI/Cartesian/DeepBrain1/REDEnergy_GD/lst_iter_diff.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00


==> figs/MRI/Cartesian/DeepBrain1/REDEnergy_GD/lst_iter_diff_norm.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00


==> figs/MRI/Cartesian/DeepBrain1/REDEnergy_GD/lst_psnr_time.txt <==
0	22.567632819579
0.360202452167869	24.3307299673452
0.374904741998762	25.8482014709484
0.38983367709443	27.0997029963591
0.404529136139899	28.0897179761599
0.419171018991619	28.846674841157
0.433799875900149	29.4133799561289
0.448405834846199	29.8352275932269
0.463036324828863	30.152044885903
0.477664283942431	30.3948988492259
0.492274361196905	30.5863079961936
0.506882131099701	30.741889100275
0.522599768359214	30.8722220229357
0.538330523297191	30.9844136766561
0.554060785099864	31.0832446824635
0.569729015696794	31.1719471436804
0.584307950455695	31.2527499345086
0.59890369977802	31.3272179133123
0.613512329757214	31.3964756041128
0.628113914746791	31.461351709643
0.642721471842378	31.5224730961783
0.657323358114809	31.5803260710134
0.671926007140428	31.6352964812767
0.686531987972558	31.6876959552857
0.701147444080561	31.7377825621912
0.715745862107724	31.7857740671595
0.730369868222624	31.8318561028216
0.744981463532895	31.876186579076
0.759629799518734	31.9189018490064
0.774258967489004	31.9601221767614
0.788887917529792	31.9999545077033
0.803512764628977	32.0384945462602
0.818111659958959	32.0758275229213
0.832718257792294	32.1120285897751
0.847325360868126	32.1471660493583
0.861934285610914	32.1813022203939
0.876550445798784	32.2144937606705
0.891156492754817	32.2467925099969
0.905759198591113	32.2782458857234
0.920365431345999	32.308897340954
0.934973561670631	32.3387869422981
0.949586486443877	32.36795161122
0.964187074452639	32.3964256264946
0.979909936431795	32.4242406712248
0.995603239629418	32.4514262528515
1.01128898747265	32.4780096785189
1.02697634836659	32.504016378312
1.04157112538815	32.5294701794758
1.05617065262049	32.5543933601741
1.07077374961227	32.5788065772378
1.08537958981469	32.6027293480819
1.0999650247395	32.6261799260649
1.1145558655262	32.6491755502941
1.12914650375023	32.6717324351548
1.14375439565629	32.6938660643448
1.15835304465145	32.715590860582
1.17297347355634	32.7369206728334
1.18756352877244	32.7578685479686
1.20215995004401	32.7784468458795
1.21675904933363	32.7986673822096
1.23136220965534	32.8185412996247
1.24594777263701	32.838079277164
1.26054509961978	32.857291477142
1.27514393161982	32.8761873023241
1.28972784243524	32.894775812884
1.30431677773595	32.9130656661413
1.31892955163494	32.9310651878933
1.3335234709084	32.9487823932003
1.34815037017688	32.9662249856748
1.36275459639728	32.9834003270492
1.37735222512856	33.0003156869772
1.39195536309853	33.0169777749588
1.40654817782342	33.0333930350531
1.42112394655123	33.0495675546184
1.43571151746437	33.0655071046295
1.45032606227323	33.0812174460147
1.46632337104529	33.0967041072563
1.48104198928922	33.1119723071604
1.49566292157397	33.1270272130451
1.51027498021722	33.1418738329104
1.52488309005275	33.1565170282071
1.53949576709419	33.1709612783215
1.55412149010226	33.1852111335833
1.56873451592401	33.1992709402463
1.58333419682458	33.213144875022
1.59794867085293	33.2268370016256
1.61258462956175	33.2403511762801
1.62718972563744	33.2536913533672
1.64180943788961	33.2668610962264
1.65642547095194	33.2798640183406
1.6722414335236	33.2927036091203
1.68795202253386	33.305383168602
1.70368385640904	33.3179060578376
1.71938078850508	33.3302754432803
1.73398577654734	33.3424945036625
1.7485990524292	33.3545661026687
1.76321440236643	33.3664930976719
1.77783062960953	33.3782782984942
1.79244348965585	33.3899244631061
1.80706349574029	33.4014341778672
1.82166563393548	33.4128100777478
1.83630648395047	33.424054705189
1.85090855276212	33.435170595883
1.8655214686878	33.4461601469756
1.88013454573229	33.4570256838232
1.89475633949041	33.4677694328605
1.90937655232847	33.478393472591
1.92401348147541	33.4888998696244
1.93864140240476	33.4992907264642
1.95328131923452	33.5095681305288
1.96790785528719	33.5197340312588
1.98252621619031	33.5297902683125
1.99712710408494	33.5397387817433
2.01174621796235	33.5495814516037
2.02744640177116	33.559320020397
2.04318432696164	33.5689563065705
2.05886985594407	33.5784919528873
2.07458022097126	33.5879286881176
2.08919602772221	33.5972681283069
2.10381094366312	33.6065118868871
2.11841684859246	33.615661526009
2.13303096173331	33.6247184905259
2.14763017650694	33.6336844448485
2.16223662160337	33.6425607645707
2.17683872021735	33.6513487924305
2.19144670339301	33.6600500540883
2.20604678429663	33.6686658223466
2.22067542746663	33.6771975288576
2.23529216228053	33.6856464362275
2.24993136851117	33.6940138085618
2.26454113051295	33.702300849599
2.27917123259977	33.710508916714
2.29377337172627	33.7186391221674
2.30837060790509	33.726692631858
2.32299731206149	33.73467065341
2.33760125935078	33.7425743147531
2.35222229128703	33.7504047012295
2.36683103442192	33.758162865073
2.38143586367369	33.7658499423187
2.39604037161916	33.7734669294052
2.41066630883142	33.7810148315403
2.42528238380328	33.7884947294368
2.43987028999254	33.7959075071323
2.45446974597871	33.803254185183
2.46908793505281	33.8105356966292
2.48368281917647	33.8177529648163
2.49827882414684	33.8249068206182
2.51288361521438	33.8319982623999
2.52748451940715	33.8390280948458
2.54208584409207	33.8459972110625
2.55668495409191	33.8529063414523
2.57130387006328	33.8597564331472
2.58590826112777	33.8665482885133
2.60052793193609	33.8732825847763
2.61513731162995	33.8799601764657
2.62973133055493	33.8865818885593
2.64433746738359	33.8931483696621
2.6589385913685	33.899660371756
2.67355761909857	33.906118695619
2.68817031383514	33.9125240394511
2.70276937074959	33.9188770656299
2.71739235473797	33.9251784094813
2.7320145717822	33.9314288418521
2.74664206011221	33.9376289677917
2.76125258719549	33.9437794621711
2.77696235338226	33.9498809573497
2.79267273144796	33.9559340823567
2.80841888533905	33.9619395020793
2.82413878757507	33.9678977482167
2.83875124016777	33.9738094421486
2.85338996117935	33.9796751953029
2.86800065496936	33.9854955533916
2.88315556989983	33.9912711212153
2.89775546407327	33.9970024684117
2.91238784696907	34.0026901171884
2.92700323695317	34.0083345974975
2.9416190511547	34.0139364824052
2.95622736401856	34.0194963027797
2.97088364697993	34.0250144753621
2.98563267011195	34.03049166432
3.0002420861274	34.0359282840892
3.01486287498847	34.0413248291985
3.02948074787855	34.0466818312582
3.04409508220851	34.0519997693852
3.05985935311764	34.057279081831
3.07555875834078	34.0625202553901
3.09123400924727	34.0677236769948
3.10695393709466	34.0728898619483
3.12158278282732	34.0780191797251
3.13620118703693	34.0831120533541
3.15080896625295	34.0881689445506
3.16541574150324	34.0931902482655
3.18000716017559	34.09817638272
3.19461714336649	34.1031277219562
3.2092507132329	34.1080446798853
3.22384545300156	34.1129276492009
3.23845335841179	34.1177769834067
3.25306621566415	34.1225931102661
3.26764679746702	34.127376324082
3.28224767046049	34.1321270537887
3.29686218872666	34.1368457101388
3.31147308601066	34.1415325600852
3.32608217792585	34.1461879851838
3.34069560514763	34.1508123154016
3.35529065178707	34.1554059592497
3.36996326688677	34.159969199307
3.38512662332505	34.1645024195353
3.3999259271659	34.1690058794074
3.41462275851518	34.1734799556396
3.42930741468444	34.1779249421806
3.44398196833208	34.1823411600503
3.45864181034267	34.1867289276162
3.47327857324854	34.1910885408439
3.48790259100497	34.1954202782518
3.50253485655412	34.1997244770553
3.51714195962995	34.2040013929649
3.5317502124235	34.2082513407674
3.54635372851044	34.2124745894812
3.56096109794453	34.2166714276215
3.5755484928377	34.2208420779396
3.59016458876431	34.2249868706494
3.60477207973599	34.2291060773113
3.61937540862709	34.2331999715995
3.63400004245341	34.237268821053
3.64862302457914	34.2413128081235
3.66323128668591	34.2453322215193
3.67784755444154	34.2493273048105
3.6924656983465	34.2532983551158
3.70707302633673	34.2572456032597
3.72169283824041	34.261169263668
3.73630005121231	34.2650695487955
3.75090122641996	34.2689467486545
3.76552216336131	34.2728010562521
3.78013020707294	34.2766326953485
3.79474000213668	34.2804419645949
3.80935601703823	34.2842290141027
3.82398049999028	34.2879941071529
3.83859601290897	34.291737403265
3.85320102702826	34.2954592066189
3.86782844690606	34.2991596244485
3.88243759423494	34.3028389589514
3.89710749220103	34.3064973835766
3.91172851715237	34.3101351185704
3.92754340451211	34.3137523195799
3.94326024316251	34.3173491844587
3.95897831115872	34.3209259783903
3.97467203019187	34.3244828081321
3.98928879527375	34.3280199193997
4.00391350360587	34.3315374631262
4.01850876165554	34.335035644248
4.03311543678865	34.3385146631068
4.0477185677737	34.3419746800261
4.06233563506976	34.3454158762331
4.07696301722899	34.348838442929
4.0923923025839	34.3522425005883
4.10699515370652	34.3556282950876
4.12270615855232	34.3589958986809
4.13840991491452	34.3623455936037
4.15300804981962	34.3656775144699
4.16760239610448	34.3689918059877
4.18217358412221	34.372288627868
4.19675417616963	34.3755681301373
4.21133255632594	34.3788304798877
4.22592210024595	34.3820758636643
4.24051428912207	34.3853044306635
4.25510891713202	34.3885163219902
4.26971939532086	34.3917116488875
4.28435053443536	34.3948906229371
4.2989614745602	34.3980533953876
4.31355425249785	34.401199964309
4.32815945753828	34.4043306114951
4.34277769038454	34.4074455097895
4.35740133142099	34.4105446811433
4.37201326712966	34.413628379009
4.38663123827428	34.4166967003597
4.40123659139499	34.41974970112
4.41584057174623	34.4227876656972
4.4304477754049	34.4258105664021
4.44510570820421	34.4288186965756
4.45993846748024	34.4318120384326
4.47454720968381	34.4347908608116
4.48916274262592	34.4377551466675
4.50377351930365	34.4407051203459
4.5183755881153	34.4436408660843
4.53298188792542	34.4465625161219
4.54759160475805	34.4494701506463
4.56219761399552	34.452363964539
4.57680225605145	34.455244014519
4.59141984302551	34.4581104251191
4.60604303982109	34.4609633696738
4.62064961995929	34.4638029131956
4.63526776619256	34.4666291283614
4.64987873286009	34.4694421755873
4.66450035106391	34.4722422380999
4.67912049405277	34.4750292873233
4.69370314897969	34.4778034857778
4.70830808021128	34.4805649326608
4.72291358886287	34.4833137753346
4.73752196505666	34.4860501206523
4.75213121715933	34.4887740022207
4.76674896525219	34.4914855082628
4.78133990801871	34.4941848503509
4.79594067670405	34.4968720426522
4.81055521778762	34.4995472346013
4.82514798501506	34.5022104811132
4.83974762028083	34.5048619168431
4.85443526459858	34.5075015782785
4.86910944571719	34.5101296215675
4.88378434581682	34.5127460389189
4.89850392611697	34.515351109378
4.91318652033806	34.5179447496296
4.9278896250762	34.5205271011779
4.94256712635979	34.523098331423
4.95717989141122	34.5256584201444
4.9718054314144	34.5282075011798
4.98642013734207	34.5307456185756
5.00104104354978	34.5332729421493
5.01565986732021	34.5357894924948
5.03026220109314	34.5382953925412
5.04487276589498	34.540790660881
5.06063028192148	34.5432754759418
5.07637411076576	34.545749873015
5.09210827853531	34.5482139003063
5.1078911870718	34.5506676807162
5.12252424703911	34.5531112360077
5.13717682426795	34.5555446861783
5.15181777533144	34.5579681019634
5.16719815321267	34.5603815798513
5.18257230287418	34.5627851968809
5.19796040095389	34.5651790012332
5.21332490397617	34.5675630967356
5.22872252203524	34.569937518609
5.24335053097457	34.5723023379134
5.25797313684598	34.5746576579354
5.27260539261624	34.5770035315112
5.28722955984995	34.5793400558773
5.30181704787537	34.5816672417523
5.31640362506732	34.5839851935665
5.33100641611964	34.5862940053199
5.34560733288527	34.5885937767352
5.36020133784041	34.5908843905649
5.37480867467821	34.5931660658799
5.38944502873346	34.5954388609956
5.40406088065356	34.5977028518506
5.41867421055213	34.5999580925597
5.43327112356201	34.6022045588711
5.44789272220805	34.6044424077392
5.46251081721857	34.6066717177949
5.47709940886125	34.6088924976976
5.49170478712767	34.611104718599
5.50632485607639	34.6133086325871
5.52092244382948	34.6155041663084
5.53554261941463	34.6176914462164
5.55016036424786	34.6198705088057
5.56474902527407	34.6220414038755
5.5793449645862	34.6242042083171
5.59393961867318	34.626358978977
5.60854316875339	34.628505715843
5.62314844876528	34.6306445821505
5.63778244843706	34.6327755680273
5.65237005334347	34.6348987370846
5.6669803452678	34.6370141137597
5.68156745424494	34.6391218046038
5.69615586241707	34.6412218126577
5.7107774973847	34.643314208478
5.72538893250749	34.6453990879491
5.73999172914773	34.6474764673396
5.75460391491652	34.6495463956974
5.76921726902947	34.6516088772225
5.78382119815797	34.6536640267792
5.79844463523477	34.655711844757
5.81306619336829	34.6577524336351
5.82767755817622	34.6597857967348
5.84228676510975	34.6618120155909
5.85689981421456	34.6638311324934
5.87150429515168	34.6658431523944
5.88609981210902	34.6678482017616
5.90072856796905	34.6698462598492
5.91532358434051	34.6718373889354
5.92993908235803	34.6738216073605
5.94455683417618	34.6757990650294
5.95918195182458	34.6777697082565
5.97468653600663	34.6797335875289
5.9894349751994	34.6816908262343
6.00406280811876	34.683641403559
6.01866899011657	34.6855853955495
6.03329363511875	34.6875227648917
6.04791131522506	34.6894536298578
6.06253771018237	34.6913780066979
6.07714885938913	34.6932959627133
6.09176561236382	34.6952074847299
6.10747713549063	34.697112705898
6.12319377763197	34.6990115896068
6.13887827564031	34.7009041355573
6.15457203984261	34.702790530108
6.16918909689412	34.7046706791448
6.18378029018641	34.7065447228597
6.19839407503605	34.7084125972522
6.21418317686766	34.7102745046979
6.22988908551633	34.7121302746806
6.24556278670207	34.713980048159
6.26126443967223	34.7158238385894
6.27588252071291	34.717661767081
6.29048675158992	34.719493745219
6.30508014094085	34.7213198979994
6.31967150000855	34.7231402197654
6.33429374918342	34.724954791088
6.34893095400184	34.7267635591072
6.36355477618054	34.7285666684652
6.37817108724266	34.7303640865651
6.39278766419739	34.7321558142039
6.40742200426757	34.7339420290288
6.42202350543812	34.7357226883059
6.43661604262888	34.7374977407499
6.45123461354524	34.7392672984151
6.4658378935419	34.7410313713487
6.48045237455517	34.7427899906376
6.49505742220208	34.7445432668582
6.50965923815966	34.7462911588024
6.52427434595302	34.7480337386889
6.53886035224423	34.7497710003942
6.55345562240109	34.7515029423808
6.56805551517755	34.7532296861072
6.58266423409805	34.7549511970115
6.59726571105421	34.7566675082619
6.61188824428245	34.7583786984708
6.62650121748447	34.7600847872121
6.64110730728135	34.761785784206
6.65569873107597	34.7634816737071
6.67032947484404	34.765172585567
6.68493294483051	34.7668584313431
6.69953328371048	34.7685393491405
6.71414150903001	34.770215303401
6.72873597498983	34.7718863888753
6.74334770068526	34.773552594322
6.75795023562387	34.7752139049062
6.77255572658032	34.7768703734064
6.78717292891815	34.7785220513448
6.80177002074197	34.7801689505955
6.81635818164796	34.7818111424668
6.83096701977775	34.7834485967674
6.84556503593922	34.7850814227888
6.86016868799925	34.7867094870943
6.87474529491737	34.7883329091188
6.88936166791245	34.7899517765271
6.90397156402469	34.7915660275002
6.9185703471303	34.7931757154064
6.93317208811641	34.7947808785347
6.94777744915336	34.796381520637
6.96238288423046	34.7979776961387
6.9769792649895	34.7995693934242
6.99160462571308	34.8011566836397
7.00621899962425	34.8027395239493
7.02082892972976	34.8043180187623
7.03541207499802	34.8058920816842
7.05000203801319	34.8074618671887
7.06459142826498	34.809027379756
7.07919506635517	34.8105885262322
7.09380357479677	34.8121454263349
7.10839559976012	34.81369806796
7.1230000955984	34.8152465294065
7.13771549472585	34.8167907517097
7.1523390985094	34.8183308543285
7.16699172649533	34.8198667901581
7.18163058767095	34.8213985545867
7.19625055603683	34.8229262278593
7.21084653586149	34.824449848999
7.22544217156246	34.825969377724
7.24003258626908	34.8274848818053
7.25462665036321	34.8289963316147
7.2692270851694	34.830503828145
7.28386575123295	34.8320073265646
7.29846484027803	34.8335068475462
7.31309422152117	34.8350025225597
7.32881049765274	34.8364942198345
7.34454026585445	34.8379820928421
7.36023493809626	34.8394660195191
7.37592554837465	34.8409460474861
7.39054952561855	34.8424223762249
7.40517584374174	34.8438947947356
7.41979855578393	34.8453634424349
7.43441240396351	34.8468283024185
7.44902988988906	34.8482894489968
7.4636582378298	34.8497468587839
7.47827642783523	34.8512005618984
7.49289132794365	34.8526505162111
7.50749184936285	34.8540968269616
7.52210367657244	34.8555395318091
7.53671494079754	34.8569785607204
7.551329029724	34.8584139387406
7.5659566228278	34.859845726175
7.58058640593663	34.8612739640261
7.59520705556497	34.8626985834206
7.60983102442697	34.8641197204333
7.62445633625612	34.8655373252834
7.63907609833404	34.8669514212566
7.65368845826015	34.8683620185225
7.66830871812999	34.8697690602453
7.68292374489829	34.871172747371
7.69756623916328	34.8725729510518
7.71220008796081	34.8739697281774
7.72683776076883	34.8753631263955
7.74145226972178	34.8767531795117
7.75606419658288	34.8781398202694
7.77066070539877	34.8795230834665
7.78528548870236	34.880902996389
7.79987289011478	34.8822796063926
7.81457694107667	34.8836528723018
7.82926863990724	34.8850228901662
7.8443192136474	34.8863896853547
7.8589608608745	34.8877531396909
7.87357217306271	34.889113401041
7.88822045410052	34.8904704581735
7.90286988997832	34.8918242304034
7.91749992081895	34.8931748255209
7.9321153187193	34.8945222766327
7.94673320977017	34.8958665057289
7.96134404605255	34.8972075860193
7.97597946599126	34.898545580168
7.99058683868498	34.8998804803818
8.00521821156144	34.9012122624565
8.01985384058207	34.9025409349969
8.03448508027941	34.9038665339586
8.04911912092939	34.9051890880181
8.06374172028154	34.9065086019577
8.07835010020062	34.9078250769464
8.09294671891257	34.9091385337234
8.10755432676524	34.9104489640714
8.12217365996912	34.9117564050926
8.13677953695878	34.9130609513998
8.15145501680672	34.9143624616267
8.16609523398802	34.9156610382163
8.18074371991679	34.9169566963925
8.1953977108933	34.9182494327894
8.21003008494154	34.9195392148741
8.22463935706764	34.9208261943911
8.23925255704671	34.9221102403912
8.2538595283404	34.9233914426138
8.26846961351112	34.9246698334263
8.28309898963198	34.925945298975
8.29773842357099	34.9272180247859
8.31237030075863	34.9284879407806
8.32699438603595	34.929754949854
8.34160487959161	34.9310193006897
8.3562222016044	34.9322808002867
8.37082704668865	34.9335395302711
8.3854253157042	34.9347955403243
8.40003350982442	34.9360488652428
8.41466419678181	34.9372994054765
8.42926456453279	34.938547247345
8.44387137424201	34.9397923807207
8.4596756095998	34.9410348282273
8.47540073748678	34.9422745967251
8.49114069947973	34.9435117025417
8.50683698616922	34.9447461968137
8.52145309839398	34.9459779738088
8.53608802426606	34.9472071422028
8.5507138823159	34.9484337667281
8.56534828618169	34.9496578041877
8.57996076019481	34.9508791601662
8.59458682732657	34.9520979552917
8.60921836551279	34.9533142249229
8.62380634527653	34.9545278949829
8.63841454638168	34.9557390555916
8.65300500998273	34.9569476915336
8.6676371190697	34.958153791411
8.68222838826478	34.95935733473
8.69685253640637	34.9605583841406
8.71147970156744	34.9617569712331
8.72608966147527	34.9629530262819
8.74070684658363	34.9641466851774
8.755316009745	34.9653378336149
8.7699283589609	34.9665265285266
8.78452840307727	34.9677128308871
8.79913494409993	34.9688966815377
8.81377742392942	34.9700781071508
8.82839995110407	34.9712571388504
8.84302020538598	34.9724337747255
8.85763559443876	34.9736080183102
8.87225978262722	34.9747798965849
8.88685876457021	34.975949380247
8.90146749047562	34.9771165442704
8.91607283661142	34.9782813511084
8.93067374639213	34.9794438261008
8.94529902655631	34.9806038952946
8.95991631550714	34.9817617059518
8.97453748947009	34.982917244285
8.98917134152725	34.9840704488835
9.00389380659908	34.9852213314205
9.01851932471618	34.9863700337184
9.03314637253061	34.9875163880999
9.0477744396776	34.9886605176652
9.06239167274907	34.9898024034669
9.0770289557986	34.9909420343523
9.09164813067764	34.9920794186566
9.10626486968249	34.9932146624899
9.12089647306129	34.9943476379468
9.13552736118436	34.9954783832367
9.15015409654006	34.9966069580604
9.16476513911039	34.9977333141525
9.17937810206786	34.9988575595075
9.19404199719429	34.9999795900682
9.20868813758716	35.0010994920284
9.22334255371243	35.0022172370904
9.23799153557047	35.0033328824056
9.25260808132589	35.004446343101
9.26723361341283	35.0055576963096
9.28189614368603	35.006666913127
9.2966580754146	35.0077740373274
9.31152932345867	35.0088790766959
9.32636801339686	35.0099819741188
9.34100910369307	35.0110828465952
9.35588869079947	35.0121816452773
9.37074506096542	35.0132783589301
9.38538086600602	35.0143730121307
9.40001298906282	35.015465611878
9.41462168097496	35.0165561927204
9.42926163924858	35.0176447428463
9.44385506631806	35.0187312172106
9.45848044008017	35.0198157639172
9.47309272689745	35.0208982392753
9.48771260911599	35.0219788392751
9.50230902340263	35.0230573330431
9.51691572647542	35.0241339336686
9.53155133360997	35.0252084299329
9.54615910397843	35.0262810472316
9.56077438872308	35.0273516568641
9.57538799056783	35.02842035178
9.58999349083751	35.0294870899773
9.60462761390954	35.0305519630498
9.619248022791	35.0316148250028
9.63386247865856	35.0326757107221
9.64850720856339	35.0337347878128
9.66311140637845	35.0347919151339
9.67774321744218	35.0358471069789
9.69236970040947	35.0369004721532
9.70697412267327	35.0379519773079
9.72157228086144	35.0390015079018
9.73616920504719	35.0400492752934
9.75079939514399	35.0410951840361
9.7654116502963	35.0421391468256
9.78003359446302	35.0431812875421
9.79466387908906	35.0442216001975
9.80928146513179	35.0452600705695
9.82391072390601	35.0462967544247
9.83852626895532	35.047331566729
9.85313121508807	35.0483645789302
9.86774347536266	35.0493958295641
9.88234210619703	35.0504252126078
9.89697047602385	35.0514527532554
9.91158647928387	35.0524786488486
9.92619732348248	35.0535026941896
9.94080640375614	35.0545249886286
9.95545161981136	35.0555454975132
9.97006176039577	35.0565642935567
9.98466459242627	35.0575812811282
9.99931328650564	35.0585965183471
10.013937858399	35.0596100333841
10.0285512441769	35.0606218239315
10.0431674690917	35.0616318563069
10.0577968819998	35.0626401689688
10.0724309529178	35.0636468268731
10.0870445631444	35.0646517189386
10.1016628020443	35.0656549063148
10.1162963071838	35.0666563814705
10.1309119630605	35.0676562116971
10.1455453000963	35.0686543145117
10.1601609480567	35.0696507916599
10.1747642359696	35.0706455671204
10.1894514942542	35.071638727695
10.2041331785731	35.0726301855125
10.2187626156956	35.0736199408491
10.2334133759141	35.0746081379631
10.2480313358828	35.0755946495365
10.2626448199153	35.0765795368968
10.2772620739415	35.0775627833295
10.2918568998575	35.0785444330995
10.3064685310237	35.0795244194136
10.3210937180556	35.080502794023
10.3357150088996	35.0814795831403
10.3503177347593	35.0824547706067
10.3649340206757	35.0834283475492
10.3795558558777	35.0844003036911
10.3941825232469	35.0853707417873
10.4088191022165	35.0863395728198
10.4234346440062	35.0873068449695
10.4380480186082	35.0882724713911
10.4527247697115	35.0892366021817
10.4673412307166	35.0901991213019
10.4819537876174	35.0911601974331
10.4965867348947	35.0921196468261
10.5112413810566	35.0930775718071
10.5258536930196	35.0940339749621
10.5404869643971	35.0949887640472
10.5551067232154	35.0959420917507
10.5697208521888	35.0968939116994
10.584320706781	35.0978442289477
10.5989406895824	35.0987930392937
10.6135736717843	35.0997402867302
10.6282046865672	35.1006860489949
10.6428223620169	35.1016303589216
10.657458811067	35.1025731610334
10.672091756016	35.1035145034476
10.6867130817845	35.1044543145669
10.7013415228575	35.1053926819079
10.7159555209801	35.1063295537727
10.7305718739517	35.1072650165459
10.7452131267637	35.1081989683775
10.7598227947019	35.1091315173131
10.7745830295607	35.11006257383
10.7892354587093	35.110992155615
10.8040537531488	35.1119203793818
10.8187245242298	35.1128471177446
10.8334067035466	35.113772451184
10.8481304314919	35.1146963462708
10.8627552785911	35.1156188387426
10.877382079605	35.1165398788557
10.8920056708157	35.1174595534417
10.9066258980893	35.1183777683855
10.9212517719716	35.1192945377154
10.9358548829332	35.1202100012164
10.9504825621843	35.1211241012346
10.9651198214851	35.1220367718783
10.979758202564	35.1229480649285
10.9943723906763	35.1238579175506
11.0089920796454	35.1247664382114
11.0236111106351	35.1256735810761
11.0382349756546	35.1265794306084
11.0528498357162	35.1274838081917
11.0674542407505	35.1283869269297
11.0820769458078	35.1292886390149
11.096698185429	35.1301890398882
11.1113211293705	35.1310880524059
11.1259308867157	35.1319857585078
11.1405429188162	35.1328821635815
11.1551463999785	35.1337771842562
11.1697424789891	35.1346708861776
11.1843580948189	35.1355632588277
11.1991107380018	35.1364543452062
11.214489701204	35.137344167393
11.2298580943607	35.1382325724869
11.245237105526	35.1391197388535
11.2606070004404	35.1400055694765
11.2759867417626	35.1408901854511
11.2913801288232	35.1417733771809
11.3067378387786	35.142655373078
11.3221036186442	35.1435360639321
11.3374665253796	35.144415500114
11.3528376314789	35.1452936185916
11.3682306814007	35.1461704455609
11.382867526263	35.1470460683692
11.3974950290285	35.1479204056816
11.4121249420568	35.1487934799654
11.4267441132106	35.1496652981903
11.4413631442003	35.1505358950276
11.4559711171314	35.1514052006302
11.4705728199333	35.152273238533
11.4852180527523	35.1531401686805
11.4998335167766	35.1540057563467
11.5144335189834	35.1548701285088
11.5290451566689	35.1557332583588
11.5436681383289	35.1565951328177
11.5582514503039	35.1574558245888
11.5728574502282	35.1583152949812
11.587481808383	35.1591735590005
11.6020782231353	35.1600306413656
11.6166695682332	35.1608864990839
11.6312925582752	35.16174114611
11.6459020655602	35.1625946206276
11.6605114429258	35.1634468747727
11.6751482379623	35.1642979901508
11.6897501377389	35.1651478618961
11.7043594857678	35.1659965366292
11.7189742755145	35.1668440640452
11.7335867015645	35.1676904110561
11.7481925124303	35.168535552544
11.7628041817807	35.1693796238358
11.7774349385872	35.1702224879863
11.7920362106524	35.1710641293782
11.806662096642	35.1719046359078
11.8212625826709	35.1727440117771
11.8358715302311	35.1735821885312
11.8504828023724	35.1744192470208
11.8650998612866	35.1752551771053
11.8797233994119	35.176090006492
11.894324216526	35.176923609013
11.9089358686469	35.1777561472218
11.9235494374298	35.1785875650579
11.9381719990633	35.1794177709875
11.9527858728543	35.1802468744424
11.9673941438086	35.1810749140424
11.9820396685973	35.1819018002852
11.9966648914851	35.1827275957937
12.0112724634819	35.1835522613857
12.0258902693167	35.1843758072436
12.0405176160857	35.1851982598436
12.055142566096	35.186019592104
12.0697563970461	35.1868398306726
12.084385428112	35.1876590073941
12.0989775680937	35.1884770628505
12.1135990889743	35.1892940597126
12.1282340977341	35.1901099368159
12.1428508386016	35.1909247975048
12.1574690514244	35.1917385103579
12.1720750043169	35.1925511451923
12.1866869870573	35.1933627916331
12.2013019178994	35.194173296196
12.2159174210392	35.1949827854124
12.2305311611854	35.1957911933278
12.2453284864314	35.1965985491609
12.2599961226806	35.197404839207
12.2747607463971	35.1982100572907
12.2895142394118	35.1990142451228
12.3042817381211	35.199817404789
12.3190221833065	35.2006194705788
12.3337910203263	35.2014205228206
12.3484866931103	35.2022205375649
12.363129125908	35.203019493511
12.3777544135228	35.2038174620032
12.3923886292614	35.2046143711808
12.4070012364537	35.2054102341788
12.4216392417438	35.2062051283923
12.4362343996763	35.2069989710182
12.450827577617	35.2077917940157
12.4656017064117	35.2085836114681
12.480208598543	35.2093743921793
12.4948324835859	35.2101642169539
12.5094604454935	35.2109529420206
12.5240745642222	35.211740745533
12.5386680862866	35.2125275189972
12.553300449159	35.2133132784642
12.5679175388068	35.2140981051276
12.582560762763	35.2148818892293
12.5972018651664	35.2156647096682
12.6118144602515	35.2164465136667
12.6264330293052	35.2172273847536
12.6410495545715	35.2180072302287
12.6556631647982	35.2187861120175
12.6702584326267	35.2195639934889
12.6848845751956	35.2203409831924
12.6995059391484	35.2211169252292
12.7141488050111	35.2218919029099
12.7287762751803	35.2226659221505
12.7433727905154	35.2234390006379
12.75799635984	35.2242110914196
12.7726198560558	35.2249822387085
12.7872467222624	35.2257524773312
12.8018730841577	35.2265216669098
12.8169008451514	35.2272899597306
12.8315371652134	35.228057312354
12.8461476680823	35.2288237496797
12.8607919840142	35.2295892638876
12.8754072496668	35.2303537874916
12.8900212128647	35.2311173707843
12.9046593536623	35.2318800283463
12.9192931563593	35.2326417251199
12.933912971057	35.2334025597064
12.9485229942948	35.234162403334
12.9631914873607	35.234921356777
12.9778295843862	35.2356793887791
12.9924691417255	35.2364365323988
13.0070973713882	35.2371927384445
13.0217092782259	35.2379480170365
13.0363391391002	35.2387024012089
13.0509544899687	35.2394558259456
13.0655506826006	35.2402083875485
13.0801694234833	35.2409600453213
13.0947735388763	35.2417108038918
13.109387347009	35.2424606477705
13.1239904668182	35.2432095936006
13.1386277149431	35.2439576986767
13.1532379193231	35.2447048360623
13.167863230221	35.2454511218715
13.182504564058	35.246196526626
13.1971207479946	35.2469410170058
13.2118857693858	35.2476846388319
13.226512926165	35.2484273474342
13.2412032182328	35.2491692570558
13.2558296569623	35.2499102125552
13.2704448057339	35.250650328096
13.2850689399056	35.2513895903657
13.2996975751594	35.2521279594203
13.3143316078931	35.2528654819369
13.3289603106678	35.2536021636805
13.3435741877183	35.2543378822686
13.3581966427155	35.2550728696234
13.372837593779	35.2558068790454
13.3874700916931	35.2565401266834
13.4020797726698	35.2572724618101
13.4167229346931	35.2580039717598
13.4313324508257	35.258734643477
13.4459515349008	35.2594644560048
13.4606142519042	35.2601934396404
13.47546070721	35.2609215325563
13.49010190228	35.2616487722917
13.5047331289388	35.2623752741354
13.5194096760824	35.2631008829822
13.5340423565358	35.2638256998116
13.5486467848532	35.2645496731497
13.5632544388063	35.2652727468815
13.5778695135377	35.2659950381476
13.5924852536991	35.2667165376443
13.6071168454364	35.2674371479822
13.6217465787195	35.2681570177678
13.636367237661	35.2688759803204
13.6510195154697	35.2695941623613
13.6656609186903	35.2703114981726
13.6802864223719	35.2710280671635
13.6949263876304	35.2717438838539
13.7095485185273	35.2724587958495
13.7241822243668	35.2731729225454
13.738889277447	35.2738863034617
13.7536812922917	35.2745988012576
13.7684353473596	35.2753105569697
13.7831460144371	35.2760214931888
13.7979508894496	35.2767316452194
13.8128142473288	35.2774409594429
13.8274867953733	35.2781494661271
13.8421221002936	35.2788572290948
13.8567723515444	35.2795641925464
13.8714114497416	35.2802704120693
13.8860229216516	35.2809757872255
13.9006597269326	35.2816804212111
13.9152811667882	35.2823842057834
13.9298997647129	35.2830872616593
13.9445173684508	35.2837895182531
13.9591190367937	35.2844910122566
13.9737633685581	35.2851917429709
13.9883692483418	35.2858917204356
14.0029762713239	35.2865909114664
14.0176080004312	35.2872892851277
14.03221672168	35.2879869703849
14.046858150512	35.2886838424564
14.061483069323	35.2893799273394
14.0760990665294	35.2900753310963
14.0907123335637	35.2907699331049
14.1065706708468	35.2914637711223
14.1222790577449	35.2921568775169
14.1380146597512	35.2928492411859
14.1537131406367	35.2935408095194
14.1683595697396	35.2942316213238
14.1830006986856	35.294921758207
14.197625072673	35.2956111357362
14.2122488855384	35.2962996685942
14.2268832847476	35.2969875886238
14.241504881531	35.2976746907871
14.2561597777531	35.2983610784706
14.2708052629605	35.2990466958679
14.2854302348569	35.2997316287636
14.3000262156129	35.3004157483086
14.314657652285	35.301099199113
14.3292812672444	35.3017818931364
14.3438871642575	35.302463989217
14.358516773209	35.3031451783967
14.3731321045198	35.3038257355032
14.387762056198	35.3045055350559
14.402393524535	35.3051846450102
14.4170339088887	35.305863034039
14.4316772781312	35.3065406586528
14.4462954262272	35.3072176594423
14.4609465952963	35.3078938718494
14.4755578124896	35.3085693986316
14.4902024623007	35.3092441994762
14.5048494799994	35.309918252453
14.5194806260988	35.3105916191494
14.5340943592601	35.3112643326067
14.5487199104391	35.3119362650459
14.5633495184593	35.3126075721263
14.5779852871783	35.3132781043307
14.5926131862216	35.3139479691093
14.6072307033464	35.3146171213021
14.6218884782866	35.315285592451
14.6365289073437	35.3159533572346
14.6511431084946	35.3166204544771
14.6657764613628	35.3172868654115
14.6803976232186	35.3179525783247
14.6949992584996	35.3186175875672
14.7096197204664	35.3192819274415
14.7242382038385	35.3199455446261
14.7388683767058	35.3206085151515
14.7535068388097	35.3212707932823
14.7681383495219	35.3219323758954
14.782769724261	35.3225933338456
14.7974052145146	35.3232535689084
14.8120258096606	35.3239131666141
14.8266546865925	35.3245720411824
14.8412969335914	35.3252302759651
14.8559172628447	35.3258878147783
14.8705372461118	35.3265447289496
14.8851622641087	35.3272009469364
14.8998082783073	35.3278565262347
14.9144168272614	35.3285113711244
14.9290421791375	35.3291655751178
14.9436689140275	35.3298191183721
14.9582855948247	35.3304720426476
14.9729136638343	35.33112428386
14.9875503866933	35.3317758689004
15.0021791607141	35.3324268247957
15.0167953707278	35.3330770493674
15.0314246388152	35.3337266807544
15.0460587027483	35.3343755745514


==> figs/MRI/Cartesian/DeepBrain1/REDEnergy_ISTA/lst_cost_time.txt <==
0	66.98788
0.04597908	30.88427
0.09170265	14.37187
0.137383	6.723842
0.1982136	3.127153
0.2460505	1.402611
0.3071783	0.5541953
0.3535933	0.122052
0.3992484	-0.1085402
0.4448553	-0.2391455
0.4904409	-0.3185664
0.5360327	-0.370705
0.581695	-0.4075546
0.627287	-0.4353186
0.672911	-0.4573241
0.7185206	-0.4754424
0.7640701	-0.4907786
0.8096901	-0.5040228
0.8553849	-0.5156289
0.9009805	-0.5259143
0.9465947	-0.5351087
0.9922088	-0.5433844
1.037911	-0.5508769
1.083477	-0.5576938
1.129054	-0.5639233
1.174736	-0.5696365
1.220363	-0.5748944
1.266057	-0.5797479
1.311714	-0.584241
1.35736	-0.5884106
1.402986	-0.5922894
1.448598	-0.5959055
1.494251	-0.5992839
1.555702	-0.6024467
1.619739	-0.6054119
1.66537	-0.608197
1.712683	-0.6108171
1.75834	-0.6132857
1.804054	-0.6156144
1.849816	-0.6178145
1.89545	-0.6198964
1.941023	-0.6218677
1.986669	-0.6237364
2.032356	-0.6255111
2.078301	-0.627197
2.124226	-0.6288006
2.170117	-0.630327
2.215697	-0.6317815
2.261344	-0.6331685
2.306858	-0.6344919
2.352465	-0.6357563
2.397982	-0.6369647
2.443519	-0.6381208
2.489065	-0.6392274
2.534626	-0.6402876
2.580085	-0.6413043
2.625576	-0.6422793
2.671124	-0.6432146
2.71663	-0.644113
2.762137	-0.6449765
2.808352	-0.6458067
2.854497	-0.6466049
2.900459	-0.6473737
2.952635	-0.6481127
3.013493	-0.6488253
3.05908	-0.6495115
3.104636	-0.6501735
3.150184	-0.6508125
3.195761	-0.6514285
3.24139	-0.6520228
3.286942	-0.6525974
3.332548	-0.6531527
3.378149	-0.6536891
3.423809	-0.6542079
3.469431	-0.6547097
3.515048	-0.6551953
3.560595	-0.655665
3.606212	-0.6561199
3.651721	-0.6565605
3.697318	-0.6569873
3.742899	-0.6574014
3.788497	-0.6578025
3.834079	-0.658192
3.879704	-0.6585695
3.925339	-0.6589359
3.971081	-0.6592913
4.01683	-0.6596369
4.062452	-0.659972
4.108597	-0.6602972
4.154461	-0.6606136
4.200311	-0.6609212
4.246109	-0.6612204
4.291875	-0.6615111
4.337893	-0.6617936
4.387222	-0.6620685
4.448154	-0.6623362
4.493876	-0.6625969
4.539464	-0.6628509
4.58505	-0.6630982
4.630666	-0.6633391
4.676124	-0.6635731
4.721725	-0.6638018
4.767376	-0.6640245
4.812954	-0.664242
4.858495	-0.6644533
4.904039	-0.6646601
4.94967	-0.6648615
4.995268	-0.6650575
5.040905	-0.6652498
5.086619	-0.6654368
5.132164	-0.6656197
5.177835	-0.6657981
5.223759	-0.6659721
5.269337	-0.6661427
5.318389	-0.6663092
5.364009	-0.6664721
5.424815	-0.6666308
5.475555	-0.6667862
5.521151	-0.6669378
5.566717	-0.6670861
5.612305	-0.6672313
5.65791	-0.6673736
5.703444	-0.6675122
5.749039	-0.6676482
5.798986	-0.6677812
5.859932	-0.6679116
5.90557	-0.6680388
5.951269	-0.6681636
5.996853	-0.668286
6.042426	-0.6684053
6.088041	-0.6685225
6.133653	-0.6686378
6.179195	-0.6687502
6.224894	-0.6688604
6.270428	-0.6689686
6.31608	-0.6690747
6.361784	-0.6691786
6.407422	-0.6692804
6.45301	-0.6693804
6.498816	-0.6694782
6.544391	-0.6695741
6.590096	-0.6696684
6.635659	-0.6697612
6.688161	-0.6698518
6.749117	-0.6699408
6.79471	-0.6700282
6.840298	-0.6701141
6.885904	-0.6701987
6.931414	-0.6702812
6.977001	-0.6703624
7.022646	-0.6704423
7.068276	-0.6705207
7.113915	-0.6705976
7.159573	-0.6706737
7.207979	-0.6707484
7.269082	-0.6708214
7.314832	-0.6708936
7.360506	-0.6709645
7.406103	-0.6710337
7.45173	-0.671102
7.497428	-0.6711693
7.543015	-0.6712356
7.588593	-0.6713004
7.634262	-0.6713642
7.679875	-0.6714274
7.725496	-0.6714894
7.771039	-0.67155
7.816679	-0.6716102
7.862249	-0.6716691
7.90786	-0.6717271
7.953487	-0.6717839
8.007362	-0.6718405
8.068244	-0.6718959
8.113885	-0.6719504
8.159496	-0.6720046
8.205094	-0.6720572
8.250694	-0.6721089
8.296353	-0.6721608
8.341951	-0.6722109
8.387538	-0.672261
8.433102	-0.67231
8.478689	-0.6723585
8.524241	-0.6724062
8.569864	-0.6724533
8.627522	-0.6724999
8.683955	-0.6725455
8.729545	-0.6725906
8.775123	-0.6726351
8.820714	-0.6726789
8.866448	-0.6727219
8.912199	-0.6727649
8.95802	-0.6728068
9.003913	-0.6728484
9.050074	-0.6728896
9.095833	-0.6729299
9.141683	-0.6729693
9.187522	-0.6730084
9.233312	-0.6730477
9.279102	-0.6730862
9.340061	-0.6731238
9.38879	-0.6731609
9.434368	-0.6731979
9.479964	-0.6732341
9.525595	-0.6732702
9.571617	-0.6733057
9.617426	-0.6733405
9.663268	-0.6733751
9.708953	-0.6734092
9.754567	-0.673443
9.800252	-0.6734762
9.845842	-0.6735091
9.891634	-0.6735417
9.937327	-0.6735735
9.983117	-0.673605
10.02887	-0.6736365
10.08984	-0.6736674
10.14265	-0.6736982
10.18855	-0.6737285
10.23445	-0.6737583
10.28037	-0.6737881
10.32631	-0.6738172
10.37208	-0.6738462
10.41793	-0.6738746
10.46155	-0.673903
10.50732	-0.6739311
10.55325	-0.6739588
10.59906	-0.6739864
10.64294	-0.6740131
10.6891	-0.67404
10.73495	-0.6740664
10.78077	-0.6740928
10.82658	-0.6741183
10.87231	-0.6741442
10.91578	-0.6741694
10.96151	-0.6741945
11.00723	-0.6742191
11.05059	-0.6742437
11.09643	-0.6742681
11.13996	-0.6742919
11.18347	-0.6743158
11.22924	-0.6743392
11.27498	-0.6743628
11.32074	-0.6743857
11.36647	-0.674409
11.40995	-0.6744312
11.4628	-0.6744536
11.51985	-0.6744757
11.56611	-0.6744976
11.60975	-0.6745197
11.65336	-0.6745411
11.69683	-0.6745624
11.74039	-0.6745832
11.78386	-0.6746043
11.82736	-0.6746247
11.87083	-0.6746457
11.91439	-0.674666
11.95795	-0.6746858
12.00148	-0.6747059
12.045	-0.6747257
12.08851	-0.6747451
12.13196	-0.6747649
12.17547	-0.6747839
12.21894	-0.6748027
12.26245	-0.6748219
12.30599	-0.6748404
12.34951	-0.6748591
12.39297	-0.6748773
12.43646	-0.6748956
12.47991	-0.6749138
12.52349	-0.6749316
12.56698	-0.6749491
12.61044	-0.6749667
12.65421	-0.6749842
12.69771	-0.6750014
12.74114	-0.6750184
12.78464	-0.6750354
12.82817	-0.6750519
12.87164	-0.6750687
12.92929	-0.6750854
12.97612	-0.6751015
13.01946	-0.6751178
13.06284	-0.6751336
13.10621	-0.6751497
13.14957	-0.6751658
13.19292	-0.6751815
13.23634	-0.6751969
13.28031	-0.6752124
13.32546	-0.6752277
13.37066	-0.6752431
13.41537	-0.6752582
13.45982	-0.6752731
13.50326	-0.6752877
13.54663	-0.6753026
13.59012	-0.6753169
13.63353	-0.6753313
13.67695	-0.675346
13.72038	-0.6753601
13.76383	-0.6753743
13.80718	-0.6753883
13.85059	-0.675402
13.89398	-0.6754159


==> figs/MRI/Cartesian/DeepBrain1/REDEnergy_ISTA/lst_iter_diff.txt <==
2.908631134033203125e+01
1.334965324401855469e+01
6.208586215972900391e+00
2.934625625610351562e+00
1.416409134864807129e+00
7.029973268508911133e-01
3.623366951942443848e-01
1.963458061218261719e-01
1.133289560675621033e-01
7.038371264934539795e-02
4.719054698944091797e-02
3.398692607879638672e-02
2.600061334669589996e-02
2.084893360733985901e-02
1.731115020811557770e-02
1.474176812916994095e-02
1.278648898005485535e-02
1.124241016805171967e-02
9.987659752368927002e-03
8.945520967245101929e-03
8.065287023782730103e-03
7.311944849789142609e-03
6.660390645265579224e-03
6.091990042477846146e-03
5.592541303485631943e-03
5.150952842086553574e-03
4.758405964821577072e-03
4.407790489494800568e-03
4.093271214514970779e-03
3.810031106695532799e-03
3.554044757038354874e-03
3.321939846500754356e-03
3.110825549811124802e-03
2.918273443356156349e-03
2.742173615843057632e-03
2.580717206001281738e-03
2.432343084365129471e-03
2.295687794685363770e-03
2.169561805203557014e-03
2.052917378023266792e-03
1.944842282682657242e-03
1.844530110247433186e-03
1.751262578181922436e-03
1.664403011091053486e-03
1.583387609571218491e-03
1.507715438492596149e-03
1.436933409422636032e-03
1.370636047795414925e-03
1.308459322899580002e-03
1.250078319571912289e-03
1.195192337036132812e-03
1.143540604971349239e-03
1.094878534786403179e-03
1.048985286615788937e-03
1.005657715722918510e-03
9.647167171351611614e-04
9.259961661882698536e-04
8.893395424820482731e-04
8.546106982976198196e-04
8.216804708354175091e-04
7.904302328824996948e-04
7.607553852722048759e-04
7.325494661927223206e-04
7.057271432131528854e-04
6.801988347433507442e-04
6.558896275237202644e-04
6.327221053652465343e-04
6.106329383328557014e-04
5.895588546991348267e-04
5.694399005733430386e-04
5.502223502844572067e-04
5.318555631674826145e-04
5.142929148860275745e-04
4.974909243173897266e-04
4.814075073227286339e-04
4.660069826059043407e-04
4.512504965532571077e-04
4.371044342406094074e-04
4.235403612256050110e-04
4.105256521143019199e-04
3.980341134592890739e-04
3.860406286548823118e-04
3.745192952919751406e-04
3.634457534644752741e-04
3.528029483277350664e-04
3.425648319534957409e-04
3.327165904920548201e-04
3.232388698961585760e-04
3.141131019219756126e-04
3.053236578125506639e-04
2.968564222101122141e-04
2.886963193304836750e-04
2.808295248541980982e-04
2.732434659264981747e-04
2.659252495504915714e-04
2.588632341939955950e-04
2.520479902159422636e-04
2.454658388160169125e-04
2.391107118455693126e-04
2.329708950128406286e-04
2.270369150210171938e-04
2.213009283877909184e-04
2.157571288989856839e-04
2.103943406837061048e-04
2.052062191069126129e-04
2.001873945118859410e-04
1.953287865035235882e-04
1.906266843434423208e-04
1.860730408225208521e-04
1.816631993278861046e-04
1.773909170879051089e-04
1.732505479594692588e-04
1.692384830676019192e-04
1.653488288866356015e-04
1.615782966837286949e-04
1.579209056217223406e-04
1.543727703392505646e-04
1.509309222456067801e-04
1.475909230066463351e-04
1.443490327801555395e-04
1.412017008988186717e-04
1.381452748319134116e-04
1.351774699287489057e-04
1.322948955930769444e-04
1.294938410865142941e-04
1.267723710043355823e-04
1.241265708813443780e-04
1.215561569551937282e-04
1.190558759844861925e-04
1.166246001957915723e-04
1.142609035014174879e-04
1.119609660236164927e-04
1.097233907785266638e-04
1.075468535418622196e-04
1.054273452609777451e-04
1.033648368320427835e-04
1.013567525660619140e-04
9.940175368683412671e-05
9.749714809004217386e-05
9.564264473738148808e-05
9.383587166666984558e-05
9.207524999510496855e-05
9.036046685650944710e-05
8.868861186783760786e-05
8.705929212737828493e-05
8.547048491891473532e-05
8.392125891987234354e-05
8.241097384598106146e-05
8.093796350294724107e-05
7.950083090690895915e-05
7.809930684743449092e-05
7.673137588426470757e-05
7.539647776866331697e-05
7.409348472720012069e-05
7.282205478986725211e-05
7.158113294281065464e-05
7.036909664748236537e-05
6.918542931089177728e-05
6.802938878536224365e-05
6.690071313641965389e-05
6.579761247849091887e-05
6.472025415860116482e-05
6.366799061652272940e-05
6.263868272071704268e-05
6.163302168715745211e-05
6.065056732040829957e-05
5.968977711745537817e-05
5.875048736925236881e-05
5.783179585705511272e-05
5.693374987458810210e-05
5.605501428362913430e-05
5.519565820577554405e-05
5.435500497696921229e-05
5.353248707251623273e-05
5.272719499771483243e-05
5.193982360651716590e-05
5.116867760079912841e-05
5.041431722929701209e-05
4.967536369804292917e-05
4.895209349342621863e-05
4.824414281756617129e-05
4.755040208692662418e-05
4.687125328928232193e-05
4.620599429472349584e-05
4.555418126983568072e-05
4.491576692089438438e-05
4.429031105246394873e-05
4.367728979559615254e-05
4.307666677050292492e-05
4.248816912877373397e-05
4.191080006421543658e-05
4.134526170673780143e-05
4.079042992088943720e-05
4.024665759061463177e-05
3.971360274590551853e-05
3.919030859833583236e-05
3.867757914122194052e-05
3.817422475549392402e-05
3.768090391531586647e-05
3.719660526257939637e-05
3.672174352686852217e-05
3.625552926678210497e-05
3.579783515306189656e-05
3.534887218847870827e-05
3.490807284833863378e-05
3.447530252742581069e-05
3.405037568882107735e-05
3.363367795827798545e-05
3.322407428640872240e-05
3.282183024566620588e-05
3.242671664338558912e-05
3.203896994818933308e-05
3.165810994687490165e-05
3.128370735794305801e-05
3.091608596150763333e-05
3.055470006074756384e-05
3.019970426976215094e-05
2.985093124152626842e-05
2.950791349576320499e-05
2.917101119237486273e-05
2.883956040022894740e-05
2.851402496162336320e-05
2.819872497639153153e-05
2.787898120004683733e-05
2.756943831627722830e-05
2.726492857618723065e-05
2.697025047382339835e-05
2.667111584742087871e-05
2.638149089762009680e-05
2.609658076835330576e-05
2.581612898211460561e-05
2.554044840508140624e-05
2.527334072510711849e-05
2.500202026567421854e-05
2.473940912750549614e-05
2.448480881866998971e-05
2.422617762931622565e-05
2.397965363343246281e-05
2.373288043600041419e-05
2.348607267776969820e-05
2.324728666280861944e-05
2.301170025020837784e-05
2.277985549881123006e-05
2.255528306704945862e-05
2.233045233879238367e-05
2.210892671428155154e-05
2.188718099205289036e-05
2.167594357160851359e-05
2.146419865312054753e-05
2.125540413544513285e-05
2.105008570651989430e-05
2.084735933749470860e-05
2.064794171019457281e-05
2.045146538875997066e-05
2.025754292844794691e-05
2.006669274123851210e-05
1.987858377106022090e-05
1.969259392353706062e-05
1.950966543518006802e-05
1.932935265358537436e-05
1.915144457598216832e-05
1.897609217849094421e-05
1.880295531009323895e-05
1.863253783085383475e-05
1.846421946538612247e-05
1.829848224588204175e-05
1.813475500966887921e-05
1.797308868844993412e-05
1.781381615728605539e-05
1.765699926181696355e-05
1.750197225192096084e-05
1.734883335302583873e-05
1.719815554679371417e-05
1.704921851342078298e-05
1.690237513685133308e-05
1.675730527495034039e-05
1.661415808484889567e-05
1.647294811846222728e-05
1.633356441743671894e-05
1.619560680410359055e-05
1.605983379704412073e-05
1.592572698427829891e-05
1.579317176947370172e-05
1.566247192386072129e-05
1.553332003823015839e-05
1.540579978609457612e-05
1.527973654447123408e-05
1.515566691523417830e-05
1.503263592894654721e-05
1.491129114583600312e-05
1.479161164752440527e-05
1.467322545067872852e-05
1.455629626434529200e-05
1.444059489585924894e-05
1.432664430467411876e-05
1.421372598997550085e-05
1.410264394507976249e-05
1.399221127940109000e-05
1.388369128108024597e-05
1.377604985464131460e-05


==> figs/MRI/Cartesian/DeepBrain1/REDEnergy_ISTA/lst_iter_diff_norm.txt <==
1.097592860460281372e-01
5.037587508559226990e-02
2.342854626476764679e-02
1.107402052730321884e-02
5.344921723008155823e-03
2.652810886502265930e-03
1.367303542792797089e-03
7.409250247292220592e-04
4.276549734640866518e-04
2.655980060808360577e-04
1.780769234756007791e-04
1.282521116081625223e-04
9.811518248170614243e-05
7.867495151003822684e-05
6.532487168442457914e-05
5.562911974266171455e-05
4.825073483516462147e-05
4.242404247634112835e-05
3.768915121327154338e-05
3.375656524440273643e-05
3.043493961740750819e-05
2.759215021796990186e-05
2.513346225896384567e-05
2.298856270499527454e-05
2.110385685227811337e-05
1.943749157362617552e-05
1.795618663891218603e-05
1.663311377342324704e-05
1.544625229144003242e-05
1.437742594134761021e-05
1.341144343314226717e-05
1.253557911695679650e-05
1.173892360384343192e-05
1.101231464417651296e-05
1.034778961184201762e-05
9.738521839608438313e-06
9.178621439787093550e-06
8.662942491355352104e-06
8.186997547454666346e-06
7.746831215627025813e-06
7.339001967920921743e-06
6.960467089811572805e-06
6.608515377592993900e-06
6.280744401010451838e-06
5.975026851956499740e-06
5.689472345693502575e-06
5.422371486929478124e-06
5.172193596081342548e-06
4.937565336149418727e-06
4.717260253528365865e-06
4.510144208325073123e-06
4.315232672524871305e-06
4.131602963752811775e-06
3.958421530114719644e-06
3.794921667577000335e-06
3.640427848949912004e-06
3.494312977636582218e-06
3.355986791575560346e-06
3.224934971512993798e-06
3.100670255662407726e-06
2.982745400004205294e-06
2.870765229090466164e-06
2.764327973636682145e-06
2.663112127265776508e-06
2.566779130575014278e-06
2.475046585459494963e-06
2.387622316746274009e-06
2.304267354702460580e-06
2.224742729595163837e-06
2.148822431990993209e-06
2.076303644571453333e-06
2.006995146075496450e-06
1.940721176652004942e-06
1.877317799880984239e-06
1.816625854189624079e-06
1.758510848048899788e-06
1.702826125438150484e-06
1.649445039220154285e-06
1.598260041646426544e-06
1.549148009871714748e-06
1.502010377407714259e-06
1.456752102058089804e-06
1.413275526829238515e-06
1.371488679069443606e-06
1.331327325715392362e-06
1.292693013965617865e-06
1.255529923582798801e-06
1.219765067617117893e-06
1.185328414976538625e-06
1.152160734818608034e-06
1.120209049076947849e-06
1.089416286959021818e-06
1.059730379893153440e-06
1.031103806781175081e-06
1.003488023343379609e-06
9.768390327735687606e-07
9.511211942481168080e-07
9.262830076295358595e-07
9.023014513331872877e-07
8.791324148660351057e-07
8.567401437176158652e-07
8.350949656232842244e-07
8.141750527101976331e-07
7.939381703181425110e-07
7.743603873677784577e-07
7.554215244454098865e-07
7.370871912826260086e-07
7.193435180852247868e-07
7.021599799372779671e-07
6.855191259091952816e-07
6.693973659821494948e-07
6.537733838740678038e-07
6.386335940078424755e-07
6.239557137632800732e-07
6.097272944316500798e-07
5.959258828625024762e-07
5.825367566103523131e-07
5.695486606782651506e-07
5.569449399445147719e-07
5.447114403978048358e-07
5.328347469912841916e-07
5.213011036175885238e-07
5.101018700770509895e-07
4.992243134438467678e-07
4.886543365500983782e-07
4.783846634381916374e-07
4.684005432409321656e-07
4.587008959333616076e-07
4.492659115840069717e-07
4.400912985147442669e-07
4.311717418659100076e-07
4.224927465656946879e-07
4.140491114412725437e-07
4.058357774283649633e-07
3.978376525992644019e-07
3.900546516888425685e-07
3.824769976290554041e-07
3.750996597773337271e-07
3.679124915834108833e-07
3.609143846006190870e-07
3.540964144121971913e-07
3.474525840374553809e-07
3.409817281863070093e-07
3.346728476572025102e-07
3.285244929429609329e-07
3.225290186037454987e-07
3.166829003475868376e-07
3.109837223291833652e-07
3.054252317724603927e-07
3.000020853960450040e-07
2.947133452835259959e-07
2.895513659950665897e-07
2.845140159024595050e-07
2.795970885927090421e-07
2.747992482454719720e-07
2.701165442431374686e-07
2.655428374964685645e-07
2.610761953292239923e-07
2.567137755704607116e-07
2.524546403037675191e-07
2.482920251622999785e-07
2.442265270019561285e-07
2.402557299774343846e-07
2.363715765341112274e-07
2.325766388366901083e-07
2.288692684260240640e-07
2.252436672733892919e-07
2.216991816794688930e-07
2.182324436716953642e-07
2.148435953586158575e-07
2.115276203085159068e-07
2.082847885276351008e-07
2.051125136404152727e-07
2.020086924403585726e-07
1.989698574789144914e-07
1.959986519750600564e-07
1.930886810441734269e-07
1.902420478927524528e-07
1.874535513479713700e-07
1.847242430130791035e-07
1.820527444351682789e-07
1.794348634120979114e-07
1.768720494510489516e-07
1.743616451221896568e-07
1.719019735446636332e-07
1.694928783990690135e-07
1.671326685936946888e-07
1.648193972414446762e-07
1.625528938120623934e-07
1.603321635457177763e-07
1.581534121442018659e-07
1.560193112482011202e-07
1.539256118121556938e-07
1.518736496564088156e-07
1.498621315931814024e-07
1.478874480653757928e-07
1.459526259850463248e-07
1.440531747221029946e-07
1.421915953869756777e-07
1.403640652597459848e-07
1.385721333235778729e-07
1.368128437206905801e-07
1.350856990711690742e-07
1.333915093937321217e-07
1.317281146384630119e-07
1.300950316363014281e-07
1.284915356336568948e-07
1.269191045594197931e-07
1.253734325246114167e-07
1.238555284999165451e-07
1.223645398340522661e-07
1.209013618108656374e-07
1.194641470192436827e-07
1.180513180543130147e-07
1.166640757332970679e-07
1.153003594822621380e-07
1.139607519462515484e-07
1.126446349530851876e-07
1.113502321459236555e-07
1.100789077668196114e-07
1.088281535999158223e-07
1.075997246857696155e-07
1.064099137693119701e-07
1.052033411497177440e-07
1.040352586301196425e-07
1.028861689178484085e-07
1.017741766418112093e-07
1.006453729246459261e-07
9.955245161563652800e-08
9.847732229673056281e-08
9.741901862980739679e-08
9.637872011580839171e-08
9.537076550714118639e-08
9.434692316290238523e-08
9.335593631476513110e-08
9.239518306003446924e-08
9.141922419075854123e-08
9.048894611396463006e-08
8.955773012075951556e-08
8.862638622986196424e-08
8.772530435408043559e-08
8.683630170480682864e-08
8.596142464512013248e-08
8.511398164046113379e-08
8.426556519225414377e-08
8.342962587448710110e-08
8.259284811629186152e-08
8.179573285360675072e-08
8.099669912553508766e-08
8.020879249670542777e-08
7.943400959220525692e-08
7.866901086117650266e-08
7.791648926058769575e-08
7.717507344295881921e-08
7.644329258482684963e-08
7.572310778414248489e-08
7.501326138026342960e-08
7.431141568758903304e-08
7.362112341979809571e-08
7.294070059060686617e-08
7.226935139215129311e-08
7.160764425861998461e-08
7.095430021308857249e-08
7.031122351008889382e-08
6.967606225316558266e-08
6.905063543172218488e-08
6.843280431212406256e-08
6.782273942462779814e-08
6.722171264073040220e-08
6.662995843953467556e-08
6.604494728890131228e-08
6.546706998733498040e-08
6.489847947932503303e-08
6.433645438619350898e-08
6.378233052828363725e-08
6.323489287751726806e-08
6.269471697351036710e-08
6.216185255425443756e-08
6.163588039953538100e-08
6.111528705332602840e-08
6.060293600285149296e-08
6.009687325558843440e-08
5.959666893318171788e-08
5.910346345672223833e-08
5.861609864155070682e-08
5.813489423189821537e-08
5.765918231759314949e-08
5.719099860357346188e-08
5.672673353274149122e-08
5.626882781939457345e-08
5.581721040925913258e-08
5.537047087500468479e-08
5.492923094152502017e-08
5.449262374668251141e-08
5.406262104656889278e-08
5.363651567336091830e-08
5.321734164454028360e-08
5.280061543544434244e-08
5.239110834054372390e-08
5.198491592750542623e-08


==> figs/MRI/Cartesian/DeepBrain1/REDEnergy_ISTA/lst_psnr_time.txt <==
0	22.567632819579
0.0459790779277682	25.044346206831
0.0917026521638036	27.0282175752028
0.137382962275296	28.4842624167079
0.198213611263782	29.4784599446994
0.246050537098199	30.1342689300267
0.307178322225809	30.5712232896359
0.353593289386481	30.8757479547779
0.39924842165783	31.1015005616218
0.444855274632573	31.2794616312929
0.490440887399018	31.4271056872103
0.536032708361745	31.5543671667322
0.581695005297661	31.6670684528183
0.627287020441145	31.7687731242385
0.672910996712744	31.8617891545576
0.718520642723888	31.9476829593724
0.764070111792535	32.0275815299392
0.809690086171031	32.1023336438205
0.855384974740446	32.1725969698105
0.900980539619923	32.2388995133186
0.946594671811908	32.30167526983
0.992208764888346	32.3612858685227
1.03791088890284	32.4180373370205
1.08347693784162	32.4721910024816
1.12905412167311	32.5239718668384
1.17473646160215	32.5735754205899
1.22036339249462	32.6211723695502
1.26605712389573	32.6669123711261
1.31171420682222	32.7109284908235
1.35736024007201	32.7533389928847
1.40298592671752	32.7942501114343
1.44859808171168	32.8337571101181
1.49425083165988	32.8719468586166
1.55570174846798	32.9088953641961
1.61973942210898	32.9446731162294
1.6653696373105	32.9793446844288
1.71268283808604	33.0129692664757
1.75834024418145	33.0456010518987
1.80405410332605	33.0772892457638
1.8498157071881	33.1080793695768
1.89544983580709	33.1380139318372
1.94102344149724	33.1671324870504
1.98666872875765	33.1954717802798
2.03235551062971	33.2230664623808
2.07830065768212	33.249948651819
2.12422627490014	33.2761485095032
2.17011730698869	33.3016944834499
2.21569672087207	33.3266132841077
2.26134403655306	33.350930139905
2.3068576049991	33.3746684553175
2.35246530687436	33.3978505294993
2.39798244601116	33.4204972036849
2.44351871218532	33.4426288601279
2.48906515398994	33.4642646029004
2.53462624084204	33.4854219797149
2.58008505962789	33.5061172862184
2.62557651475072	33.52636667976
2.67112380685285	33.546185424687
2.71663045370951	33.5655880677992
2.76213666889817	33.584588486376
2.8083515567705	33.6031998045429
2.85449712909758	33.6214348966473
2.90045898873359	33.6393057084647
2.95263455202803	33.6568237525522
3.0134925339371	33.674000152574
3.05908008664846	33.6908452986577
3.10463599255309	33.7073695222333
3.15018431935459	33.7235823989399
3.19576128944755	33.739493338657
3.24138943618163	33.7551111419034
3.28694215230644	33.7704446059952
3.33254778711125	33.7855018159894
3.37814889615402	33.8002907103091
3.42380862124264	33.8148190022059
3.46943079121411	33.8290937887268
3.51504771225154	33.8431221715011
3.56059490516782	33.8569108994418
3.60621186345816	33.8704664185037
3.65172076132149	33.8837949899992
3.69731753133237	33.8969027513623
3.74289880413562	33.9097955084218
3.78849690128118	33.9224789083969
3.834079220891	33.9349584073779
3.87970356689766	33.9472392742104
3.92533842520788	33.9593264599017
3.97108074929565	33.9712251119584
4.01683010812849	33.9829396590601
4.06245199218392	33.9944748516927
4.10859729116783	34.0058351872607
4.15446161339059	34.0170248911868
4.20031128637493	34.0280481073268
4.24610862927511	34.0389089494425
4.29187535541132	34.0496113573564
4.33789367647842	34.060159033483
4.38722171448171	34.0705556693241
4.44815385062248	34.0808047861833
4.49387572566047	34.090909675653
4.53946388280019	34.1008736566576
4.58505020709708	34.1106998271921
4.63066590297967	34.1203914218649
4.67612433386967	34.1299513851773
4.72172489902005	34.1393826073264
4.76737652393058	34.1486878024656
4.81295420276001	34.1578700142656
4.85849527083337	34.1669318195331
4.90403959155083	34.1758756791682
4.94966988172382	34.1847042861108
4.99526818282902	34.1934200324243
5.04090570518747	34.2020253197645
5.08661930123344	34.210522405745
5.13216366199777	34.218913699237
5.1778353638947	34.2272012671338
5.22375889169052	34.2353872088249
5.269337143749	34.2434736539569
5.31838934775442	34.2514626387327
5.3640093668364	34.2593561256148
5.42481501493603	34.2671560423307
5.47555484110489	34.2748641951144
5.52115108026192	34.2824824794745
5.56671697227284	34.2900125233628
5.61230450449511	34.2974563233301
5.6579105714336	34.3048154124059
5.70344413630664	34.3120914114585
5.74903874704614	34.3192858682992
5.79898647405207	34.3264004651607
5.85993198398501	34.3334365546774
5.90556988632306	34.3403957624331
5.95126884942874	34.3472793941011
5.99685320071876	34.3540890748165
6.04242606135085	34.360825910827
6.08804145921022	34.3674913988918
6.13365269685164	34.3740868640396
6.1791950808838	34.3806134625098
6.22489369800314	34.3870725936969
6.27042839303613	34.3934653697381
6.31607959093526	34.3997930338122
6.36178349796683	34.4060566919427
6.4074214072898	34.4122575204773
6.45301003800705	34.4183965411183
6.49881574278697	34.4244748904653
6.544391090516	34.4304935986295
6.59009588835761	34.4364537164386
6.63565872935578	34.4423562592182
6.68816139176488	34.4482022383726
6.74911700189114	34.4539925458248
6.79471031390131	34.4597282878436
6.8402983029373	34.4654101468039
6.8859039330855	34.4710391359078
6.93141431408003	34.4766161622641
6.97700078925118	34.4821419657999
7.02264585997909	34.4876175473116
7.06827606493607	34.4930435983431
7.11391560174525	34.4984211348926
7.15957320388407	34.5037506265631
7.20797931170091	34.5090329874362
7.26908203074709	34.5142690227002
7.31483161775395	34.5194593791574
7.36050565214828	34.5246049161355
7.40610247524455	34.5297060906473
7.45172992814332	34.5347638245117
7.49742770614102	34.5397787019265
7.54301561322063	34.5447513448678
7.58859347226098	34.5496824742605
7.63426139298826	34.5545727964998
7.67987472331151	34.559422686486
7.72549578407779	34.5642329246839
7.77103894017637	34.569004116319
7.8166791270487	34.5737368863865
7.86224887287244	34.5784316632229
7.90786051377654	34.5830890961347
7.95348757784814	34.5877097977959
8.00736256269738	34.5922941017998
8.06824397947639	34.5968427106316
8.11388499429449	34.6013560780923
8.15949665009975	34.6058348436558
8.20509475236759	34.6102792956934
8.25069425720721	34.6146900287951
8.29635377135128	34.619067525307
8.34195159515366	34.6234122738833
8.38753818301484	34.6277246615083
8.43310151807964	34.6320052446889
8.47868899302557	34.6362544634746
8.52424139110371	34.6404726831501
8.56986387493089	34.6446603172056
8.62752277497202	34.6488178727983
8.6839547213167	34.652945623996
8.72954472992569	34.6570440660496
8.77512246696278	34.6611135467581
8.82071435172111	34.6651544626984
8.86644793581218	34.6691671668376
8.91219888487831	34.6731520704937
8.95802014600486	34.6771096078782
9.00391291081905	34.6810400426139
9.05007337080315	34.6849437309797
9.09583282098174	34.6888210848796
9.14168277475983	34.6926724153041
9.18752222368494	34.6964980399118
9.23331201961264	34.7002982448512
9.27910239156336	34.7040734029589
9.34006161428988	34.7078238929733
9.38878994528204	34.7115499955533
9.43436852702871	34.7152519532501
9.47996390005574	34.7189300858056
9.52559502376243	34.7225847468068
9.5716166747734	34.7262161810669
9.61742636980489	34.7298246200051
9.66326774843037	34.7334104809515
9.70895316358656	34.7369738877498
9.75456691952422	34.7405152565549
9.80025229370221	34.7440348164237
9.84584195585921	34.7475327330635
9.89163378998637	34.7510092699637
9.93732744269073	34.7544648988424
9.98311735363677	34.7578997063304
10.0288671324961	34.7613139071615
10.0898373178206	34.7647076384899
10.1426488971338	34.7680814715326
10.1885505029932	34.7714353591505
10.2344510550611	34.7747696639378
10.2803709502332	34.7780845823933
10.3263137130998	34.7813803270724
10.3720836029388	34.7846571289622
10.4179266160354	34.7879151557959
10.4615543019027	34.7911548416062
10.5073213819414	34.7943760219157
10.5532476189546	34.7975791037404
10.5990594802424	34.8007643003109
10.642944784835	34.8039319891334
10.6890962817706	34.8070818484061
10.734946985729	34.8102145119954
10.7807743158191	34.8133299627436
10.8265779539943	34.8164284593732
10.87230675295	34.8195102279889
10.9157797219232	34.8225756133399
10.9615127788857	34.8256243981675
11.0072245867923	34.8286569234361
11.0505891279317	34.8316736119732
11.0964301051572	34.834674242547
11.1399607989006	34.8376594103246
11.1834704135545	34.8406288728129
11.2292373776436	34.8435827959426
11.2749768849462	34.8465216178088
11.3207407896407	34.849445269679
11.3664691229351	34.8523540446641
11.4099505599588	34.8552481771072
11.4628034397028	34.8581276686564
11.5198516738601	34.8609928286653
11.5661138384603	34.8638434220664
11.6097522913478	34.8666799953118
11.6533559495583	34.8695025355501
11.6968343644403	34.8723110681008
11.7403878113255	34.8751060294711
11.783856948372	34.8778873070136
11.8273630435579	34.8806550752367
11.8708322881721	34.8834096454521
11.9143914179876	34.8861508948824
11.9579520197585	34.8888791152648
12.0014852788299	34.8915944032094
12.0449988446198	34.8942968472635
12.0885126073845	34.8969866137926
12.1319572133943	34.8996637016635
12.1754740527831	34.9023284306656
12.2189386007376	34.9049808055489
12.2624482307583	34.9076208509681
12.3059950517491	34.9102488008516
12.3495106277987	34.9128648773777
12.392965908628	34.9154690425418
12.4364562914707	34.9180614483048
12.4799107708968	34.9206420850698
12.5234880018979	34.92321111824
12.56697988417	34.9257688789881
12.6104382993653	34.9283152460193
12.6542132305913	34.9308503136525
12.6977049014531	34.933374293144
12.7411422641017	34.9358871872781
12.7846389859915	34.9383892548807
12.8281673351303	34.940880425025
12.8716350421309	34.9433608016351
12.9292923412286	34.9458306656021
12.9761207848787	34.9482899774034
13.0194610799663	34.9507386208074
13.0628439923748	34.9531770113169
13.1062084911391	34.955605246819
13.1495677861385	34.9580231597879
13.1929171313532	34.9604310152504
13.2363422485068	34.9628288475897
13.280311614275	34.9652167486625
13.3254631911404	34.9675947826359
13.3706625653431	34.9699631982524
13.4153746585362	34.9723218876986
13.4598202011548	34.974671010174
13.5032640001737	34.9770106469802
13.5466288225725	34.9793408714423
13.5901152207516	34.981661754861
13.6335305678658	34.9839732865375
13.6769481305964	34.9862757611174
13.7203798843548	34.9885690348042
13.7638308755122	34.990853365934
13.807178106159	34.9931286732358
13.850592432078	34.9953951400944
13.8939758241177	34.9976527504403


==> figs/MRI/Cartesian/DeepBrain1/REDEnergy_QNP/lst_cost_time.txt <==
0	66.98788
0.02965491	30.88425
0.07587704	-0.5619631
0.117308	-0.6394743
0.1589746	-0.6616374
0.2003686	-0.6705815
0.2418535	-0.6745904
0.2831595	-0.676492
0.3245064	-0.6774343
0.3823962	-0.6779247
0.4284996	-0.6781946
0.4698391	-0.6783543
0.5113228	-0.6784557
0.5526503	-0.6785261
0.594168	-0.6785775
0.6354789	-0.6786178
0.6768973	-0.6786507
0.7183111	-0.6786785
0.7598129	-0.6787021
0.801231	-0.6787233
0.8428262	-0.6787419
0.8842002	-0.6787585
0.9257081	-0.6787738
0.9670959	-0.6787874
1.008673	-0.6787996
1.050082	-0.6788111
1.091716	-0.678821
1.133056	-0.6788304
1.174773	-0.6788393
1.216402	-0.6788482
1.258106	-0.6788552
1.299489	-0.6788623
1.341228	-0.6788692
1.382547	-0.6788757
1.424081	-0.6788813
1.465484	-0.6788869
1.513404	-0.678892
1.571213	-0.6788968
1.612799	-0.6789013
1.654143	-0.6789058
1.6957	-0.6789097
1.73717	-0.6789136
1.778651	-0.6789172
1.820017	-0.6789209
1.86162	-0.6789241
1.902934	-0.6789269
1.944529	-0.6789295
1.985983	-0.6789326
2.027429	-0.6789355
2.06886	-0.6789381
2.110389	-0.6789403
2.15177	-0.6789431
2.193282	-0.6789454
2.234743	-0.6789472
2.276211	-0.6789493
2.317716	-0.6789518
2.359374	-0.6789533
2.400819	-0.6789554
2.442368	-0.6789576
2.483833	-0.6789592
2.525414	-0.678961
2.566879	-0.6789623
2.608472	-0.6789636
2.649881	-0.6789647
2.691437	-0.6789666
2.732905	-0.6789678
2.774419	-0.6789696
2.815714	-0.6789709
2.857347	-0.6789722
2.899045	-0.6789734
2.940836	-0.6789747
2.9824	-0.6789756
3.023985	-0.6789768
3.065325	-0.6789777
3.106937	-0.6789784
3.148322	-0.6789801
3.189912	-0.6789811
3.231322	-0.6789821
3.27289	-0.6789831
3.31423	-0.6789837
3.355772	-0.6789846
3.39713	-0.6789857
3.438643	-0.6789868
3.480113	-0.6789879
3.521655	-0.6789888
3.563008	-0.6789898
3.60456	-0.6789907
3.645874	-0.6789917
3.68739	-0.6789925
3.728755	-0.6789933
3.770242	-0.6789938
3.81166	-0.678994
3.853214	-0.6789949
3.894612	-0.6789955
3.936165	-0.678996
3.977611	-0.6789966
4.019113	-0.6789974
4.060931	-0.6789976
4.102541	-0.6789982
4.143953	-0.678999
4.185521	-0.6789997
4.227011	-0.6790002
4.268586	-0.6790007
4.310004	-0.679001
4.351708	-0.6790013
4.393189	-0.6790021
4.434844	-0.6790026
4.476381	-0.6790031
4.517976	-0.6790042
4.559544	-0.6790047
4.60141	-0.6790054
4.642895	-0.6790056
4.684591	-0.6790062
4.726009	-0.679007
4.767704	-0.6790072
4.809052	-0.6790075
4.850652	-0.6790078
4.892098	-0.6790083
4.933631	-0.6790088
4.975053	-0.6790093
5.021015	-0.67901
5.078931	-0.67901
5.120596	-0.6790107
5.162119	-0.6790109
5.203712	-0.6790116
5.245129	-0.679012
5.286853	-0.6790124
5.32826	-0.6790124
5.369974	-0.6790127
5.411384	-0.6790126
5.452973	-0.679013
5.494544	-0.6790137
5.536091	-0.6790136
5.577575	-0.6790142
5.619145	-0.6790143
5.660535	-0.6790149
5.702124	-0.6790153
5.743566	-0.6790154
5.785278	-0.6790155
5.826609	-0.6790159
5.868297	-0.6790159
5.909667	-0.679016
5.951188	-0.6790161
5.99276	-0.6790164
6.034307	-0.6790172
6.075716	-0.6790171
6.117317	-0.6790172
6.158683	-0.6790175
6.216618	-0.6790177
6.259958	-0.679018
6.30174	-0.6790178
6.353965	-0.6790181
6.409158	-0.6790182
6.450633	-0.6790184
6.492198	-0.6790186
6.533704	-0.6790187
6.575241	-0.6790187
6.616727	-0.6790186
6.658442	-0.6790192
6.701063	-0.6790193
6.743417	-0.6790197
6.785153	-0.6790196
6.826801	-0.6790199
6.868381	-0.6790202
6.910194	-0.6790204
6.951668	-0.6790206
6.993316	-0.6790209
7.034922	-0.6790209
7.076563	-0.6790215
7.118046	-0.6790216
7.15975	-0.6790215
7.2013	-0.6790218
7.243011	-0.6790219
7.284485	-0.6790221
7.326169	-0.6790222
7.368756	-0.6790228
7.427103	-0.6790226
7.469213	-0.6790227
7.510875	-0.6790227
7.552419	-0.6790231
7.598974	-0.6790233
7.656825	-0.6790233
7.698512	-0.6790236
7.739933	-0.6790237
7.781651	-0.6790236
7.823131	-0.6790239
7.864788	-0.6790241
7.906277	-0.6790241
7.948072	-0.6790243
7.989709	-0.6790243
8.031387	-0.6790248
8.073027	-0.6790245
8.114564	-0.6790247
8.156034	-0.6790247
8.197783	-0.6790249
8.239354	-0.6790252
8.280882	-0.6790251
8.322437	-0.6790253
8.364046	-0.6790252
8.405487	-0.6790254
8.447056	-0.6790252
8.488359	-0.6790253
8.529887	-0.6790256
8.587384	-0.6790256
8.636476	-0.6790255
8.67797	-0.6790256
8.719614	-0.6790258
8.761139	-0.6790257
8.802635	-0.6790261
8.844327	-0.6790261
8.891168	-0.6790262
8.949159	-0.6790259
8.990963	-0.6790262
9.032392	-0.6790263
9.07411	-0.6790262
9.115635	-0.6790265
9.1573	-0.6790266
9.198702	-0.6790263
9.240284	-0.6790265
9.281722	-0.6790267
9.323483	-0.6790267
9.364899	-0.6790267
9.406505	-0.6790268
9.44796	-0.6790269
9.489503	-0.6790271
9.530725	-0.6790268
9.572141	-0.6790268
9.613448	-0.679027
9.654881	-0.679027
9.696271	-0.6790273
9.737884	-0.6790268
9.795785	-0.6790269
9.839097	-0.6790268
9.880435	-0.679027
9.921889	-0.6790273
9.963205	-0.6790273
10.0047	-0.6790277
10.04597	-0.6790277
10.08744	-0.6790277
10.12879	-0.6790277
10.1866	-0.6790277
10.23489	-0.6790281
10.27639	-0.679028
10.31777	-0.6790281
10.35925	-0.6790277
10.40064	-0.6790277
10.44208	-0.6790281
10.48344	-0.6790279
10.52493	-0.6790282
10.56628	-0.6790282
10.60774	-0.6790283
10.64911	-0.6790284
10.69055	-0.6790285
10.73193	-0.6790286
10.77338	-0.6790287
10.81473	-0.6790286
10.85625	-0.6790284
10.89768	-0.6790288
10.93925	-0.6790289
10.99725	-0.6790287
11.0439	-0.6790289
11.08518	-0.679029
11.12662	-0.6790289
11.16797	-0.6790289
11.20942	-0.6790287
11.25084	-0.6790292
11.2924	-0.6790291
11.33376	-0.679029
11.3753	-0.6790293
11.41693	-0.6790295
11.47329	-0.6790296
11.52382	-0.6790298
11.56539	-0.6790295
11.60678	-0.6790295
11.64835	-0.6790295
11.6899	-0.6790297
11.73148	-0.6790298
11.77278	-0.6790296
11.81435	-0.6790295
11.85567	-0.6790298
11.89721	-0.6790298
11.93869	-0.6790303
11.98023	-0.6790303
12.02163	-0.6790301
12.06314	-0.6790308
12.10441	-0.6790308
12.14588	-0.6790308
12.18726	-0.6790308
12.2453	-0.6790305
12.29118	-0.6790309
12.33276	-0.6790308
12.37408	-0.6790307
12.41558	-0.6790308
12.45696	-0.6790307
12.49837	-0.6790314
12.53972	-0.6790313
12.58143	-0.6790314
12.62273	-0.6790315
12.66423	-0.6790315
12.71033	-0.6790316
12.76822	-0.6790313


==> figs/MRI/Cartesian/DeepBrain1/REDEnergy_QNP/lst_iter_diff.txt <==
2.908634757995605469e+01
2.024919128417968750e+02
1.764319801330566406e+01
6.946387767791748047e+00
3.054526805877685547e+00
1.410680055618286133e+00
6.724453568458557129e-01
3.290325999259948730e-01
1.654031127691268921e-01
8.587333559989929199e-02
4.648444429039955139e-02
2.657072059810161591e-02
1.625017821788787842e-02
1.072590798139572144e-02
7.637456059455871582e-03
5.812641233205795288e-03
4.658193793147802353e-03
3.875467227771878242e-03
3.308727173134684563e-03
2.876804908737540245e-03
2.534392522647976875e-03
2.254693303257226944e-03
2.021213062107563019e-03
1.823579194024205208e-03
1.654826221056282520e-03
1.508790650404989719e-03
1.381906331516802311e-03
1.271570450626313686e-03
1.174246193841099739e-03
1.088264281861484051e-03
1.011640764772891998e-03
9.435489773750305176e-04
8.826915291137993336e-04
8.278396562673151493e-04
7.785015041008591652e-04
7.338437717407941818e-04
6.932126125320792198e-04
6.560681504197418690e-04
6.221876246854662895e-04
5.911353509873151779e-04
5.623811739496886730e-04
5.360029172152280807e-04
5.115350359119474888e-04
4.888164694420993328e-04
4.676902026403695345e-04
4.479349299799650908e-04
4.295721300877630711e-04
4.124223196413367987e-04
3.963446943089365959e-04
3.811140195466578007e-04
3.667804412543773651e-04
3.532859263941645622e-04
3.406236355658620596e-04
3.285902785137295723e-04
3.171795979142189026e-04
3.063909534830600023e-04
2.960934361908584833e-04
2.864302077796310186e-04
2.770553983282297850e-04
2.682363847270607948e-04
2.598249120637774467e-04
2.518147812224924564e-04
2.441297401674091816e-04
2.367713896092027426e-04
2.296681777806952596e-04
2.229617093689739704e-04
2.165201294701546431e-04
2.103154547512531281e-04
2.044238353846594691e-04
1.986907882383093238e-04
1.932341256178915501e-04
1.879763003671541810e-04
1.828834065236151218e-04
1.780066959327086806e-04
1.733085955493152142e-04
1.688219635980203748e-04
1.643815776333212852e-04
1.602170232217758894e-04
1.561217650305479765e-04
1.522450475022196770e-04
1.484896783949807286e-04
1.448579714633524418e-04
1.412926794728264213e-04
1.378895831294357777e-04
1.346145436400547624e-04
1.314276305492967367e-04
1.283514138776808977e-04
1.253320369869470596e-04
1.224454463226720691e-04
1.196153170894831419e-04
1.169266251963563263e-04
1.142994733527302742e-04
1.117542560677975416e-04
1.093281389330513775e-04
1.069365243893116713e-04
1.046170436893589795e-04
1.023288714350201190e-04
1.001482232823036611e-04
9.799906547414138913e-05
9.597774624126031995e-05
9.396348468726500869e-05
9.199383930535987020e-05
9.013510134536772966e-05
8.827413694234564900e-05
8.649843948660418391e-05
8.475444337818771601e-05
8.308023825520649552e-05
8.143314335029572248e-05
7.981967792147770524e-05
7.827570516383275390e-05
7.676610402995720506e-05
7.529005961259827018e-05
7.387303048744797707e-05
7.244713196996599436e-05
7.111587183317169547e-05
6.977115845074877143e-05
6.847248732810840011e-05
6.723511614836752415e-05
6.600703636649996042e-05
6.481618038378655910e-05
6.365573062794283032e-05
6.250425212783738971e-05
6.141277845017611980e-05
6.032394230714999139e-05
5.927339952904731035e-05
5.825445259688422084e-05
5.724892616854049265e-05
5.625175617751665413e-05
5.528677502297796309e-05
5.432472971733659506e-05
5.341763608157634735e-05
5.251977927400730550e-05
5.165873153600841761e-05
5.081143535790033638e-05
4.999009979655966163e-05
4.918680861010216177e-05
4.837362575926817954e-05
4.760868978337384760e-05
4.684454324888065457e-05
4.606625952874310315e-05
4.531149170361459255e-05
4.462018114281818271e-05
4.393225754029117525e-05
4.318280844017863274e-05
4.259505658410489559e-05
4.195235669612884521e-05
4.131531022721901536e-05
4.070053910254500806e-05
4.009500480606220663e-05
3.948766971006989479e-05
3.891012966050766408e-05
3.836358519038185477e-05
3.781079794862307608e-05
3.711764657055027783e-05
3.654583269963040948e-05
3.601748176151886582e-05
3.552618363755755126e-05
3.499797458061948419e-05
3.451481461524963379e-05
3.403766095289029181e-05
3.356794331921264529e-05
3.311379623482935131e-05
3.266436033300124109e-05
3.222889790777117014e-05
3.172238211845979095e-05
3.125648800050839782e-05
3.089762685704044998e-05
3.042864591407123953e-05
3.003743586305063218e-05
2.964014311146456748e-05
2.924589171016123146e-05
2.889740608225110918e-05
2.850063901860266924e-05
2.816778942360542715e-05
2.778668385872151703e-05
2.745934580161701888e-05
2.710824628593400121e-05
2.677273732842877507e-05
2.642572326294612139e-05
2.609708462841808796e-05
2.578621570137329400e-05
2.546685027482453734e-05
2.517830034776125103e-05
2.486656012479215860e-05
2.457947448419872671e-05
2.429416417726315558e-05
2.400828452664427459e-05
2.374189170950558037e-05
2.343569394724909216e-05
2.319702616659924388e-05
2.290738848387263715e-05
2.264718750666361302e-05
2.237217449874151498e-05
2.211666105722542852e-05
2.187896825489588082e-05
2.159964969905558974e-05
2.133030102413613349e-05
2.106062493112403899e-05
2.080549893435090780e-05
2.060262158920522779e-05
2.038422644545789808e-05
2.017216684180311859e-05
1.992236138903535903e-05
1.973209873540326953e-05
1.954832805495243520e-05
1.932725535880308598e-05
1.910905666591133922e-05
1.890742896648589522e-05
1.874093140941113234e-05
1.854812217061407864e-05
1.838730713643599302e-05
1.817128395487088710e-05
1.793977571651339531e-05
1.775207419996149838e-05
1.757671998348087072e-05
1.751027593854814768e-05
1.720818181638605893e-05
1.705506656435318291e-05
1.698046798992436379e-05
1.674558006925508380e-05
1.666466960159596056e-05
1.644310395931825042e-05
1.624295691726729274e-05
1.613808854017406702e-05
1.597419941390398890e-05
1.584570782142691314e-05
1.569332198414485902e-05
1.550216438772622496e-05
1.539102049719076604e-05
1.535334013169631362e-05
1.510437505203299224e-05
1.495930155215319246e-05
1.487366171204484999e-05
1.463833541492931545e-05
1.460710882383864373e-05
1.452589276595972478e-05
1.435832928109448403e-05
1.420669013896258548e-05
1.407326362823368981e-05
1.400601013301638886e-05
1.390342004015110433e-05
1.375124975311337039e-05
1.366219203191576526e-05
1.353270636172965169e-05
1.341989172942703590e-05
1.329159476881613955e-05
1.318136037298245355e-05
1.306323338212678209e-05
1.286018596147187054e-05
1.283375058847013861e-05
1.278700619877781719e-05
1.267955394723685458e-05
1.243610313395038247e-05
1.245571183972060680e-05
1.245174462383147329e-05
1.214180792885599658e-05
1.214192070619901642e-05
1.210784557770239189e-05
1.187173984362743795e-05
1.179647733806632459e-05
1.173765485873445868e-05
1.168254402728052810e-05
1.169815186585765332e-05
1.142433757195249200e-05
1.135465299739735201e-05
1.138370862463489175e-05
1.104337115975795314e-05
1.108385913539677858e-05
1.112345489673316479e-05
1.092669572244631127e-05
1.082727885659551248e-05
1.079562207451090217e-05
1.066601089405594394e-05
1.047645309881772846e-05
1.052996049111243337e-05
1.051108210958773270e-05
1.025906385621055961e-05
1.012302709568757564e-05
1.028750739351380616e-05
1.006206184683833271e-05
9.749034688866231591e-06
1.002744375000474975e-05
9.861874787020497024e-06
9.657082046032883227e-06
9.865828360489103943e-06
9.616288480174262077e-06
9.503361070528626442e-06
9.671747648098971695e-06
9.362319360661786050e-06
9.285578016715589911e-06
9.334963579021859914e-06
9.190739547193516046e-06
9.150815458269789815e-06
8.931113370636012405e-06
8.949298717197962105e-06
9.109371603699401021e-06
8.870204510458279401e-06
8.775103196967393160e-06
8.793924280325882137e-06
8.682866791787091643e-06


==> figs/MRI/Cartesian/DeepBrain1/REDEnergy_QNP/lst_iter_diff_norm.txt <==
1.097594201564788818e-01
7.641177773475646973e-01
6.657787412405014038e-02
2.621269412338733673e-02
1.152647659182548523e-02
5.323302466422319412e-03
2.537520835176110268e-03
1.241628197021782398e-03
6.241605151444673538e-04
3.240492078475654125e-04
1.754123950377106667e-04
1.002665230771526694e-04
6.132121779955923557e-05
4.047498441650532186e-05
2.882049011532217264e-05
2.193442014686297625e-05
1.757802965585142374e-05
1.462435375287896022e-05
1.248571970791090280e-05
1.085582971427356824e-05
9.563712410454172641e-06
8.508247447025496513e-06
7.627192644577007741e-06
6.881406989123206586e-06
6.244605629035504535e-06
5.693530056305462494e-06
5.214722932578297332e-06
4.798362624569563195e-06
4.431102297530742362e-06
4.106643700652057305e-06
3.817498964053811505e-06
3.560549885150976479e-06
3.330899971842882223e-06
3.123912392766214907e-06
2.937731323982006870e-06
2.769212187558878213e-06
2.615887524370918982e-06
2.475720293659833260e-06
2.347869667573831975e-06
2.230691734439460561e-06
2.122185833286494017e-06
2.022645503529929556e-06
1.930314283526968211e-06
1.844584062382637057e-06
1.764862645359244198e-06
1.690314661573211197e-06
1.621021283426671289e-06
1.556305278427316807e-06
1.495635160608799197e-06
1.438161120859149378e-06
1.384072334076336119e-06
1.333149839410907589e-06
1.285367716263863258e-06
1.239959033227933105e-06
1.196900029754033312e-06
1.156188318418571725e-06
1.117329816224810202e-06
1.080864990399277303e-06
1.045488488671253435e-06
1.012209281725517940e-06
9.804680303204804659e-07
9.502412012807326391e-07
9.212411100634199101e-07
8.934738389143603854e-07
8.666693815939652268e-07
8.413620093961071689e-07
8.170542855623352807e-07
7.936404813335684594e-07
7.714080538789858110e-07
7.497739602513320278e-07
7.291828865163552109e-07
7.093420890669221990e-07
6.901236702105961740e-07
6.717210681017604657e-07
6.539924584103573579e-07
6.370618166329222731e-07
6.203056841513898689e-07
6.045904683560365811e-07
5.891366754440241493e-07
5.745076236962631810e-07
5.603364456874260213e-07
5.466319521474360954e-07
5.331780812412034720e-07
5.203362434258451685e-07
5.079776315142225940e-07
4.959516104463546071e-07
4.843432748202758376e-07
4.729494378352683270e-07
4.620567040092282696e-07
4.513769908953690901e-07
4.412310374846128980e-07
4.313172894399031065e-07
4.217127127503772499e-07
4.125575969737838022e-07
4.035326526263816049e-07
3.947799314119038172e-07
3.861453592435282189e-07
3.779165069772716379e-07
3.698065142998530064e-07
3.621789232965966221e-07
3.545779634350765264e-07
3.471453737802221440e-07
3.401312937967304606e-07
3.331088009872473776e-07
3.264080703502258984e-07
3.198269951099064201e-07
3.135092470074596349e-07
3.072938170589623041e-07
3.012052900430717273e-07
2.953790101400954882e-07
2.896824184972501826e-07
2.841124455699173268e-07
2.787651851576811168e-07
2.733844723934453214e-07
2.683608499864931218e-07
2.632864948282076512e-07
2.583858531579608098e-07
2.537165357807680266e-07
2.490822907930123620e-07
2.445885058932617540e-07
2.402094878561911173e-07
2.358642916533426614e-07
2.317455312095262343e-07
2.276367325748651638e-07
2.236724299109482672e-07
2.198273705289466307e-07
2.160329302114405436e-07
2.122700379914022051e-07
2.086286201574694132e-07
2.049982725793597638e-07
2.015752897932543419e-07
1.981871662337653106e-07
1.949379395682626637e-07
1.917405967333252192e-07
1.886412377416490926e-07
1.856099629549134988e-07
1.825413562528410694e-07
1.796548190213798080e-07
1.767712518585540238e-07
1.738343371471273713e-07
1.709861692233971553e-07
1.683774542016180931e-07
1.657815289490827126e-07
1.629534267522103619e-07
1.607355102350993548e-07
1.583102289259841200e-07
1.559062923206511186e-07
1.535864129209585371e-07
1.513013785370276310e-07
1.490095655753975734e-07
1.468301746854194789e-07
1.447677391297474969e-07
1.426817703986671404e-07
1.400661062689323444e-07
1.379083300889760721e-07
1.359145613832879462e-07
1.340606132771426928e-07
1.320673703730790294e-07
1.302441319239733275e-07
1.284435597881383728e-07
1.266710398795112269e-07
1.249572960659861565e-07
1.232613158208550885e-07
1.216180578467174200e-07
1.197066836766680353e-07
1.179486019964315346e-07
1.165944141234831477e-07
1.148246795423801814e-07
1.133484204274282092e-07
1.118492107821111858e-07
1.103614764019766881e-07
1.090464394337686826e-07
1.075492122026844299e-07
1.062931787032539432e-07
1.048550473115028581e-07
1.036198113979480695e-07
1.022949120965677139e-07
1.010288457337082946e-07
9.971936520969393314e-08
9.847922655126239988e-08
9.730613470537718968e-08
9.610099027668184135e-08
9.501212616669363342e-08
9.383575161336921155e-08
9.275241552586521721e-08
9.167577275093208300e-08
9.059698413693695329e-08
8.959173669609299395e-08
8.843627341548199183e-08
8.753564628705134965e-08
8.644267524005044834e-08
8.546079044435828109e-08
8.442300725164386677e-08
8.345880786464476842e-08
8.256186134758536355e-08
8.150782804250411573e-08
8.049142508070872282e-08
7.947377866912574973e-08
7.851104300016231718e-08
7.774547583494495484e-08
7.692134573744624504e-08
7.612111829757850501e-08
7.517846256632765289e-08
7.446049465897885966e-08
7.376701915973171708e-08
7.293278514453049866e-08
7.210940111690433696e-08
7.134854485002506408e-08
7.072025454135655309e-08
6.999267299079292570e-08
6.938582686188965454e-08
6.857064249743416440e-08
6.769703020381712122e-08
6.698872567767466535e-08
6.632701854414335685e-08
6.607628222354833269e-08
6.493630877457690076e-08
6.435851673813886009e-08
6.407701391708542360e-08
6.319064738136148662e-08
6.288532716780537157e-08
6.204923153063646168e-08
6.129396723508762079e-08
6.089823756383339060e-08
6.027978827205515699e-08
5.979491390917246463e-08
5.921987877854917315e-08
5.849853224049184064e-08
5.807912373256840510e-08
5.793693347300177265e-08
5.699744320963873179e-08
5.644999845344500500e-08
5.612683295908027503e-08
5.523881085878201702e-08
5.512097445148356201e-08
5.481449960598183679e-08
5.418218762542892364e-08
5.360996624403924216e-08
5.310647210876595636e-08
5.285268755983452138e-08
5.246555545568298839e-08
5.189133034377846343e-08
5.155526494604600884e-08
5.106663891751850315e-08
5.064092434281519672e-08
5.015678894437769486e-08
4.974081235786798061e-08
4.929504981987520296e-08
4.852883606076829892e-08
4.842907941338125966e-08
4.825268717922881478e-08
4.784720886163995601e-08
4.692853039500732848e-08
4.700252276279570651e-08
4.698755162735324120e-08
4.581798407343740109e-08
4.581841039907885715e-08
4.568982703290203062e-08
4.479886328567772580e-08
4.451485580148073495e-08
4.429288580354295846e-08
4.408492060292701353e-08
4.414381749029416824e-08
4.311056045480654575e-08
4.284759924644276907e-08
4.295724309599791013e-08
4.167295486467992305e-08
4.182573931643673859e-08
4.197515579562605126e-08
4.123267061117985577e-08
4.085751470483955927e-08
4.073805470738989243e-08
4.024895972065678507e-08
3.953364924313973461e-08
3.973556417236068228e-08
3.966432515767337463e-08
3.871331344384998374e-08
3.819997118625906296e-08
3.882064802951390448e-08
3.796991521198833652e-08
3.678868409906499437e-08
3.783927837730516330e-08
3.721449459703762841e-08
3.644169410677022825e-08
3.722941244177491171e-08
3.628775502306780254e-08
3.586161767543671886e-08
3.649703472774490365e-08
3.532938563921561581e-08
3.503979684182922938e-08
3.522615443785070966e-08
3.468191778210893972e-08
3.453126140584572568e-08
3.370219658904716198e-08
3.377082080646687245e-08
3.437486739699124882e-08
3.347235377759716357e-08
3.311348351076048857e-08
3.318450580991338938e-08
3.276542059893472469e-08


==> figs/MRI/Cartesian/DeepBrain1/REDEnergy_QNP/lst_psnr_time.txt <==
0	22.567632819579
0.0296549061313272	25.0443454722935
0.0758770401589572	34.218135280161
0.117308025248349	34.4479280291378
0.158974630292505	35.3481930709335
0.20036854641512	35.3096408038141
0.241853488609195	35.6972611781912
0.283159479498863	35.6936787814048
0.324506424367428	35.9011085355385
0.382396180182695	35.926304819986
0.428499630186707	36.0535987682295
0.469839111436158	36.0915084423783
0.511322779115289	36.1780709674422
0.552650243509561	36.2194167699966
0.594167992472649	36.2833339496754
0.635478883050382	36.3237815363263
0.676897269673645	36.3741211251855
0.718311125412583	36.4118612119966
0.759812915232033	36.4534718789
0.801231042016298	36.4879940349519
0.842826200649142	36.5236187585541
0.884200165979564	36.5550270822216
0.925708116032183	36.586320182849
0.967095843981951	36.6149252059746
1.00867286603898	36.6429194578323
1.05008249310777	36.6690786513186
1.09171630581841	36.694466962492
1.13305558823049	36.7185109692964
1.17477344442159	36.7417721089547
1.21640242449939	36.7639918795754
1.25810574740171	36.7854712756815
1.29948859335855	36.8061026939252
1.34122805669904	36.8260564489867
1.38254702743143	36.8453011421632
1.42408123426139	36.8639352111955
1.46548354206607	36.8819594183746
1.51340414909646	36.8994401978134
1.57121251709759	36.9163887943445
1.61279877787456	36.9328453368183
1.65414265776053	36.9488281584911
1.6956998705864	36.9643692429086
1.73717051325366	36.9794863022928
1.77865072432905	36.9942021624414
1.82001701323316	37.0085325620136
1.86162029393017	37.0224971466076
1.90293423179537	37.0361131182868
1.94452891964465	37.0493943913461
1.98598354496062	37.0623566440649
2.02742864424363	37.0750110044416
2.06885964935645	37.0873718874977
2.11038944451138	37.0994479204056
2.1517700785771	37.1112510692439
2.19328227965161	37.1227912334656
2.23474257765338	37.1340798344548
2.27621108852327	37.145125160431
2.31771596521139	37.1559315566093
2.3593740593642	37.1665132106053
2.40081930533051	37.1768728084159
2.44236799655482	37.1870215108682
2.48383314954117	37.1969632105662
2.52541375532746	37.2067026732187
2.56687859119847	37.2162499043487
2.60847202129662	37.2256128028995
2.6498813633807	37.2347945038425
2.69143747724593	37.2437964615332
2.73290529614314	37.2526265088593
2.77441937942058	37.2612907065267
2.81571396812797	37.2697947234691
2.85734713776037	37.2781404432879
2.89904490951449	37.2863360330316
2.94083581864834	37.2943837876896
2.98240023897961	37.3022863963671
3.0239848298952	37.3100509786805
3.06532559823245	37.3176788595901
3.10693702613935	37.3251739000422
3.14832205651328	37.3325395091057
3.18991154571995	37.339777188425
3.23132236395031	37.3468893404526
3.27289037406445	37.3538828605459
3.31422986881807	37.3607570432348
3.35577182471752	37.3675185273758
3.39712984068319	37.3741702850738
3.43864318868145	37.3807136693197
3.48011289676651	37.3871478384513
3.52165470877662	37.3934791395877
3.56300793215632	37.3997111657305
3.60456000873819	37.4058420096376
3.6458740606904	37.4118774084007
3.68739036470652	37.4178188339483
3.72875480167568	37.4236657688066
3.77024202188477	37.4294195571563
3.81165995961055	37.4350859456927
3.85321419965476	37.4406676797908
3.89461209066212	37.4461619860082
3.93616471858695	37.4515779269478
3.97761104162782	37.4569119061182
4.01911265868694	37.4621677505038
4.06093142414466	37.4673434591432
4.10254089580849	37.4724418783208
4.14395271288231	37.4774678231607
4.18552099028602	37.4824219249278
4.22701073531061	37.4873036623149
4.26858617737889	37.4921163919579
4.31000404432416	37.4968605341524
4.3517084075138	37.5015348924496
4.39318943955004	37.5061444472503
4.43484342237934	37.5106900721199
4.4763806653209	37.5151724870598
4.51797565445304	37.5195934762149
4.55954400636256	37.5239531610919
4.60141051467508	37.5282537838556
4.64289537630975	37.5324960491875
4.68459139531478	37.5366802969373
4.72600932512432	37.5408082845089
4.76770397881046	37.5448802681743
4.8090513907373	37.548899194066
4.85065169073641	37.5528643121395
4.89209814602509	37.5567778735206
4.93363128975034	37.5606401836085
4.97505283309147	37.5644535166952
5.02101474720985	37.5682170190628
5.07893123617396	37.5719315186398
5.12059579230845	37.5755986032036
5.16211949521676	37.5792194721192
5.20371212204918	37.5827929614752
5.24512862274423	37.5863220929987
5.28685277095065	37.5898084570066
5.32826058985665	37.5932500363025
5.36997422063723	37.5966474211877
5.4113842905499	37.600002281655
5.45297309570014	37.6033147010725
5.49454354168847	37.6065874225213
5.5360912187025	37.6098180456339
5.57757534785196	37.6130103256113
5.61914483597502	37.6161619566054
5.66053467011079	37.6192753588143
5.70212395722046	37.6223541182286
5.74356590397656	37.6253934588778
5.78527769306675	37.6283942564139
5.82660899311304	37.6313592631266
5.8682964919135	37.6342868522891
5.90966727863997	37.6371778907306
5.9511882988736	37.640038214627
5.99275962356478	37.6428630378241
6.03430682234466	37.6456523906432
6.07571636838838	37.6484113722215
6.11731739621609	37.6511386248372
6.15868265600875	37.6538354541649
6.21661805873737	37.6565000402591
6.25995784765109	37.6591355634033
6.30174040049314	37.6617400746999
6.35396509664133	37.6643133213471
6.40915846265852	37.6668604962812
6.45063251955435	37.6693756399229
6.49219771334901	37.6718582564213
6.53370410297066	37.6743140850907
6.5752407098189	37.6767423307566
6.61672758264467	37.6791432954022
6.65844152960926	37.6815153483661
6.70106301782653	37.6838620052289
6.7434172667563	37.6861822689548
6.78515309188515	37.6884758330328
6.82680097781122	37.6907445441385
6.86838073702529	37.6929890906675
6.91019425913692	37.6952091114096
6.95166848041117	37.6974020833515
6.99331631651148	37.6995693397848
7.03492153668776	37.7017147523263
7.07656335877255	37.7038362217385
7.11804649280384	37.7059350247897
7.159750320483	37.708008561408
7.20129957748577	37.7100605712146
7.2430110774003	37.7120925052644
7.28448502440006	37.714101273082
7.32616848545149	37.716086395303
7.36875615268946	37.7180517859781
7.42710255598649	37.7199977745769
7.46921281795949	37.7219225282875
7.51087541412562	37.7238268342333
7.55241857748479	37.7257095822874
7.59897382883355	37.7275726857963
7.65682524489239	37.7294162251549
7.69851206382737	37.731238925032
7.73993312381208	37.733044276262
7.78165068151429	37.7348298891518
7.82313094427809	37.7365977147659
7.86478802841157	37.7383477102776
7.90627707215026	37.7400792614793
7.94807267095894	37.7417939013124
7.98970879195258	37.7434889945051
8.03138721780851	37.7451680252009
8.07302643079311	37.7468304095156
8.11456411099061	37.748474524692
8.15603423118591	37.7501017206114
8.19778390321881	37.7517117534069
8.23935421230271	37.7533048005738
8.28088195761666	37.7548820320171
8.32243769336492	37.7564422785394
8.36404633149505	37.7579840541988
8.40548704378307	37.7595085073701
8.44705562992021	37.7610194402078
8.48835924174637	37.7625133148988
8.52988722268492	37.7639930819668
8.58738461695611	37.7654574034793
8.63647519098595	37.7669073980757
8.67796988412738	37.7683445097922
8.71961436234415	37.7697680954788
8.76113849645481	37.7711759042212
8.80263538425788	37.7725687551197
8.84432701626793	37.7739487672628
8.89116762625054	37.7753153465486
8.94915883243084	37.7766706364037
8.99096267856658	37.7780108410726
9.03239184385166	37.779333619209
9.07411005813628	37.7806425815086
9.11563458107412	37.7819384680763
9.15730039402843	37.7832276387427
9.19870183523744	37.7844987954242
9.24028424406424	37.7857573893761
9.28172235237435	37.7870063833466
9.32348273927346	37.7882410852313
9.36489910632372	37.7894676640503
9.40650436934084	37.7906792894224
9.44796010339633	37.7918768492333
9.48950290121138	37.793063939307
9.53072587354109	37.7942392682491
9.5721407243982	37.7954041828969
9.61344776162878	37.7965570640155
9.65488074254245	37.7976981053104
9.69627136364579	37.7988281714298
9.73788340343162	37.7999516374086
9.7957851793617	37.8010601239974
9.83909691125154	37.8021579183016
9.88043508818373	37.8032449952251
9.92188945924863	37.804316120784
9.9632056853734	37.8053819798887
10.0047004865482	37.8064383573524
10.0459726029076	37.8074835879042
10.0874415240251	37.8085171221719
10.1287891650572	37.8095402532903
10.1865984681062	37.8105550233539
10.2348870802671	37.8115606116674
10.2763901203871	37.8125556816541
10.3177727404982	37.8135410656184
10.3592549785972	37.8145156703476
10.4006397435442	37.815481652573
10.4420762336813	37.8164384696258
10.4834394836798	37.8173854092944
10.5249260566197	37.8183219441034
10.5662755472586	37.8192456021185
10.6077370163985	37.8201634775834
10.64910779614	37.8210730350688
10.6905476721004	37.8219733779566
10.7319286284037	37.8228600038351
10.7733840332367	37.8237429092851
10.8147306558676	37.8246197254888
10.8562494949438	37.8254797357564
10.8976798951626	37.8263356762917
10.9392491281033	37.8271829354967
10.9972483739257	37.8280168423127
11.0439019771293	37.8288430093268
11.085184504278	37.8296617249182
11.1266222270206	37.8304727252504
11.1679713688791	37.8312799278747
11.2094218069687	37.8320732285123
11.2508404478431	37.8328591577271
11.2924036779441	37.833640577506
11.3337598447688	37.8344044835205
11.3752958909608	37.8351662840287
11.4169306489639	37.8359249324766
11.4732915228233	37.8366725957025
11.523816049099	37.8374129175943
11.5653915312141	37.8381473796405
11.6067813849077	37.8388719476302
11.6483472888358	37.8395852659894
11.689898612909	37.8402955360818
11.7314755013213	37.8409986363444
11.7727826302871	37.8416888969652
11.8143477542326	37.8423704160809
11.8556663594209	37.8430509376893
11.897205310408	37.8437190788274
11.9386941092089	37.8443714502096
11.9802321530879	37.8450296932003
12.0216294392012	37.8456765050338
12.0631405841559	37.8463125326838
12.1044106669724	37.8469510598614
12.145877150353	37.8475776774927
12.1872555264272	37.848196097775
12.2452971055172	37.8488151357659
12.2911828807555	37.8494196458605
12.3327601966448	37.8500182218906
12.3740792376921	37.8506143011251
12.4155825949274	37.8512027083254
12.4569638506509	37.8517847767892
12.4983694576658	37.8523540370883
12.5397156556137	37.8529204238833
12.5814275019802	37.8534888533841
12.6227339622565	37.8540457569984
12.6642340663821	37.8545961394035
12.7103263312019	37.8551420105768
12.7682224321179	37.8556808941596


==> figs/MRI/Cartesian/Knee1/REDEnergy_FISTA_LL/lst_cost_time.txt <==
0	78.91614
0.04756042	43.68052
0.09506542	24.44631
0.1425132	11.42341
0.1904334	4.323684
0.2379389	1.276528
0.285544	0.3365511
0.3333403	0.1871649
0.3807077	0.1965567
0.4280227	0.1771471
0.4754407	0.1286268
0.5238187	0.08419035
0.5712905	0.05805001
0.618803	0.04645646
0.6662596	0.04113819
0.7137486	0.03702144
0.7612125	0.03286334
0.8087316	0.02909975
0.8561403	0.02615455
0.9035777	0.02398382
0.9514844	0.02230227
0.9992854	0.02086324
1.049158	0.01955373
1.109533	0.01835426
1.15395	0.0172738
1.198346	0.01631518
1.242668	0.01547014
1.286932	0.01472545
1.331161	0.01406809
1.373141	0.01348681
1.415138	0.01297206
1.457156	0.01251555
1.499148	0.01210997
1.541162	0.01174883
1.583114	0.01142645
1.625066	0.01113793
1.666993	0.01087923
1.70898	0.01064708
1.750879	0.01043885
1.792898	0.01025233
1.834882	0.01008551
1.876867	0.009936525
1.918878	0.0098035
1.960914	0.009684611
2.002904	0.009578078
2.044974	0.009482198
2.086983	0.009395414
2.129028	0.009316342
2.171283	0.009243816
2.217867	0.009176889
2.274811	0.009114841
2.316848	0.00905711
2.358836	0.009003275
2.400876	0.008952996
2.442884	0.008905961
2.484833	0.008861877
2.526869	0.008820439
2.56884	0.008781339
2.61085	0.008744278
2.652861	0.008708968
2.69481	0.008675144
2.736812	0.008642603
2.778763	0.008611169
2.820773	0.008580714
2.862883	0.008551162
2.90489	0.008522463
2.946874	0.008494598
2.986594	0.008467565
3.026276	0.008441375
3.06603	0.008416035
3.105771	0.008391567
3.145532	0.008367977
3.185244	0.008345279
3.224961	0.008323478
3.264673	0.008302575
3.304393	0.008282577
3.344046	0.008263484
3.38657	0.008245296
3.440093	0.008228007
3.497103	0.008211612
3.549468	0.008196099
3.592041	0.008181446
3.627221	0.008167634
3.664118	0.008154628
3.697253	0.008142391
3.730311	0.008130875
3.763428	0.008120035
3.796516	0.008109814
3.829564	0.008100156
3.862605	0.008091005
3.895652	0.008082308
3.928827	0.008074004
3.961845	0.008066045
3.994953	0.008058378
4.028013	0.008050955
4.06109	0.008043734
4.094165	0.008036676
4.127192	0.008029745
4.160285	0.008022908
4.193354	0.008016146
4.226387	0.008009434
4.259454	0.008002752
4.292536	0.007996095
4.325588	0.007989455
4.358708	0.007982831
4.391918	0.007976227
4.42513	0.00796965
4.458343	0.007963104
4.491436	0.007956606
4.52451	0.00795017
4.557562	0.007943811
4.590608	0.007937542
4.623755	0.007931381
4.65679	0.007925341
4.689891	0.007919436
4.722938	0.007913677
4.756035	0.007908072
4.789099	0.007902632
4.822181	0.007897361
4.855217	0.007892263
4.888296	0.007887336
4.921313	0.007882587
4.954361	0.007878008
4.987456	0.0078736
5.020535	0.007869356
5.053609	0.007865269
5.086712	0.007861333
5.119821	0.00785754
5.152916	0.007853882
5.185988	0.00785035
5.219047	0.007846931
5.25214	0.007843622
5.285181	0.007840408
5.318228	0.007837282
5.351368	0.007834232
5.384524	0.007831256
5.417595	0.007828339
5.450635	0.007825476
5.483728	0.007822661
5.516766	0.007819884
5.549851	0.007817144
5.582929	0.007814431
5.615961	0.007811743
5.649086	0.007809076
5.68211	0.007806425
5.715223	0.00780379
5.748317	0.00780117
5.781388	0.007798564
5.814422	0.007795966
5.847472	0.007793385
5.880498	0.007790818
5.913834	0.007788267
5.947033	0.007785734
5.980229	0.007783221
6.013332	0.007780731
6.046437	0.007778268
6.079525	0.007775832
6.11258	0.007773429
6.145679	0.007771059
6.178727	0.007768731
6.212031	0.007766441
6.24515	0.007764194
6.278273	0.007761992
6.311283	0.007759839
6.344353	0.007757733
6.377409	0.007755676
6.41048	0.00775367
6.443565	0.007751715
6.476641	0.007749809
6.509696	0.007747952
6.542754	0.007746144
6.57588	0.007744383
6.608927	0.007742667
6.642003	0.007740996
6.675052	0.007739365
6.70814	0.007737774
6.741184	0.007736219
6.774231	0.007734699
6.807263	0.007733212
6.840358	0.007731757
6.873426	0.007730327
6.90649	0.007728925
6.939577	0.007727549
6.97262	0.007726192
7.005694	0.007724858
7.038711	0.007723544
7.071719	0.007722249
7.104836	0.007720971
7.137905	0.00771971
7.171017	0.007718466
7.2041	0.007717236
7.237223	0.007716022
7.270256	0.007714823
7.303332	0.007713637
7.336374	0.007712469
7.369484	0.007711316
7.402631	0.007710177
7.435753	0.007709056
7.468913	0.007707952
7.502197	0.007706863
7.535484	0.007705793
7.568674	0.00770474
7.601812	0.007703702
7.632611	0.007702685
7.663422	0.007701687
7.694231	0.007700708
7.725077	0.007699747
7.755946	0.007698802
7.786796	0.007697876
7.817628	0.007696969
7.848401	0.00769608
7.879213	0.007695206
7.91002	0.00769435
7.940866	0.007693507
7.971689	0.007692682
8.002499	0.00769187
8.03334	0.007691071
8.064154	0.007690284
8.094972	0.007689508
8.125768	0.007688744
8.149773	0.007687989
8.180564	0.007687243
8.204568	0.007686504
8.228541	0.007685772
8.259398	0.007685046
8.290186	0.00768433
8.314218	0.007683618
8.338194	0.007682913
8.362192	0.007682213
8.386189	0.007681518
8.410176	0.00768083
8.440956	0.007680147
8.464955	0.007679472
8.48894	0.007678804
8.512938	0.007678141
8.536926	0.007677486
8.560961	0.00767684
8.584938	0.007676202
8.608935	0.007675573
8.633484	0.007674953
8.657547	0.007674344
8.681581	0.007673745
8.705681	0.007673156
8.729701	0.007672576
8.753753	0.007672007
8.777775	0.00767145
8.801763	0.007670902
8.82577	0.007670366
8.850193	0.00766984
8.874654	0.007669325
8.900672	0.00766882
8.938033	0.007668323
8.965034	0.007667835
8.989134	0.007667358
9.013427	0.007666886
9.037406	0.007666423
9.061449	0.007665966
9.085453	0.007665516
9.109469	0.00766507
9.133487	0.007664629
9.157479	0.007664194
9.181453	0.007663762
9.205445	0.007663334
9.229445	0.00766291
9.253448	0.007662486
9.277452	0.007662066
9.301453	0.007661648
9.325413	0.007661234
9.349391	0.007660819
9.373388	0.007660407
9.397407	0.007659997
9.421385	0.007659588
9.445325	0.007659183
9.469356	0.00765878
9.49334	0.007658381
9.517279	0.007657984
9.541247	0.007657589
9.565183	0.0076572
9.589186	0.007656814
9.613173	0.007656435
9.637174	0.007656061
9.661132	0.007655691
9.685139	0.007655327
9.709099	0.00765497
9.733089	0.007654618
9.757084	0.007654271
9.78108	0.007653933
9.805023	0.007653601
9.829405	0.007653276
9.853741	0.007652958
9.878324	0.007652646
9.902511	0.00765234
9.926691	0.007652039
9.950842	0.007651745
9.975016	0.007651457
9.999178	0.007651173
10.02341	0.007650893
10.04763	0.007650617
10.07192	0.007650347
10.09612	0.007650079
10.1203	0.007649814


==> figs/MRI/Cartesian/Knee1/REDEnergy_FISTA_LL/lst_iter_diff.txt <==
2.990552711486816406e+01
1.636893081665039062e+01
1.485767459869384766e+01
1.077191066741943359e+01
6.402995586395263672e+00
3.116306066513061523e+00
1.224195122718811035e+00
3.995914459228515625e-01
1.537260860204696655e-01
1.193345412611961365e-01
1.165762618184089661e-01
9.776226431131362915e-02
7.024758309125900269e-02
4.770245403051376343e-02
3.448998928070068359e-02
2.796235308051109314e-02
2.424410916864871979e-02
2.117244154214859009e-02
1.829449459910392761e-02
1.583442836999893188e-02
1.395905856043100357e-02
1.260518841445446014e-02
1.159717794507741928e-02
1.077835913747549057e-02
1.005799323320388794e-02
9.397527202963829041e-03
8.783461526036262512e-03
8.210230618715286255e-03
7.674222346395254135e-03
7.172415964305400848e-03
6.702627055346965790e-03
6.263248156756162643e-03
5.853029433637857437e-03
5.470825359225273132e-03
5.115302279591560364e-03
4.784712102264165878e-03
4.476896021515130997e-03
4.189523868262767792e-03
3.920389804989099503e-03
3.667674493044614792e-03
3.430053126066923141e-03
3.206675872206687927e-03
2.997073344886302948e-03
2.801027381792664528e-03
2.618431812152266502e-03
2.449165098369121552e-03
2.292969729751348495e-03
2.149395179003477097e-03
2.017768099904060364e-03
1.897230045869946480e-03
1.786809065379202366e-03
1.685508526861667633e-03
1.592382322996854782e-03
1.506599248386919498e-03
1.427476643584668636e-03
1.354474225081503391e-03
1.287176273763179779e-03
1.225255313329398632e-03
1.168426242657005787e-03
1.116414438001811504e-03
1.068932469934225082e-03
1.025662990286946297e-03
9.862552396953105927e-04
9.503394830971956253e-04
9.175307350233197212e-04
8.874507038854062557e-04
8.597279083915054798e-04
8.340285858139395714e-04
8.100451668724417686e-04
7.875092560425400734e-04
7.661851122975349426e-04
7.458714535459876060e-04
7.263945299200713634e-04
7.076056790538132191e-04
6.893774843774735928e-04
6.715995841659605503e-04
6.541784969158470631e-04
6.370369228534400463e-04
6.201117648743093014e-04
6.033608806319534779e-04
5.867574363946914673e-04
5.702543421648442745e-04
5.539113772101700306e-04
5.377267953008413315e-04
5.217481520958244801e-04
5.060180556029081345e-04
4.905884270556271076e-04
4.755118570756167173e-04
4.608433810062706470e-04
4.466347745619714260e-04
4.329344956204295158e-04
4.197855887468904257e-04
4.072249575983732939e-04
3.952844708692282438e-04
3.839867713395506144e-04
3.733485646080225706e-04
3.633780579548329115e-04
3.540773177519440651e-04
3.454398247413337231e-04
3.374507650732994080e-04
3.300890384707599878e-04
3.233259485568851233e-04
3.171275602653622627e-04
3.114520513918250799e-04
3.062533214688301086e-04
3.014832909684628248e-04
2.970886125694960356e-04
2.930177433881908655e-04
2.892164629884064198e-04
2.856339560821652412e-04
2.822217065840959549e-04
2.789327409118413925e-04
2.757269248832017183e-04
2.725680533330887556e-04
2.694251888897269964e-04
2.662724000401794910e-04
2.630891685839742422e-04
2.598605060484260321e-04
2.565768372733145952e-04
2.532317012082785368e-04
2.498231187928467989e-04
2.463526034262031317e-04
2.428255102131515741e-04
2.392493624938651919e-04
2.356343320570886135e-04
2.319904015166684985e-04
2.283310168422758579e-04
2.246685762656852603e-04
2.210172242484986782e-04
2.173904067603871226e-04
2.138021809514611959e-04
2.102653234032914042e-04
2.067920286208391190e-04
2.033944474533200264e-04
2.000825188588351011e-04
1.968650758499279618e-04
1.937504566740244627e-04
1.907450496219098568e-04
1.878553885035216808e-04
1.850847911555320024e-04
1.824351493269205093e-04
1.799088204279541969e-04
1.775042765075340867e-04
1.752218522597104311e-04
1.730575313558802009e-04
1.710075157461687922e-04
1.690673816483467817e-04
1.672308571869507432e-04
1.654915831750258803e-04
1.638415851630270481e-04
1.622726267669349909e-04
1.607766025699675083e-04
1.593443303136155009e-04
1.579660602146759629e-04
1.566334831295534968e-04
1.553369511384516954e-04
1.540681550977751613e-04
1.528186840005218983e-04
1.515802869107574224e-04
1.503473031334578991e-04
1.491125876782462001e-04
1.478710910305380821e-04
1.466180692659690976e-04
1.453502773074433208e-04
1.440654159523546696e-04
1.427613024134188890e-04
1.414380094502121210e-04
1.400955370627343655e-04
1.387351076118648052e-04
1.373574632452800870e-04
1.359655288979411125e-04
1.345620694337412715e-04
1.331498933723196387e-04
1.317326969001442194e-04
1.303138415096327662e-04
1.288967177970334888e-04
1.274847309105098248e-04
1.260815479326993227e-04
1.246904139406979084e-04
1.233141229022294283e-04
1.219551922986283898e-04
1.206162123708054423e-04
1.192990530398674309e-04
1.180053441203199327e-04
1.167365480796433985e-04
1.154929559561423957e-04
1.142761757364496589e-04
1.130854288931004703e-04
1.119213338824920356e-04
1.107826683437451720e-04
1.096690757549367845e-04
1.085791955119930208e-04
1.075120308087207377e-04
1.064658863469958305e-04
1.054393578669987619e-04
1.044305536197498441e-04
1.034379893098957837e-04
1.024591474561020732e-04
1.014931694953702390e-04
1.005383892334066331e-04
9.959269664250314236e-05
9.865528409136459231e-05
9.772556222742423415e-05
9.680126822786405683e-05
9.588211833033710718e-05
9.496758138993754983e-05
9.405678429175168276e-05
9.315006172982975841e-05
9.224747191183269024e-05
9.134941501542925835e-05
9.045643673744052649e-05
8.956894453149288893e-05
8.868794247973710299e-05
8.781451469985768199e-05
8.694969437783583999e-05
8.609490760136395693e-05
8.525080920662730932e-05
8.441855607088655233e-05
8.359915955225005746e-05
8.281299233203753829e-05
8.202284516301006079e-05
8.126714237732812762e-05
8.052759221754968166e-05
7.978558278409764171e-05
7.905987149570137262e-05
7.836869190214201808e-05
7.769413787173107266e-05
7.703521987423300743e-05
7.639133400516584516e-05
7.576192001579329371e-05
7.512789306929334998e-05
7.452336285496130586e-05
7.392933184746652842e-05
7.334482506848871708e-05
7.276892574736848474e-05
7.219946564873680472e-05
7.163578266045078635e-05
7.107608689693734050e-05
7.051957072690129280e-05
6.996502634137868881e-05
6.941185711184516549e-05
6.885943730594590306e-05
6.830639176769182086e-05
6.775296787964180112e-05
6.719845987390726805e-05
6.664284592261537910e-05
6.608632975257933140e-05
6.552914419444277883e-05
6.497146387118846178e-05
6.441404548240825534e-05
6.385721644619479775e-05
6.330177711788564920e-05
6.274895713431760669e-05
6.219938222784548998e-05
6.165358354337513447e-05
6.111308903200551867e-05
6.057864811737090349e-05
6.005094837746582925e-05
5.953110303380526602e-05
5.901975964661687613e-05
5.851802052347920835e-05
5.802607483929023147e-05
5.754452649853192270e-05
5.707365562557242811e-05
5.661377144861035049e-05
5.616503040073439479e-05
5.572726513491943479e-05
5.530023554456420243e-05
5.488372335094027221e-05
5.447696821647696197e-05
5.407997377915307879e-05
5.369141217670403421e-05
5.331064676283858716e-05
5.293719368637539446e-05
5.256986332824453712e-05
5.220756793278269470e-05
5.184934707358479500e-05
5.149409480509348214e-05
5.114125815453007817e-05
5.078974936623126268e-05
5.043876080890186131e-05
5.008761581848375499e-05
4.973549948772415519e-05
4.938227357342839241e-05
4.902732325717806816e-05
4.867023380938917398e-05
4.831103433389216661e-05
4.795002678292803466e-05
4.758650175062939525e-05
4.722117228084243834e-05
4.685391468228772283e-05
4.648568574339151382e-05
4.611687472788617015e-05
4.574815466185100377e-05
4.537994027487002313e-05
4.501311195781454444e-05
4.464828452910296619e-05
4.428629836183972657e-05
4.392765913507901132e-05
4.357346188044175506e-05


==> figs/MRI/Cartesian/Knee1/REDEnergy_FISTA_LL/lst_iter_diff_norm.txt <==
2.097741663455963135e-01
1.148208826780319214e-01
1.042200773954391479e-01
7.556023448705673218e-02
4.491420835256576538e-02
2.185952104628086090e-02
8.587192744016647339e-03
2.802958944812417030e-03
1.078321132808923721e-03
8.370795403607189655e-04
8.177314302884042263e-04
6.857594707980751991e-04
4.927560221403837204e-04
3.346118319313973188e-04
2.419321681372821331e-04
1.961436646524816751e-04
1.700618013273924589e-04
1.485154061811044812e-04
1.283278688788414001e-04
1.110715820686891675e-04
9.791667980607599020e-05
8.841987437335774302e-05
8.134912059176713228e-05
7.560546509921550751e-05
7.055241439957171679e-05
6.591953570023179054e-05
6.161213241284713149e-05
5.759117266279645264e-05
5.383130701375193894e-05
5.031135515309870243e-05
4.701599391410127282e-05
4.393394192447885871e-05
4.105643893126398325e-05
3.837544500129297376e-05
3.588160325307399035e-05
3.356266097398474813e-05
3.140346598229371011e-05
2.938767465821001679e-05
2.749981649685651064e-05
2.572712946857791394e-05
2.406032035651151091e-05
2.249342651339247823e-05
2.102315738738980144e-05
1.964797957043629140e-05
1.836715273384470493e-05
1.717982013360597193e-05
1.608417733223177493e-05
1.507706565462285653e-05
1.415375936630880460e-05
1.330823761236388236e-05
1.253368282050359994e-05
1.182310370495542884e-05
1.116986459237523377e-05
1.056813380273524672e-05
1.001312375592533499e-05
9.501043678028509021e-06
9.028977729030884802e-06
8.594629434810485691e-06
8.195997907023411244e-06
7.831158654880709946e-06
7.498093054891796783e-06
7.194576483016135171e-06
6.918148301338078454e-06
6.666215085715521127e-06
6.436076091631548479e-06
6.225077868293737993e-06
6.030614713381510228e-06
5.850345132785150781e-06
5.682111805072054267e-06
5.524032530956901610e-06
5.374452939577167854e-06
5.231961495155701414e-06
5.095339474792126566e-06
4.963543688063509762e-06
4.835681011172709987e-06
4.710977009381167591e-06
4.588775482261553407e-06
4.468534825718961656e-06
4.349812570580979809e-06
4.232312221574829891e-06
4.115846422791946679e-06
4.000084572908235714e-06
3.885445494233863428e-06
3.771917818085057661e-06
3.659834646896342747e-06
3.549494977050926536e-06
3.441262833803193644e-06
3.335507472002063878e-06
3.232614517401088960e-06
3.132947313133627176e-06
3.036845782844466157e-06
2.944612106148269959e-06
2.856504579540342093e-06
2.772747393464669585e-06
2.693499027373036370e-06
2.618876578708295710e-06
2.548937800384010188e-06
2.483697244315408170e-06
2.423108981020050123e-06
2.367069328101933934e-06
2.315430037924670614e-06
2.267989884785492904e-06
2.224510808446211740e-06
2.184699724239180796e-06
2.148232852050568908e-06
2.114773224093369208e-06
2.083946583297802135e-06
2.055391178146237507e-06
2.028726839853334241e-06
2.003597046495997347e-06
1.979661647055763751e-06
1.956590949703240767e-06
1.934103693201905116e-06
1.911945446408935823e-06
1.889899635898473207e-06
1.867784249043324962e-06
1.845455244620097801e-06
1.822807575990736950e-06
1.799774167920986656e-06
1.776309431988920551e-06
1.752399725774012040e-06
1.728055622152169235e-06
1.703314637779840268e-06
1.678229523349727970e-06
1.652871560509083793e-06
1.627311007723619696e-06
1.601642111381806899e-06
1.575951614540826995e-06
1.550338993183686398e-06
1.524898493698856328e-06
1.499728682574641425e-06
1.474919145039166324e-06
1.450555487281235401e-06
1.426722974429139867e-06
1.403491182827565353e-06
1.380922299176745582e-06
1.359074531137594022e-06
1.337993012384686153e-06
1.317723217653110623e-06
1.298288680118275806e-06
1.279702701140195131e-06
1.261981537936662789e-06
1.245114731318608392e-06
1.229104555022786371e-06
1.213922814713441767e-06
1.199542793983709998e-06
1.185933570013730787e-06
1.173051259684143588e-06
1.160850956694048364e-06
1.149276954492961522e-06
1.138271386480482761e-06
1.127777409237751272e-06
1.117730676014616620e-06
1.108062747334770393e-06
1.098715301850461401e-06
1.089620695893245284e-06
1.080720608115370851e-06
1.071956148734898306e-06
1.063269337464589626e-06
1.054620497598079965e-06
1.045959493239934091e-06
1.037250967783620581e-06
1.028461497298849281e-06
1.019568571791751310e-06
1.010555820357694756e-06
1.001408008960424922e-06
9.921257060341304168e-07
9.827087978919735178e-07
9.731660384204587899e-07
9.635024298404459842e-07
9.537386631564004347e-07
9.438939514438970946e-07
9.339881898995372467e-07
9.240471854354836978e-07
9.140945280705636833e-07
9.041540351972798817e-07
8.942495242081349716e-07
8.844068020152917597e-07
8.746486059862945694e-07
8.649945471006503794e-07
8.554622468182060402e-07
8.460698950329970103e-07
8.368306225747801363e-07
8.277557981273275800e-07
8.188557671928720083e-07
8.101325192910735495e-07
8.015973094188666437e-07
7.932447374514595140e-07
7.850791234886855818e-07
7.770918841742968652e-07
7.692805183978634886e-07
7.616354764650168363e-07
7.541498234786558896e-07
7.468115654774010181e-07
7.396109253932081629e-07
7.325346018660638947e-07
7.255721925503166858e-07
7.187060191427008249e-07
7.119301130842359271e-07
7.052327646306366660e-07
6.985991376495803706e-07
6.920236046425998211e-07
6.855020160401181784e-07
6.790185125282732770e-07
6.725710477439861279e-07
6.661559837084496394e-07
6.597671244890079834e-07
6.534068575092533138e-07
6.470755806731176563e-07
6.407761361515440512e-07
6.345122756101773120e-07
6.282868980633793399e-07
6.221070520950888749e-07
6.159803547234332655e-07
6.099140250626078341e-07
6.039180675543320831e-07
5.979970865155337378e-07
5.921592105551098939e-07
5.864114882569992915e-07
5.808968808196368627e-07
5.753543064201949164e-07
5.700534302377491258e-07
5.648657861456740648e-07
5.596609184976841789e-07
5.545703629650233779e-07
5.497220172401284799e-07
5.449903142107359599e-07
5.403683189797447994e-07
5.358517682907404378e-07
5.314366831044026185e-07
5.269892540127329994e-07
5.227487349657167215e-07
5.185818849895440508e-07
5.144818260305328295e-07
5.104421347823517863e-07
5.064476340521650854e-07
5.024936626796261407e-07
4.985676014257478528e-07
4.946638796354818624e-07
4.907740276394179091e-07
4.868937821811414324e-07
4.830187663174001500e-07
4.791394303538254462e-07
4.752573943278548541e-07
4.713677697054663440e-07
4.674703575346939033e-07
4.635666641661373433e-07
4.596582527938153362e-07
4.557463455512333894e-07
4.518363141414738493e-07
4.479304038795817178e-07
4.440342422640242148e-07
4.401564410727587529e-07
4.363014056707470445e-07
4.324728877236339031e-07
4.286815453724557301e-07
4.249326934768760111e-07
4.212311068840790540e-07
4.175846015641582198e-07
4.139977534123318037e-07
4.104782931335648755e-07
4.070274997047818033e-07
4.036496363823971478e-07
4.003466926860710373e-07
3.971208002440107521e-07
3.939730959245935082e-07
3.909023575943137985e-07
3.879069367940246593e-07
3.849852703297074186e-07
3.821320717634080211e-07
3.793473126734170364e-07
3.766217275824601529e-07
3.739508258604473667e-07
3.713312253239564598e-07
3.687545699904148933e-07
3.662132144199858885e-07
3.637004510892438702e-07
3.612085208715143381e-07
3.587335299926053267e-07
3.562678330126800574e-07
3.538058024332713103e-07
3.513426918289042078e-07
3.488727315925643779e-07
3.463950122295500478e-07
3.439051852183183655e-07
3.414003799662168603e-07
3.388807385817926843e-07
3.363484211149625480e-07
3.337984537665761309e-07
3.312358387574931839e-07
3.286596950147213647e-07
3.260767300616862485e-07
3.234896723824931541e-07
3.209032684026169591e-07
3.183203887147101341e-07
3.157472576731379377e-07
3.131881669560243608e-07
3.106489714355120668e-07
3.081332806686987169e-07
3.056487400954210898e-07


==> figs/MRI/Cartesian/Knee1/REDEnergy_FISTA_LL/lst_psnr_time.txt <==
0	21.1412436131553
0.0475604240782559	23.4185604510757
0.0950654251500964	25.531980813801
0.142513160128146	28.0258095888502
0.190433375071734	30.5708304927832
0.237938900012523	32.6097351943746
0.28554400196299	33.7527310174859
0.333340252283961	34.2324129721711
0.380707728210837	34.4866860177426
0.428022754378617	34.7248171255826
0.475440640002489	34.9706583351481
0.523818761110306	35.1944592623359
0.571290475316346	35.3781364673029
0.618803003337234	35.5254382303527
0.666259616147727	35.6493514185169
0.713748607318848	35.7606105532857
0.761212556157261	35.8644990715829
0.808731616009027	35.9627583647889
0.856140334159136	36.0560681052868
0.903577702119946	36.1450398749107
0.951484431978315	36.2302471906233
0.99928537895903	36.3120410943036
1.04915783181787	36.3904647010736
1.10953335277736	36.4653911588153
1.15395009098575	36.5366875950142
1.19834615895525	36.6043560230754
1.24266832880676	36.6685512057795
1.28693182487041	36.7295131250744
1.33116054488346	36.7875687546497
1.37314053671435	36.843061427713
1.41513793170452	36.8963197094464
1.4571561506018	36.9476390525368
1.49914845172316	36.9972551840956
1.54116153577343	37.0453502743007
1.58311403961852	37.0920785124312
1.6250662105158	37.137539035704
1.66699277283624	37.1817975386969
1.70898047788069	37.2248872384772
1.75087895058095	37.2668330596506
1.79289812082425	37.3076501809591
1.83488246612251	37.3473475647
1.87686746334657	37.3859300192708
1.91887830430642	37.4233995873949
1.96091355150566	37.4597670733921
2.00290393643081	37.4950326059231
2.04497418180108	37.529200642045
2.08698300598189	37.5622819649024
2.12902795383707	37.5942949551734
2.17128257919103	37.6252523474797
2.2178670191206	37.6551745123103
2.27481055818498	37.6840911423677
2.31684764800593	37.7120330214616
2.35883600311354	37.739030080929
2.40087598096579	37.765120725058
2.44288379698992	37.7903438048884
2.48483244329691	37.814739674003
2.52686904324219	37.8383565726537
2.56884021731094	37.8612377612575
2.61084967525676	37.8834206023299
2.65286059910432	37.9049457354063
2.69480972504243	37.9258526017114
2.73681242624298	37.9461780335023
2.77876300923526	37.9659532597458
2.82077301014215	37.9852052359877
2.86288277432323	38.0039568025046
2.90489027043805	38.0222269094059
2.9468741491437	38.0400346528438
2.98659375542775	38.0573908454453
3.02627639751881	38.0743056128529
3.06602955050766	38.0907883482951
3.10577069036663	38.1068452463253
3.14553172746673	38.1224840697967
3.18524371646345	38.1377114268286
3.22496086359024	38.1525355153133
3.26467243069783	38.1669650082237
3.30439276061952	38.1810090963077
3.34404628863558	38.194676967367
3.38656991254538	38.2079787680321
3.44009325047955	38.220927267133
3.49710342427716	38.2335381033522
3.54946783790365	38.2458250362386
3.5920411394909	38.2578023422683
3.62722057849169	38.2694852064477
3.6641179183498	38.2808910366875
3.69725286634639	38.2920379932771
3.73031117394567	38.3029452627
3.76342846127227	38.313631902381
3.79651597421616	38.3241173200778
3.82956362329423	38.3344208512191
3.86260534822941	38.3445612662512
3.89565189136192	38.3545575304097
3.92882722057402	38.3644272315854
3.96184483589604	38.3741875618464
3.99495337484404	38.3838549047441
4.02801309386268	38.393444581186
4.06108959484845	38.4029702708263
4.09416508674622	38.4124450803245
4.12719171773642	38.4218808256667
4.16028490569443	38.4312896965427
4.19335348671302	38.4406808497064
4.22638678783551	38.4500606028975
4.25945372367278	38.4594353654619
4.29253575205803	38.4688115193322
4.32558756601065	38.4781949143837
4.35870830575004	38.4875874392682
4.39191764174029	38.4969900389108
4.42513048369437	38.506403308757
4.45834323484451	38.5158267817131
4.49143660068512	38.5252590702404
4.52450987277552	38.5346983737586
4.55756178498268	38.5441422712764
4.59060829598457	38.5535886303766
4.62375543219969	38.5630351633895
4.65679010609165	38.5724775473369
4.68989133415744	38.5819105153082
4.72293790010735	38.5913296920425
4.75603554118425	38.6007307566233
4.78909853147343	38.6101095562098
4.82218119129539	38.6194616657344
4.85521736461669	38.6287830461715
4.88829583581537	38.6380699289856
4.92131295567378	38.6473193449269
4.9543607449159	38.656527823118
4.98745580390096	38.665692562463
5.02053511980921	38.6748110326092
5.0536090428941	38.6838806937939
5.08671189472079	38.6928999894008
5.11982049793005	38.7018673151454
5.15291618788615	38.7107817065248
5.18598775425926	38.7196422227248
5.21904679527506	38.7284483070653
5.25214024307206	38.7371996667481
5.28518049465492	38.7458961034923
5.31822834582999	38.7545376239627
5.35136828711256	38.7631242376068
5.3845240008086	38.7716562538863
5.41759516764432	38.780133872862
5.45063495496288	38.7885574029836
5.48372796596959	38.7969272058103
5.51676555303857	38.8052438248195
5.54985093418509	38.8135077592885
5.5829287734814	38.8217194625651
5.61596080427989	38.829879763874
5.64908567722887	38.8379889286917
5.68211011821404	38.8460478213063
5.71522296732292	38.85405677077
5.74831698648632	38.8620160342594
5.78138795029372	38.8699255886934
5.81442219717428	38.8777856470702
5.84747231611982	38.8855962300298
5.88049829704687	38.8933574326638
5.91383341513574	38.9010696323375
5.94703325722367	38.9087331825694
5.9802288361825	38.9163483191327
6.01333214109764	38.9239154873776
6.04643716895953	38.9314347985859
6.07952527888119	38.9389065756141
6.11257974710315	38.9463312056242
6.14567945199087	38.9537091007036
6.17872650781646	38.961040530957
6.21203143894672	38.9683262165479
6.24514942197129	38.9755664577491
6.27827285509557	38.9827617641088
6.31128245545551	38.9899125832562
6.34435287909582	38.9970194542235
6.37740892078727	39.0040828991936
6.41047941381112	39.0111032926927
6.44356539472938	39.0180813952773
6.4766404828988	39.0250176315811
6.50969642493874	39.0319127014893
6.5427536861971	39.0387669006514
6.57587991748005	39.0455810790767
6.60892705107108	39.052355696169
6.64200259000063	39.0590911038636
6.67505196016282	39.0657881813984
6.70814005704597	39.0724469441413
6.74118399899453	39.0790678015451
6.77423099288717	39.0856509623989
6.80726343905553	39.092196569158
6.84035849105567	39.0987047726437
6.87342613330111	39.1051753854995
6.90649022068828	39.1116083171426
6.93957689777017	39.1180033898356
6.97262056078762	39.124360309812
7.00569460494444	39.1306784564243
7.03871038416401	39.1369574718521
7.07171877287328	39.143196713369
7.1048354418017	39.1493957666641
7.13790505798534	39.155554326555
7.17101687192917	39.1616717007181
7.20410033455119	39.1677459250273
7.23722326662391	39.1737757260248
7.2702559614554	39.1797596544151
7.30333235859871	39.1856964829559
7.3363740593195	39.1915846582986
7.36948421923444	39.1974228130803
7.40263147698715	39.203209674546
7.43575334269553	39.2089434884842
7.4689130987972	39.2146226223547
7.5021967580542	39.2202455583781
7.53548451326787	39.2258106383303
7.56867429288104	39.2313163533915
7.60181243624538	39.2367611181909
7.63261139160022	39.2421435021173
7.66342219151556	39.2474620783516
7.69423117348924	39.2527154234901
7.72507704468444	39.25790235
7.75594590278342	39.263021647262
7.78679600171745	39.2680721319911
7.81762773590162	39.2730530989432
7.84840076463297	39.2779636252064
7.87921303091571	39.2828031047665
7.91002027178183	39.2875710281072
7.94086538581178	39.2922667337009
7.97168900538236	39.2968902612565
8.00249842274934	39.3014414743247
8.03333987575024	39.305920431872
8.06415344076231	39.3103272617708
8.09497213084251	39.3146624426552
8.12576779769734	39.3189264226429
8.14977307571098	39.3231203933262
8.18056388897821	39.3272446572835
8.2045678650029	39.3313004058706
8.22854138817638	39.3352888062279
8.25939860194921	39.3392103405318
8.290186337661	39.3430662154452
8.31421718560159	39.3468581518547
8.33819358702749	39.3505872869029
8.36219180002809	39.3542552517257
8.38618943514302	39.3578633709396
8.41017649509013	39.3614134963445
8.44095567101613	39.3649066114542
8.46495524188504	39.3683450056712
8.48894018307328	39.3717302989601
8.51293832901865	39.375064401428
8.53692590910941	39.3783491486182
8.56096089724451	39.381586293971
8.58493844186887	39.3847773370983
8.60893510468304	39.3879240073729
8.6334842457436	39.3910277625875
8.6575467553921	39.3940903325579
8.68158188508824	39.3971132713442
8.70568060409278	39.4000985245081
8.72970146685839	39.4030479598601
8.7537523820065	39.4059632781317
8.77777440100908	39.4088457984562
8.80176277272403	39.4116970681547
8.82577030686662	39.4145184469566
8.85019336501136	39.4173116042231
8.87465409794822	39.4200778248992
8.90067207906395	39.4228185678586
8.93803353607655	39.4255350082888
8.96503311907873	39.4282284771767
8.98913420503959	39.4309001027682
9.01342694787309	39.4335510395265
9.03740596584976	39.43618233204
9.06144910817966	39.4387951600215
9.08545306744054	39.4413904043686
9.10946910362691	39.443969624369
9.13348687952384	39.4465336610521
9.15747884241864	39.449082697478
9.18145320750773	39.4516171750146
9.20544483745471	39.4541375113257
9.22944532381371	39.4566441057461
9.25344822090119	39.4591375125443
9.27745198691264	39.4616178781386
9.30145234847441	39.464085508066
9.32541250251234	39.4665405342548
9.34939118847251	39.4689831358585
9.37338826339692	39.4714131826534
9.39740652730688	39.473830371337
9.42138438858092	39.4762348007714
9.44532525911927	39.4786261244035
9.46935583883896	39.4810041411015
9.49334081588313	39.4833685694022
9.51727854181081	39.4857191060284
9.54124746797606	39.4880551434553
9.56518285861239	39.4903763516985
9.58918524254113	39.4926820417761
9.61317348154262	39.4949717149409
9.6371734905988	39.4972447707406
9.66113197058439	39.4995007140869
9.68513898970559	39.5017387568773
9.70909916888922	39.5039584381437
9.73308905493468	39.5061589029854
9.75708351377398	39.508339718379
9.78108058776706	39.5104999957952
9.8050231738016	39.5126391820713
9.82940451847389	39.5147565533107
9.85374089330435	39.5168515452467
9.87832388142124	39.5189233841145
9.90251045534387	39.5209716192944
9.92669078242034	39.5229954916789
9.95084159355611	39.524994643001
9.97501594666392	39.5269686844195
9.99917819770053	39.5289168948337
10.0234124306589	39.5308384777041
10.0476253456436	39.5327329215208
10.0719221723266	39.5345997027956
10.0961208194494	39.5364384609558
10.1202961825766	39.5382488403698


==> figs/MRI/Cartesian/Knee1/REDEnergy_GD/lst_cost_time.txt <==
0	78.91614
0.3820788	53.84044
0.3968624	36.98723
0.4115597	25.58415
0.4267825	17.82044
0.4414404	12.5031
0.456078	8.840187
0.4707013	6.302455
0.4853152	4.534083
0.4999526	3.29452
0.5146067	2.420293
0.5292434	1.799763
0.5438867	1.356318
0.5585081	1.037134
0.5731441	0.8056208
0.5878015	0.6363097
0.6024384	0.5113895
0.617092	0.4183432
0.6317243	0.3483309
0.6463552	0.2950768
0.660993	0.2541024
0.6756415	0.2221938
0.6902578	0.1970317
0.7049004	0.1769321
0.7195412	0.1606651
0.7341771	0.1473265
0.7488167	0.136247
0.763445	0.1269277
0.778077	0.1189939
0.792725	0.1121624
0.8073741	0.1062171
0.8220443	0.1009918
0.8368615	0.09635769
0.8515088	0.09221408
0.8661641	0.08848152
0.8807941	0.08509678
0.8954507	0.08200908
0.9100906	0.0791773
0.9247356	0.07656778
0.9393721	0.07415281
0.9539908	0.07190936
0.9686075	0.06981806
0.9832254	0.06786262
0.9978628	0.0660291
1.012488	0.0643056
1.027107	0.06268178
1.041762	0.06114872
1.056393	0.05969856
1.07105	0.05832444
1.085705	0.05702026
1.100321	0.05578061
1.114963	0.05460066
1.129607	0.05347609
1.144243	0.052403
1.15889	0.05137787
1.173531	0.0503975
1.188168	0.04945903
1.202804	0.04855977
1.217443	0.04769732
1.232049	0.04686946
1.246672	0.04607415
1.261321	0.04530951
1.275965	0.04457381
1.290642	0.04386543
1.305357	0.04318292
1.32119	0.04252489
1.33696	0.04189003
1.353964	0.04127716
1.368611	0.04068518
1.383258	0.04011304
1.397888	0.03955976
1.412506	0.03902445
1.427144	0.03850622
1.441786	0.03800431
1.456413	0.03751794
1.471051	0.03704642
1.485672	0.03658907
1.500302	0.03614527
1.514929	0.03571442
1.529554	0.03529598
1.544161	0.0348894
1.558783	0.0344942
1.573421	0.03410989
1.588048	0.03373604
1.602664	0.03337222
1.617288	0.03301803
1.631949	0.03267309
1.646608	0.03233704
1.661267	0.03200953
1.675904	0.03169024
1.690534	0.03137887
1.705143	0.03107511
1.719778	0.03077868
1.734404	0.03048932
1.749029	0.03020678
1.763656	0.0299308
1.778301	0.02966116
1.792933	0.02939765
1.807557	0.02914003
1.82219	0.02888812
1.836812	0.02864173
1.851457	0.02840066
1.866112	0.02816474
1.880723	0.02793381
1.895333	0.02770771
1.90997	0.02748626
1.924619	0.02726935
1.939254	0.02705681
1.953904	0.02684851
1.968535	0.02664433
1.983199	0.02644413
1.997833	0.0262478
2.012456	0.02605522
2.027092	0.02586628
2.041737	0.02568089
2.056359	0.02549892
2.070987	0.02532029
2.085631	0.02514489
2.100256	0.02497265
2.114914	0.02480347
2.12956	0.02463727
2.144191	0.02447396
2.158826	0.02431347
2.173455	0.02415573
2.188086	0.02400065
2.202715	0.02384817
2.217344	0.02369823
2.232001	0.02355076
2.24662	0.02340569
2.26126	0.02326296
2.275895	0.02312252
2.290519	0.02298431
2.305151	0.02284827
2.319781	0.02271436
2.334419	0.02258251
2.351141	0.02245268
2.367449	0.02232483
2.383566	0.0221989
2.399428	0.02207486
2.414485	0.02195265
2.429493	0.02183224
2.444488	0.02171358
2.459517	0.02159664
2.474497	0.02148138
2.489492	0.02136776
2.507047	0.02125574
2.522135	0.0211453
2.53719	0.02103639
2.552287	0.02092899
2.567334	0.02082305
2.582347	0.02071856
2.597109	0.02061548
2.611771	0.02051378
2.626409	0.02041344
2.64108	0.02031442
2.65574	0.0202167
2.670387	0.02012025
2.68503	0.02002505
2.699672	0.01993108
2.714361	0.01983831
2.729105	0.01974671
2.743852	0.01965627
2.758605	0.01956695
2.773339	0.01947876
2.788074	0.01939165
2.802759	0.01930561
2.817433	0.01922062
2.832058	0.01913666
2.846699	0.01905371
2.861843	0.01897176
2.876592	0.01889078
2.891229	0.01881076
2.905887	0.01873169
2.920552	0.01865353
2.935191	0.01857629
2.94986	0.01849994
2.964487	0.01842447
2.979124	0.01834986
2.993788	0.0182761
3.008459	0.01820317
3.023126	0.01813106
3.037786	0.01805976
3.05244	0.01798925
3.067073	0.01791953
3.081738	0.01785056
3.096385	0.01778236
3.111038	0.01771489
3.125699	0.01764816
3.140355	0.01758215
3.154998	0.01751684
3.169662	0.01745223
3.186114	0.01738831
3.200831	0.01732507
3.215498	0.01726248
3.23014	0.01720056
3.244794	0.01713927
3.259475	0.01707863
3.274127	0.0170186
3.288793	0.0169592
3.303457	0.0169004
3.318115	0.0168422
3.332751	0.01678459
3.347403	0.01672756
3.362042	0.0166711
3.376689	0.0166152
3.392269	0.01655987
3.408047	0.01650507
3.423782	0.01645083
3.439528	0.01639711
3.454164	0.01634392
3.468822	0.01629124
3.483474	0.01623908
3.498313	0.01618742
3.512969	0.01613625
3.527623	0.01608558
3.542263	0.01603539
3.556901	0.01598568
3.571555	0.01593643
3.586197	0.01588765
3.600847	0.01583933
3.615505	0.01579146
3.630175	0.01574403
3.644822	0.01569705
3.6595	0.0156505
3.674142	0.01560437
3.688782	0.01555867
3.703449	0.01551339
3.71809	0.01546852
3.732732	0.01542406
3.747377	0.01537999
3.762037	0.01533633
3.776707	0.01529306
3.791353	0.01525017
3.806009	0.01520767
3.820745	0.01516554
3.835393	0.01512378
3.850026	0.01508239
3.864662	0.01504137
3.879297	0.01500071
3.893947	0.0149604
3.908597	0.01492044
3.923245	0.01488082
3.937903	0.01484155
3.952544	0.01480261
3.967211	0.01476401
3.981873	0.01472574
3.996498	0.0146878
4.011152	0.01465017
4.0258	0.01461287
4.040451	0.01457588
4.055099	0.0145392
4.069744	0.01450283
4.084378	0.01446676
4.099026	0.014431
4.113686	0.01439552
4.128339	0.01436035
4.143044	0.01432546
4.157697	0.01429086
4.172326	0.01425655
4.187003	0.01422251
4.201677	0.01418876
4.216375	0.01415527
4.231102	0.01412206
4.245809	0.01408912
4.260505	0.01405644
4.275239	0.01402402
4.28989	0.01399187
4.304523	0.01395996
4.319142	0.01392832
4.333767	0.01389692
4.348389	0.01386578
4.363035	0.01383488
4.377683	0.01380422
4.392312	0.0137738
4.406974	0.01374362
4.421609	0.01371368
4.436247	0.01368397
4.450923	0.01365449
4.465576	0.01362524
4.480216	0.01359622
4.494878	0.01356742
4.509535	0.01353883
4.524175	0.01351047
4.538836	0.01348233
4.553495	0.0134544
4.568153	0.01342668
4.582801	0.01339917
4.597438	0.01337187
4.612082	0.01334477
4.626745	0.01331788
4.641377	0.01329119
4.656013	0.0132647
4.670675	0.01323841
4.685319	0.01321231
4.699956	0.01318641
4.7146	0.01316069
4.729239	0.01313517
4.743891	0.01310984
4.75859	0.01308469
4.773455	0.01305973
4.788116	0.01303495
4.802775	0.01301035
4.817422	0.01298592
4.832071	0.01296168
4.846736	0.01293761
4.86137	0.01291371
4.876011	0.01288999
4.890646	0.01286644
4.905302	0.01284305
4.91994	0.01281984
4.934609	0.01279679
4.949251	0.0127739
4.963892	0.01275118
4.978543	0.01272861
4.993174	0.01270621
5.007826	0.01268396
5.022486	0.01266187
5.037142	0.01263994
5.051789	0.01261816
5.066459	0.01259653
5.081117	0.01257505
5.095756	0.01255372
5.110413	0.01253254
5.125069	0.01251151
5.139708	0.01249062
5.154368	0.01246987
5.169033	0.01244927
5.183678	0.01242881
5.198378	0.01240849
5.21303	0.01238831
5.227698	0.01236826
5.242342	0.01234835
5.256992	0.01232858
5.271642	0.01230894
5.286294	0.01228943
5.300911	0.01227006
5.315545	0.01225081
5.330198	0.0122317
5.344852	0.01221271
5.359505	0.01219385
5.374174	0.01217511
5.389175	0.0121565
5.403997	0.01213801
5.418691	0.01211965
5.433336	0.01210141
5.447986	0.01208328
5.462619	0.01206528
5.477254	0.01204739
5.4919	0.01202962
5.506554	0.01201197
5.521195	0.01199444
5.535838	0.01197701
5.550477	0.0119597
5.565097	0.01194251
5.579763	0.01192542
5.594429	0.01190845
5.609074	0.01189158
5.62371	0.01187482
5.638379	0.01185817
5.653023	0.01184163
5.667685	0.01182519
5.68236	0.01180886
5.697019	0.01179263
5.711673	0.01177651
5.726327	0.01176048
5.740986	0.01174456
5.755641	0.01172874
5.770317	0.01171302
5.784956	0.0116974
5.799618	0.01168188
5.814289	0.01166645
5.82891	0.01165112
5.843555	0.01163588
5.858212	0.01162075
5.872847	0.0116057
5.887497	0.01159075
5.902164	0.01157589
5.91679	0.01156112
5.931448	0.01154645
5.946124	0.01153186
5.960781	0.01151736
5.975416	0.01150296
5.990079	0.01148864
6.004726	0.01147441
6.019379	0.01146026
6.03402	0.0114462
6.048649	0.01143223
6.063271	0.01141834
6.077917	0.01140454
6.092562	0.01139082
6.107187	0.01137718
6.121842	0.01136362
6.136482	0.01135015
6.151103	0.01133676
6.165765	0.01132344
6.180414	0.01131021
6.195078	0.01129706
6.209763	0.01128398
6.224419	0.01127098
6.239039	0.01125806
6.253686	0.01124521
6.268342	0.01123244
6.282988	0.01121975
6.297626	0.01120713
6.312274	0.01119459
6.3269	0.01118211
6.341554	0.01116972
6.356193	0.01115739
6.370827	0.01114514
6.385476	0.01113295
6.400128	0.01112084
6.414776	0.0111088
6.429434	0.01109683
6.444102	0.01108493
6.458759	0.01107309
6.473416	0.01106132
6.488049	0.01104963
6.502717	0.011038
6.517381	0.01102643
6.53202	0.01101493
6.546661	0.0110035
6.561329	0.01099213
6.575984	0.01098083
6.590619	0.01096959
6.605275	0.01095842
6.619927	0.01094731
6.634566	0.01093626
6.649238	0.01092528
6.663886	0.01091435
6.678638	0.01090349
6.693289	0.01089269
6.707931	0.01088194
6.722545	0.01087126
6.737232	0.01086064
6.75188	0.01085008
6.766542	0.01083958
6.781216	0.01082913
6.795863	0.01081874
6.810495	0.01080841
6.825135	0.01079814
6.839755	0.01078792
6.85438	0.01077776
6.869051	0.01076766
6.883693	0.01075761
6.898334	0.01074761
6.913	0.01073767
6.927653	0.01072779
6.942304	0.01071796
6.95696	0.01070818
6.971594	0.01069846
6.986248	0.01068879
7.000924	0.01067917
7.015577	0.0106696
7.030225	0.01066008
7.044868	0.01065062
7.059524	0.0106412
7.074185	0.01063184
7.088839	0.01062253
7.103467	0.01061326
7.118095	0.01060405
7.132751	0.01059489
7.147384	0.01058577
7.162032	0.0105767
7.176691	0.01056768
7.191354	0.01055871
7.205997	0.01054979
7.22066	0.01054091
7.235312	0.01053208
7.249955	0.0105233
7.264602	0.01051456
7.27926	0.01050587
7.293917	0.01049722
7.308731	0.01048862
7.323381	0.01048006
7.338028	0.01047155
7.352691	0.01046308
7.367372	0.01045466
7.381998	0.01044628
7.396663	0.01043794
7.411322	0.01042965
7.425977	0.0104214
7.440629	0.01041319
7.455277	0.01040502
7.46993	0.0103969
7.48458	0.01038882
7.499231	0.01038078
7.513855	0.01037278
7.52853	0.01036482
7.543182	0.0103569
7.557838	0.01034902
7.572514	0.01034118
7.58715	0.01033338
7.601798	0.01032562
7.616468	0.0103179
7.631134	0.01031022
7.645802	0.01030258
7.660453	0.01029498
7.675087	0.01028741
7.689742	0.01027988
7.704401	0.01027239
7.719052	0.01026494
7.73369	0.01025752
7.748338	0.01025014
7.762999	0.0102428
7.777637	0.01023549
7.792285	0.01022823
7.806927	0.01022099
7.821558	0.0102138
7.836229	0.01020663
7.85088	0.0101995
7.865516	0.01019241
7.880161	0.01018535
7.894807	0.01017833
7.909455	0.01017134
7.924127	0.01016439
7.938767	0.01015747
7.953398	0.01015058
7.968076	0.01014373
7.982708	0.01013691
7.99735	0.01013012
8.011995	0.01012337
8.026633	0.01011664
8.04129	0.01010996
8.055941	0.0101033
8.070586	0.01009667
8.085244	0.01009008
8.099906	0.01008352
8.114541	0.01007699
8.129188	0.01007049
8.143829	0.01006402
8.158478	0.01005759
8.173112	0.01005118
8.187773	0.0100448
8.202398	0.01003846
8.217023	0.01003214
8.231683	0.01002585
8.246315	0.0100196
8.26097	0.01001337
8.275646	0.01000718
8.290296	0.010001
8.304939	0.009994866
8.319592	0.009988755
8.334232	0.009982673
8.348867	0.00997662
8.363499	0.009970595
8.37814	0.009964596
8.392774	0.009958628
8.407425	0.009952683
8.422049	0.009946771
8.436705	0.009940883
8.451345	0.009935022
8.465971	0.009929191
8.480617	0.009923385
8.49528	0.009917606
8.509933	0.009911851
8.524561	0.009906123
8.539219	0.009900423
8.553885	0.00989475
8.568531	0.009889102
8.583501	0.009883478
8.598153	0.009877883
8.612783	0.009872309
8.627435	0.009866764
8.642086	0.009861242
8.673437	0.009855746
8.690083	0.009850274
8.708047	0.009844828
8.723109	0.009839404
8.737906	0.009834008
8.752657	0.009828635
8.767406	0.009823283
8.782082	0.009817958
8.796762	0.009812657
8.811402	0.009807379
8.826101	0.009802123
8.84076	0.009796891
8.855392	0.009791683
8.870111	0.009786495
8.884787	0.009781336
8.899446	0.009776196
8.914123	0.009771078
8.928781	0.009765984
8.943446	0.009760914
8.958119	0.009755864
8.972777	0.009750835
8.987415	0.009745832
9.002099	0.009740846
9.016744	0.009735886
9.031395	0.009730943
9.046055	0.009726025
9.060724	0.009721127
9.075374	0.009716253
9.090046	0.009711396
9.104695	0.009706564
9.119345	0.00970175
9.13401	0.009696958
9.148678	0.009692186
9.163329	0.009687434
9.17799	0.009682705
9.192654	0.009677992
9.207321	0.009673304
9.222852	0.009668633
9.237543	0.009663984
9.252223	0.009659353
9.266889	0.009654742
9.28154	0.00965015
9.296205	0.009645578
9.310874	0.009641026
9.325534	0.009636493
9.340186	0.00963198
9.354853	0.009627484
9.369495	0.009623009
9.384236	0.009618551
9.398917	0.009614113
9.413569	0.009609694
9.428212	0.009605293
9.442887	0.00960091
9.457563	0.009596546
9.472208	0.009592198
9.486886	0.009587871
9.501545	0.00958356
9.5162	0.009579266
9.530917	0.009574992
9.545694	0.009570736
9.560352	0.009566496
9.57503	0.009562274
9.589712	0.00955807
9.60438	0.009553883
9.619034	0.009549714
9.633668	0.009545561
9.648306	0.009541425
9.662979	0.009537306
9.678741	0.009533202
9.694642	0.009529117
9.710401	0.009525049
9.726125	0.009520997
9.740779	0.009516961
9.755447	0.00951294
9.770103	0.009508938
9.784766	0.009504952
9.799447	0.00950098
9.814101	0.009497025
9.828776	0.009493086
9.843437	0.009489163
9.858782	0.009485255
9.873741	0.009481363
9.888722	0.009477487
9.903726	0.009473627
9.918674	0.009469781
9.933673	0.009465951
9.948673	0.009462138
9.963644	0.009458336
9.97865	0.009454551
9.993664	0.009450782
10.00863	0.009447028
10.02363	0.009443291
10.03862	0.009439562
10.05362	0.009435855
10.06863	0.009432158
10.08362	0.009428477
10.09861	0.009424811
10.11364	0.009421156
10.12865	0.00941752
10.14366	0.009413894
10.15869	0.009410285
10.17373	0.00940669
10.1888	0.009403107
10.20385	0.009399541
10.21888	0.009395986
10.23389	0.009392444
10.24895	0.009388918
10.26398	0.009385406
10.27901	0.009381906
10.29404	0.00937842
10.30906	0.009374949
10.32407	0.009371488
10.3391	0.009368042
10.35445	0.009364609
10.36944	0.00936119
10.38445	0.009357782
10.39947	0.009354389
10.41446	0.00935101
10.42948	0.009347641
10.44446	0.009344285
10.45942	0.009340942
10.47444	0.009337611
10.48942	0.009334297
10.50442	0.009330991
10.51943	0.009327698
10.53451	0.009324421
10.54953	0.009321152
10.56454	0.009317896
10.57958	0.009314653
10.59459	0.009311422
10.60963	0.009308204
10.62464	0.009304995
10.63974	0.009301801
10.65488	0.009298617
10.67003	0.009295447
10.68511	0.009292288
10.70023	0.009289137
10.71519	0.009286001
10.73134	0.009282878
10.74862	0.009279766
10.76488	0.009276663
10.78223	0.009273572
10.79736	0.009270495
10.81257	0.009267427
10.82768	0.00926437
10.84281	0.009261324
10.85795	0.009258292
10.87303	0.009255268
10.88809	0.009252257
10.90311	0.009249254
10.91814	0.009246263
10.9332	0.009243284
10.94825	0.009240316
10.96331	0.009237358
10.97838	0.009234411
10.9934	0.009231475
11.00842	0.009228548
11.02346	0.009225632
11.0385	0.009222729
11.05355	0.009219833
11.0688	0.00921695
11.08384	0.009214076
11.09888	0.009211212
11.11392	0.009208358
11.12894	0.009205514
11.14399	0.009202681
11.15904	0.009199858
11.17408	0.009197045
11.18911	0.009194241
11.20415	0.009191446
11.21925	0.009188663
11.23428	0.00918589
11.24931	0.009183127
11.26435	0.009180373
11.27939	0.009177629
11.29444	0.009174893
11.30953	0.009172168
11.32459	0.009169453
11.33967	0.009166745
11.35474	0.00916405
11.36991	0.009161361
11.38502	0.009158683
11.40007	0.009156015
11.41514	0.009153355
11.43022	0.009150706
11.44527	0.009148066
11.46037	0.009145433
11.47546	0.00914281
11.49051	0.009140195
11.50555	0.009137589
11.52062	0.009134993
11.53568	0.009132405
11.55074	0.009129829
11.56578	0.009127258
11.58081	0.009124697
11.59589	0.009122143
11.61096	0.009119602
11.62607	0.009117067
11.64114	0.009114541
11.65623	0.009112025
11.67273	0.009109516
11.68776	0.009107015
11.70282	0.009104521
11.71784	0.009102039
11.73284	0.009099564
11.76367	0.009097096
11.78375	0.009094637
11.80019	0.009092186
11.81527	0.009089743
11.83033	0.009087311
11.84537	0.009084883
11.86043	0.009082468
11.87546	0.009080056
11.89049	0.009077654
11.90557	0.009075262
11.92059	0.009072875
11.93563	0.009070497
11.95068	0.009068128
11.96573	0.009065765
11.98078	0.00906341
11.99585	0.009061064
12.01088	0.009058722
12.02591	0.009056392
12.04097	0.009054068
12.05599	0.009051752
12.07104	0.009049446
12.0861	0.009047145
12.10113	0.009044849
12.11619	0.009042566
12.13123	0.009040287
12.14627	0.009038016
12.16131	0.009035751
12.17637	0.009033495
12.19143	0.009031245
12.20648	0.009029003
12.22153	0.00902677
12.23656	0.009024542
12.25165	0.00902232
12.26668	0.009020109
12.28171	0.009017901
12.29675	0.009015703
12.31187	0.00901351
12.3269	0.009011325
12.34193	0.00900915
12.35696	0.009006977
12.37199	0.009004815
12.387	0.009002656
12.40203	0.009000507
12.41706	0.008998363
12.43207	0.008996225
12.4471	0.008994096
12.46211	0.008991973
12.47711	0.008989858
12.49212	0.008987746
12.50713	0.008985645
12.5222	0.008983546
12.53722	0.008981457
12.5522	0.008979375
12.56722	0.008977297
12.58221	0.008975226
12.59759	0.008973162
12.6126	0.008971105
12.62764	0.008969053
12.64265	0.008967009
12.65769	0.00896497
12.67276	0.008962937
12.68776	0.008960914
12.70283	0.008958893
12.71795	0.00895688
12.73313	0.008954872
12.74823	0.008952872
12.76333	0.008950878
12.77845	0.00894889
12.79354	0.008946907
12.80997	0.00894493
12.82618	0.00894296
12.84243	0.008940994
12.85913	0.008939037
12.87426	0.008937082
12.8894	0.008935139
12.90456	0.008933198
12.91974	0.008931261
12.93495	0.008929335
12.95008	0.008927412
12.96517	0.008925493
12.98026	0.008923581
12.99537	0.008921677
13.01047	0.008919775
13.02557	0.008917881
13.04066	0.008915993
13.05575	0.008914111
13.07084	0.008912234
13.08597	0.008910363
13.10104	0.008908495
13.11607	0.008906635
13.13117	0.00890478
13.14619	0.008902931
13.16126	0.008901088
13.17635	0.008899247
13.19141	0.008897416
13.20647	0.008895588
13.22152	0.008893764
13.23666	0.008891949
13.25175	0.008890139
13.26684	0.008888332
13.28201	0.00888653
13.29709	0.008884734
13.31221	0.008882945
13.32731	0.008881161
13.34243	0.00887938
13.35756	0.008877606
13.37265	0.008875837
13.3877	0.008874073
13.40275	0.008872313
13.41776	0.00887056
13.43276	0.00886881
13.44782	0.008867067
13.46286	0.008865329
13.47789	0.008863594
13.49296	0.008861865
13.50798	0.008860141
13.52302	0.008858424
13.53805	0.008856709
13.55309	0.008855001
13.56815	0.008853298
13.58317	0.008851597
13.59819	0.008849904
13.61321	0.008848216
13.62837	0.008846531
13.64342	0.008844851
13.65849	0.008843177
13.67357	0.008841507
13.68862	0.008839841
13.70368	0.00883818
13.71876	0.008836526
13.73378	0.008834872
13.7488	0.008833226
13.76384	0.008831585
13.77886	0.008829946
13.79389	0.008828313
13.80895	0.008826687
13.82397	0.008825063
13.83903	0.008823442
13.8553	0.008821828
13.8714	0.008820218
13.88752	0.008818613
13.9037	0.008817014
13.91881	0.008815415
13.93387	0.008813825
13.94893	0.008812235
13.96401	0.008810651
13.97916	0.008809071
13.99424	0.0088075
14.00934	0.008805929
14.02443	0.008804361
14.03955	0.008802802
14.05466	0.008801245
14.06976	0.008799692
14.08486	0.008798142
14.09997	0.008796596
14.11506	0.008795058
14.13016	0.008793523
14.14527	0.008791991
14.16037	0.008790463
14.1755	0.00878894
14.19055	0.00878742
14.20565	0.008785903
14.22075	0.008784396
14.23586	0.008782888
14.25093	0.008781385
14.26602	0.008779885
14.28109	0.008778392
14.29612	0.0087769
14.3112	0.008775413
14.32629	0.008773932
14.34133	0.008772453
14.35638	0.00877098
14.37144	0.008769508
14.38651	0.008768042
14.40156	0.008766579
14.4166	0.008765119
14.43163	0.008763664
14.4467	0.008762213
14.46176	0.008760766
14.4768	0.008759323
14.49186	0.008757883
14.5069	0.008756446
14.52201	0.008755016
14.53715	0.008753587
14.55225	0.008752162
14.56732	0.008750742
14.58243	0.008749325
14.59751	0.008747913
14.61257	0.008746504
14.62764	0.008745098
14.64273	0.008743695
14.65782	0.008742297
14.67295	0.008740902
14.68805	0.008739511
14.70313	0.008738123
14.71822	0.008736741
14.73331	0.00873536
14.7484	0.008733984
14.76349	0.00873261
14.77862	0.008731241
14.79367	0.008729876
14.80886	0.008728512
14.82401	0.008727152
14.83924	0.008725799
14.85441	0.008724448
14.86959	0.008723098
14.88473	0.008721753
14.89992	0.008720412
14.9164	0.008719075
14.93258	0.008717741
14.94884	0.008716408
14.96411	0.008715083
14.97923	0.008713758
14.99435	0.008712438
15.00946	0.00871112
15.02457	0.008709803
15.03965	0.008708494
15.05471	0.008707186
15.06979	0.008705881
15.08487	0.00870458
15.09993	0.008703282
15.11499	0.00870199
15.13008	0.008700698
15.14513	0.00869941
15.1602	0.008698125
15.17529	0.008696845
15.19071	0.008695564
15.20576	0.00869429
15.22083	0.008693019
15.23592	0.00869175
15.25095	0.008690486
15.26602	0.008689222


==> figs/MRI/Cartesian/Knee1/REDEnergy_GD/lst_iter_diff.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00


==> figs/MRI/Cartesian/Knee1/REDEnergy_GD/lst_iter_diff_norm.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00


==> figs/MRI/Cartesian/Knee1/REDEnergy_GD/lst_psnr_time.txt <==
0	21.1412436131553
0.382078774273396	22.6114899902468
0.396862397901714	24.0116621865841
0.411559741944075	25.3316396495705
0.426782466936857	26.5605066814159
0.441440414171666	27.6877292070079
0.456077966373414	28.7046162059647
0.470701337791979	29.6057978471132
0.485315214842558	30.3903095519009
0.499952604062855	31.0619399927294
0.514606717973948	31.628705680176
0.529243415221572	32.1016745216691
0.543886702042073	32.493493408748
0.558508094865829	32.8170284192059
0.573144067078829	33.0843503818915
0.587801469955593	33.3061440369858
0.602438468951732	33.4914654131214
0.617092003114522	33.6477506063129
0.631724281702191	33.7809768833579
0.646355187054724	33.8958740776713
0.660992971155792	33.9961494455903
0.675641489215195	34.0846929845139
0.69025781005621	34.1637507317808
0.704900439828634	34.2350686529502
0.719541169703007	34.3000085584439
0.734177112579346	34.3596395817074
0.748816744890064	34.4148016471412
0.763444975484163	34.4661598933895
0.778077014256269	34.5142477273136
0.792724999133497	34.559496294726
0.8073741174303	34.6022560818779
0.822044252417982	34.642815860816
0.83686151355505	34.6814159672491
0.851508773397654	34.718257522547
0.86616407847032	34.7535088774809
0.8807941256091	34.7873125791955
0.895450696349144	34.8197917091076
0.910090542398393	34.851053939352
0.924735602457076	34.8811932677863
0.939372069668025	34.9102922721229
0.953990838490427	34.9384248429877
0.968607519287616	34.9656561320152
0.983225423377007	34.9920432693916
0.997862820979208	35.0176384958519
1.01248766761273	35.0424889665224
1.02710737893358	35.0666377861664
1.04176242323592	35.0901242246481
1.05639292579144	35.1129841833619
1.07104968791828	35.135250484736
1.08570498460904	35.1569536345106
1.10032089240849	35.178122129945
1.11496331263334	35.1987819401822
1.12960674241185	35.2189567700564
1.14424325758591	35.2386691561562
1.15888993022963	35.2579400299781
1.17353137442842	35.2767888283508
1.18816830264404	35.2952339490219
1.20280423248187	35.3132927970432
1.21744275838137	35.3309815816132
1.2320488714613	35.3483149170565
1.24667210550979	35.3653071410598
1.26132123544812	35.3819719634491
1.27596508339047	35.3983213558494
1.29064235417172	35.4143665694602
1.30535741755739	35.4301185583602
1.321189975366	35.4455878451015
1.33696038043126	35.460784445721
1.35396407544613	35.4757178933413
1.36861118767411	35.490397094242
1.3832579436712	35.5048306305441
1.39788779662922	35.5190266536922
1.41250645462424	35.5329929141779
1.42714437050745	35.5467368037165
1.44178638467565	35.5602652960862
1.456412746571	35.5735852543926
1.4710508887656	35.5867030066965
1.48567164549604	35.5996247161656
1.50030162138864	35.6123562484611
1.51492859330028	35.6249031684208
1.52955443738028	35.6372708650745
1.54416075255722	35.6494644851997
1.55878281779587	35.661489019193
1.57342132693157	35.6733491075361
1.58804844506085	35.6850494506249
1.60266348207369	35.6965942794452
1.61728780018166	35.7079876635818
1.63194930134341	35.7192335707563
1.64660772122443	35.7303358211252
1.66126683028415	35.7412981557199
1.67590417806059	35.7521239731336
1.69053358118981	35.7628166733289
1.70514348009601	35.7733797054445
1.71977762132883	35.7838160485615
1.73440442048013	35.7941287879791
1.74902915861458	35.8043207597192
1.76365598058328	35.8143948165881
1.77830118173733	35.8243536156178
1.79293340072036	35.8341997730802
1.80755679495633	35.843935788715
1.82219011196867	35.8535641364942
1.8368119020015	35.8630871556591
1.85145725635812	35.8725070543078
1.86611249158159	35.8818260504972
1.88072270061821	35.8910463560034
1.89533260278404	35.9001699529824
1.90996990213171	35.9091988995715
1.9246190590784	35.9181352041341
1.93925372092053	35.926980870094
1.95390391489491	35.9357377443067
1.9685349939391	35.9444076096033
1.98319910978898	35.9529920447724
1.99783298699185	35.9614928504428
2.01245593512431	35.9699114899311
2.02709151338786	35.9782497071566
2.0417371080257	35.9865088928861
2.05635919421911	35.994690757792
2.07098751701415	36.0027965970087
2.08563115028664	36.010827880251
2.10025594523177	36.0187858934592
2.11491373181343	36.0266719711178
2.1295599360019	36.0344874242275
2.14419093402103	36.042233500417
2.15882609738037	36.0499113711608
2.17345485463738	36.0575222975244
2.18808617442846	36.0650673907197
2.20271504577249	36.0725477595798
2.21734396182001	36.079964466293
2.23200108250603	36.0873185453982
2.2466199491173	36.0946110984968
2.26126036001369	36.101843075673
2.27589486865327	36.1090155025785
2.29051897767931	36.1161293190039
2.30515143088996	36.123185470283
2.31978127267212	36.1301849194154
2.33441864652559	36.1371284696366
2.35114152077585	36.1440170469747
2.36744921701029	36.1508514639495
2.38356629014015	36.1576327294449
2.39942771336064	36.1643614758947
2.41448544058949	36.1710387095613
2.42949283961207	36.1776651236472
2.44448791630566	36.1842416083925
2.45951733319089	36.1907687588346
2.47449685912579	36.197247245793
2.48949188133702	36.2036778180464
2.50704684620723	36.2100611392747
2.52213499415666	36.2163978891311
2.53719018911943	36.2226887591275
2.55228668870404	36.2289343832087
2.56733420258388	36.2351353700961
2.58234734740108	36.2412924354757
2.5971085014753	36.2474061025656
2.61177059262991	36.2534770014559
2.6264090994373	36.2595057662722
2.64107967773452	36.2654929237183
2.6557404906489	36.2714390425592
2.67038671765476	36.2773446816187
2.68503029691055	36.2832103501457
2.69967141980305	36.289036568758
2.7143607577309	36.2948238585409
2.7291052355431	36.3005727155585
2.74385242955759	36.3062836151073
2.75860445247963	36.3119570768158
2.77333900239319	36.3175935106343
2.78807370271534	36.3231933930665
2.80275882733986	36.3287572889853
2.81743269274011	36.3342854704697
2.83205798547715	36.339778545839
2.84669874142855	36.3452368208255
2.86184270959347	36.3506608088154
2.87659163540229	36.3560508831304
2.89122883230448	36.3614074222801
2.90588684845716	36.3667309275646
2.92055236035958	36.3720215721683
2.93519103340805	36.3772799793667
2.94986014533788	36.3825063308368
2.96448731143028	36.3877011995431
2.97912407200783	36.3928647039934
2.99378802487627	36.3979973980867
3.00845943111926	36.4030995051041
3.02312581427395	36.4081715228678
3.03778647910804	36.4132137625718
3.05243982141837	36.4182265845605
3.06707296939567	36.4232104042447
3.08173780376092	36.4281656423946
3.09638443868607	36.4330925331378
3.1110378918238	36.4379913138369
3.12569898506626	36.4428622170568
3.14035527873784	36.4477054731653
3.15499821491539	36.4525214149329
3.16966237826273	36.4573102830731
3.18611393822357	36.4620723614273
3.20083076925948	36.4668079097978
3.21549829421565	36.4715172318246
3.23014031816274	36.4762006072587
3.2447943110019	36.4808582749761
3.25947519764304	36.4854904689833
3.27412681886926	36.4900975498126
3.28879337850958	36.4946796275151
3.30345754837617	36.4992370691613
3.31811528559774	36.5037699977782
3.33275069482625	36.5082787741089
3.34740251209587	36.5127635989585
3.36204197024927	36.5172246439096
3.37668898655102	36.5216622101556
3.39226864045486	36.5260764818829
3.40804748144001	36.5304676946935
3.42378180241212	36.5348361378924
3.43952833721414	36.5391818995907
3.45416370034218	36.5435052554876
3.46882258635014	36.5478064103111
3.48347393842414	36.5520856322143
3.49831308377907	36.5563430190355
3.51296849315986	36.5605788960133
3.52762272395194	36.5647933363435
3.54226317955181	36.5689866128484
3.55690123233944	36.5731589171443
3.57155470037833	36.5773105030787
3.58619733946398	36.5814413837599
3.60084733553231	36.5855519131297
3.6155047644861	36.5896422299088
3.63017454650253	36.5937124894171
3.64482206851244	36.597762825642
3.65949992835522	36.6017935352357
3.67414158536121	36.6058047536718
3.68878185842186	36.6097965781666
3.70344943040982	36.6137692679157
3.71809031860903	36.617723009292
3.73273231135681	36.6216577715279
3.74737716140226	36.6255739804992
3.76203699829057	36.6294716098412
3.7767068115063	36.6333509790884
3.79135298216715	36.6372120803963
3.80600876640528	36.6410551788573
3.82074542017654	36.6448803858073
3.8353931880556	36.6486878510045
3.85002583498135	36.6524776765064
3.86466189892963	36.6562501087566
3.87929750466719	36.6600052199192
3.89394659269601	36.6637431901753
3.90859713964164	36.6674641885312
3.92324503930286	36.6711683057664
3.9379032086581	36.6748556500779
3.95254415087402	36.6785264592628
3.96721145883203	36.6821807644941
3.98187268571928	36.6858187615185
3.99649780057371	36.6894405751123
4.01115157082677	36.6930463726333
4.02580016572028	36.6966361927917
4.04045074759051	36.7002102393359
4.05509960837662	36.7037686756418
4.0697438782081	36.7073115542222
4.08437779825181	36.7108390402986
4.09902601735666	36.7143511815221
4.11368607729673	36.7178482034985
4.12833909364417	36.7213302968227
4.14304329594597	36.7247973260652
4.15769652277231	36.728249648202
4.17232618760318	36.7316871868632
4.18700284557417	36.7351101197839
4.20167686790228	36.7385186065966
4.21637497423217	36.7419126380795
4.23110136622563	36.7452924439009
4.24580839043483	36.748658134634
4.26050473516807	36.7520096296764
4.27523939544335	36.7553472701088
4.28989029442891	36.7586710196075
4.30452258139849	36.7619809706058
4.31914169946685	36.7652772609131
4.33376670163125	36.7685600455677
4.34838882647455	36.7718293159685
4.36303526954725	36.7750851965608
4.3776830015704	36.77832780299
4.39231226872653	36.7815572527032
4.40697453496978	36.7847736080924
4.42160932719707	36.7879769100954
4.43624742981046	36.7911673636569
4.45092354575172	36.7943449339263
4.46557607874274	36.7975098321949
4.48021546751261	36.8006621156381
4.49487800337374	36.8038018315171
4.50953469797969	36.8069291368582
4.52417489513755	36.8100440677185
4.53883653692901	36.813146707399
4.55349563388154	36.816237164813
4.56815315131098	36.8193155167317
4.58280109521002	36.8223818843457
4.59743778733537	36.8254363072105
4.61208264064044	36.8284788094583
4.62674493063241	36.8315096427427
4.64137736475095	36.8345287689808
4.65601360378787	36.8375362693377
4.6706754588522	36.8405322176001
4.68531926488504	36.8435167701476
4.69995661173016	36.8464899373411
4.71459959959611	36.849451740215
4.7292394656688	36.8524023704802
4.7438906324096	36.8553418616493
4.75858983816579	36.8582702625077
4.77345469407737	36.8611875784422
4.78811544878408	36.8640940334833
4.80277504958212	36.8669896328605
4.81742235459387	36.8698744237445
4.83207085216418	36.8727485032632
4.84673635009676	36.8756119008413
4.86136978724971	36.8784648051326
4.87601117743179	36.8813071605362
4.8906461740844	36.884139085408
4.90530189499259	36.8869606558612
4.91993984300643	36.8897719382054
4.93460875097662	36.8925728637492
4.94925071811303	36.8953636927151
4.96389165800065	36.898144436504
4.97854336118326	36.9009150482813
4.99317424651235	36.9036756987273
5.00782628823072	36.9064264654927
5.02248564828187	36.9091673504103
5.03714225906879	36.9118984883722
5.05178901273757	36.9146198360817
5.06645928462967	36.9173315182941
5.08111705444753	36.9200335698199
5.09575548348948	36.922726141326
5.1104125212878	36.9254091047997
5.1250686342828	36.928082638675
5.1397073934786	36.930746781341
5.15436828136444	36.9334016607866
5.169033060316	36.9360472906551
5.18367806915194	36.9386836144238
5.19837818108499	36.9413108889105
5.21302990615368	36.9439289484315
5.22769762109965	36.946538048454
5.24234156589955	36.9491381416445
5.25699255988002	36.9517292589901
5.27164172474295	36.9543114777799
5.28629376273602	36.9568849441475
5.30091150477529	36.9594495718883
5.31554503878579	36.9620054570307
5.33019811147824	36.9645527422659
5.34485211130232	36.9670913928039
5.3595052161254	36.9696214370542
5.37417379580438	36.9721429089014
5.38917507091537	36.9746559791434
5.40399737097323	36.977160563222
5.41869085188955	36.9796568348323
5.4333364260383	36.9821447928025
5.44798624375835	36.9846244889238
5.46261867182329	36.9870959292506
5.47725462540984	36.9895591673905
5.49190004449338	36.9920143265538
5.50655418867245	36.9944614483251
5.52119508665055	36.9969004968345
5.53583823284134	36.9993315404063
5.55047710798681	37.0017546524252
5.56509718392044	37.0041698875492
5.57976357080042	37.0065772593403
5.59442887222394	37.0089768218679
5.60907345917076	37.0113686125166
5.62371008610353	37.0137526877042
5.63837878918275	37.0161290932935
5.65302295098081	37.0184978707496
5.66768497601151	37.020859059838
5.68235958134755	37.0232127229336
5.69701873045415	37.0255587857216
5.71167285554111	37.0278974960688
5.72632722556591	37.0302288081373
5.74098650552332	37.0325527309245
5.75564029160887	37.0348694314946
5.77031694119796	37.0371787130546
5.78495632717386	37.0394807875605
5.79961802903563	37.0417757065178
5.81428885785863	37.044063390773
5.82891035778448	37.046343947656
5.84355536988005	37.0486173904292
5.85821169288829	37.0508838193035
5.87284645857289	37.0531432016599
5.88749763462692	37.0553955734036
5.90216443082318	37.0576409687637
5.91679005464539	37.0598794713522
5.931448682677	37.0621110926337
5.94612415367737	37.0643358319003
5.9607807379216	37.0665537517315
5.97541560372338	37.0687649521821
5.99007870070636	37.0709693448708
6.00472625158727	37.0731670554391
6.01937865652144	37.0753580412395
6.03401990281418	37.0775424373094
6.04864881886169	37.0797202398624
6.0632711709477	37.0818915203541
6.07791646802798	37.0840562002088
6.0925619690679	37.0862143665402
6.10718693304807	37.0883660604739
6.12184198061004	37.0905112599966
6.13648193934932	37.0926501339519
6.15110247116536	37.0947826472381
6.16576482914388	37.096908765549
6.18041357351467	37.0990287133846
6.19507826957852	37.1011422852542
6.20976300863549	37.1032496531606
6.22441875655204	37.105350830876
6.23903920780867	37.1074458533353
6.25368618965149	37.1095347898695
6.26834188494831	37.1116176578914
6.28298784187064	37.1136944860487
6.29762635100633	37.1157653499395
6.31227361923084	37.1178302046202
6.32689987542108	37.1198890857661
6.34155396139249	37.1219420421983
6.35619266238064	37.1239890429844
6.37082713423297	37.1260302127319
6.38547569792718	37.1280654864789
6.40012780018151	37.1300948940694
6.41477612685412	37.1321184388419
6.42943418212235	37.134136228259
6.44410185748711	37.1361482491561
6.45875950483605	37.138154483941
6.47341618873179	37.1401549986381
6.48804887663573	37.142149829027
6.50271754572168	37.1441389518001
6.51738057751209	37.1461225688145
6.53201949363574	37.1481005222293
6.54666097229347	37.1500728657324
6.56132955243811	37.1520396483382
6.57598386937752	37.1540008899277
6.59061897126958	37.1559566522479
6.60527531988919	37.1579069268407
6.61992714367807	37.159851730869
6.63456600578502	37.1617911148643
6.64923818968236	37.1637250841936
6.66388609493151	37.1656536846716
6.67863862356171	37.167576913669
6.69328921753913	37.1694947882917
6.70793075533584	37.1714074414857
6.72254529269412	37.1733147681858
6.73723173467442	37.1752168313553
6.75187956355512	37.1771137375112
6.7665418414399	37.1790053918583
6.78121544606984	37.1808919140923
6.79586275992915	37.182773206639
6.81049493281171	37.1846493700951
6.82513496465981	37.1865203838087
6.83975461451337	37.1883863672679
6.85438019735739	37.1902472542218
6.86905109556392	37.1921030782455
6.88369264872745	37.1939539442863
6.89833336789161	37.1957998152891
6.91300029074773	37.1976406995754
6.92765272594988	37.1994766776521
6.94230370456353	37.2013076620894
6.95695955865085	37.2031337684795
6.97159399557859	37.2049549039978
6.98624828923494	37.2067712781253
7.00092382589355	37.2085827661784
7.01557715376839	37.2103894528523
7.03022502968088	37.2121913068351
7.04486759472638	37.21398844345
7.05952354986221	37.215780896531
7.07418554276228	37.217568497511
7.08883845573291	37.219351439125
7.10346642462537	37.2211296412855
7.11809497792274	37.2229032425808
7.1327511081472	37.2246722014438
7.14738427335396	37.2264364646877
7.16203149128705	37.2281961802448
7.17669079545885	37.2299512983119
7.19135356647894	37.2317017766197
7.2059963052161	37.2334477773742
7.22065974399447	37.2351892706339
7.2353126402013	37.236926235228
7.24995475029573	37.238658662723
7.2646023244597	37.2403866987966
7.27925980649889	37.2421102767548
7.2939164978452	37.2438294096753
7.308730983641	37.2455440999116
7.32338121766225	37.2472544179384
7.33802788425237	37.2489604073803
7.35269123828039	37.2506619826157
7.36737181106582	37.2523593168645
7.38199788890779	37.2540522516979
7.39666268695146	37.2557409599915
7.4113218919374	37.2574253952407
7.42597676208243	37.2591055032083
7.44062924012542	37.2607813787945
7.45527716726065	37.2624530813913
7.46993014635518	37.2641206036808
7.48457993241027	37.265783849001
7.49923120718449	37.267442985407
7.51385542424396	37.2690979857342
7.52852962817997	37.2707487949656
7.54318194743246	37.2723955204333
7.5578383076936	37.2740381721121
7.57251365482807	37.2756766253746
7.58714982913807	37.2773111198405
7.60179827222601	37.2789415587797
7.61646777624264	37.2805679531962
7.63113412633538	37.2821903986535
7.64580234419554	37.2838087601539
7.66045274911448	37.2854232268186
7.6750872512348	37.2870337139717
7.68974213814363	37.2886402304419
7.70440067956224	37.2902428982727
7.71905169263482	37.2918415509195
7.73368992656469	37.2934363916686
7.74833755381405	37.2950273203974
7.76299889944494	37.296614379222
7.77763726841658	37.2981976044226
7.79228510940447	37.299776972139
7.80692729121074	37.3013524960485
7.82155780820176	37.3029242608046
7.83622954180464	37.3044922690162
7.85087996441871	37.3060564261324
7.86551548121497	37.3076169057447
7.8801614032127	37.3091736601534
7.89480747608468	37.3107266600175
7.90945514244959	37.3122760258601
7.9241266772151	37.3138216372254
7.93876686040312	37.3153635429902
7.95339801860973	37.3169018534547
7.96807575272396	37.3184364818911
7.98270789487287	37.3199674942969
7.99735042219982	37.3214948904709
8.01199569506571	37.3230186344824
8.02663322491571	37.3245388686139
8.04129036981612	37.3260555163047
8.05594036402181	37.3275685893996
8.0705864620395	37.3290781232616
8.08524396969005	37.3305841093656
8.0999055095017	37.3320865574609
8.11454058624804	37.3335855525091
8.12918805051595	37.3350810735244
8.14382920460775	37.3365731402614
8.15847775060683	37.3380616957225
8.17311200546101	37.3395468610586
8.18777236202732	37.3410285420404
8.20239815628156	37.3425068364189
8.21702283946797	37.3439816922647
8.23168246541172	37.3454531921341
8.24631474353373	37.3469212879361
8.26097038947046	37.348386111963
8.27564631449059	37.3498475179952
8.2902952907607	37.3513055831109
8.30493948748335	37.3527603679107
8.3195914933458	37.3542119297975
8.33423191541806	37.3556600822574
8.34886768320575	37.3571049101612
8.3634989131242	37.3585465402681
8.37814072333276	37.3599849082677
8.39277379820123	37.3614199930015
8.40742480428889	37.3628518638408
8.4220482413657	37.3642805377334
8.43670442607254	37.3657059454859
8.45134535105899	37.3671281292428
8.46597135299817	37.3685473213186
8.48061692807823	37.3699631249965
8.49528017733246	37.3713758629847
8.50993220740929	37.3727854408978
8.52456108434126	37.3741918888852
8.53921871911734	37.3755951937738
8.55388547619805	37.3769954221139
8.56853104615584	37.3783925451971
8.58350104792044	37.3797865192711
8.59815329685807	37.381177495013
8.61278334166855	37.3825653381106
8.62743432447314	37.3839501515677
8.64208610076457	37.3853319884332
8.67343680374324	37.386710698194
8.69008272886276	37.3880864757246
8.70804715808481	37.3894591986657
8.72310962481424	37.3908289837823
8.73790678149089	37.3921957403457
8.75265713548288	37.3935594677061
8.76740619260818	37.3949203014905
8.78208122542128	37.3962781750561
8.7967610755004	37.397633062958
8.81140201445669	37.3989850500351
8.8261017263867	37.4003341388604
8.84076032740995	37.4016803391544
8.85539164859802	37.4030235931202
8.87011106684804	37.4043639958697
8.88478656485677	37.405701480753
8.89944590860978	37.4070361586754
8.91412253072485	37.4083679285407
8.92878053244203	37.4096969347764
8.94344576261938	37.4110230434057
8.95811921358109	37.4123463233449
8.97277778852731	37.4136667771716
8.98741515446454	37.4149845181233
9.00209871074185	37.4162993829204
9.01674406742677	37.4176114834766
9.03139541763812	37.4189207858176
9.04605492670089	37.4202274136606
9.06072418065742	37.4215312213063
9.07537374459207	37.4228323004512
9.0900460681878	37.4241306828185
9.10469510685652	37.4254263187268
9.11934477370232	37.4267192445389
9.13401073589921	37.4280094480249
9.14867809880525	37.4292970268164
9.16332956869155	37.4305819216086
9.17799014551565	37.4318640968718
9.19265364436433	37.4331436332527
9.20732147200033	37.4344205568961
9.22285170387477	37.4356948292306
9.23754355497658	37.4369664527957
9.25222293194383	37.4382355054651
9.26688818167895	37.4395018611247
9.28153989557177	37.4407656990376
9.29620467545465	37.4420269703288
9.31087354430929	37.4432856206354
9.32553415931761	37.4445416506493
9.34018603526056	37.4457951895534
9.35485273739323	37.4470460789002
9.36949503747746	37.4482944696353
9.38423597346991	37.4495403719973
9.39891701145098	37.4507836980184
9.41356926737353	37.4520245146992
9.42821179237217	37.4532628890578
9.44288733555004	37.4544986779878
9.45756342727691	37.4557319529071
9.47220836719498	37.4569628229457
9.48688562307507	37.4581912148667
9.50154474796727	37.4594170567248
9.51619989890605	37.4606404439657
9.53091676672921	37.4618614298908
9.54569390974939	37.4630800244498
9.56035234034061	37.4642961023388
9.57502986257896	37.4655097330324
9.58971194550395	37.4667209939671
9.60437979130074	37.4679298425775
9.61903387820348	37.4691362865624
9.63366801850498	37.4703402924459
9.64830629760399	37.4715419634797
9.66297926334664	37.4727412917941
9.67874182853848	37.4739381961303
9.69464161852375	37.4751327632886
9.71040056133643	37.4763249421903
9.7261246163398	37.4775148093243
9.74077922059223	37.4787023006199
9.7554469415918	37.4798874650512
9.77010289253667	37.4810703810041
9.78476616647094	37.4822508959676
9.79944708617404	37.4834291532085
9.81410168902948	37.4846050977186
9.82877655280754	37.4857787615078
9.8434370867908	37.4869501473855
9.85878197662532	37.488119248648
9.87374139670283	37.4892860754252
9.88872207747772	37.4904506692711
9.90372574515641	37.4916129887877
9.91867358097807	37.4927731118039
9.93367274710909	37.4939309689316
9.94867281196639	37.4950865760238
9.96364375110716	37.496239984096
9.97865002742037	37.4973912078284
9.99366369238123	37.4985402223822
10.0086318193935	37.4996869252197
10.023630883079	37.5008315643719
10.0386156081222	37.5019739583664
10.0536239258945	37.5031142256855
10.0686346469447	37.5042522684505
10.0836251708679	37.5053881702796
10.0986079275608	37.5065219018254
10.113638558425	37.5076535089445
10.1286476925015	37.5087829816478
10.1436629951932	37.5099102961336
10.1586894090287	37.5110355032342
10.1737252189778	37.5121586021571
10.188796589151	37.5132795372448
10.2038480001502	37.5143984170973
10.218882266432	37.515515218324
10.233893214725	37.5166298116957
10.2489516176283	37.517742396721
10.2639767117798	37.5188529413273
10.2790147494525	37.5199614090757
10.2940387194976	37.521067761885
10.3090560557321	37.5221720780727
10.324067494832	37.52327437704
10.3390974909998	37.5243746225112
10.3544502370059	37.5254728083045
10.3694375897758	37.5265689866143
10.3844467196614	37.5276631233233
10.3994727204554	37.5287552195796
10.4144597235136	37.529845348828
10.4294762085192	37.5309334547148
10.44445672445	37.5320195521073
10.4594248267822	37.5331036989042
10.4744407078251	37.5341858231905
10.4894226836041	37.5352659052696
10.5044177025557	37.5363441037732
10.5194255867973	37.5374203518919
10.5345103512518	37.5384945729257
10.5495292474516	37.5395668553711
10.5645402446389	37.5406371540641
10.579580548685	37.5417056049595
10.5945941098034	37.5427720303547
10.6096300026402	37.5438366255656
10.6246441248804	37.5448991908683
10.6397395925596	37.5459598823643
10.6548834755085	37.5470186349428
10.6700344323181	37.5480755257192
10.6851108791307	37.5491304535495
10.700228957925	37.5501835548737
10.7151865921915	37.5512347922236
10.7313420902938	37.5522840769882
10.7486181245185	37.5533315139727
10.7648807787336	37.5543770654441
10.7822333597578	37.5554207667113
10.797364200931	37.5564625332537
10.8125676400959	37.5575026272519
10.8276813160628	37.5585407449427
10.8428132012486	37.5595770511725
10.8579462645575	37.5606115278409
10.8730290033855	37.5616441403994
10.8880904573016	37.5626750026998
10.9031107970513	37.5637039245364
10.9181442759	37.5647311583722
10.9332032357343	37.5657564928571
10.9482503444888	37.5667800888779
10.963308901526	37.5678018194885
10.9783807937056	37.5688217862564
10.9933995576575	37.5698400263268
11.0084173157811	37.5708564246911
11.0234559620731	37.5718710764144
11.0385003802367	37.5728839107434
11.0535500454716	37.5738950480697
11.0688020293601	37.5749044357799
11.0838397163898	37.5759120275088
11.0988781014457	37.576917932083
11.1139203784987	37.5779220824366
11.128939518705	37.578924430691
11.1439885357395	37.5799250895777
11.1590427327901	37.5809239868419
11.1740750898607	37.5819212063341
11.1891123116948	37.5829167275377
11.2041535419412	37.583910449325
11.2192466380075	37.5849025597775
11.2342759170569	37.585892862123
11.2493079700507	37.5868815483678
11.2643463429995	37.5878685429846
11.2793928240426	37.5888538584768
11.2944390331395	37.5898374933058
11.3095264639705	37.5908194859876
11.324591695331	37.591799753897
11.3396665514447	37.5927783650683
11.3547358005308	37.5937553147087
11.3699125265703	37.594730603426
11.3850151733495	37.5957043040511
11.4000703846104	37.5966763128401
11.4151422712021	37.5976467029984
11.4302179473452	37.5986154241732
11.445271352306	37.5995825424133
11.4603667822666	37.600547999856
11.4754553665407	37.6015118548363
11.4905138532631	37.6024741314267
11.5055485423654	37.6034347485925
11.5206180103123	37.6043937338276
11.5356751601212	37.6053511780398
11.5507381162606	37.606307028343
11.5657773609273	37.6072612513385
11.5808091196232	37.6082139334388
11.5958921746351	37.6091650060169
11.6109569510445	37.6101144997808
11.6260656220838	37.6110624464094
11.6411421638913	37.6120088457612
11.6562281339429	37.6129537151532
11.6727261259221	37.6138969226833
11.6877645710483	37.6148386254447
11.7028240961954	37.615778718907
11.7178454222158	37.6167173007534
11.7328373221681	37.6176543863687
11.7636714885011	37.6185899311951
11.7837483715266	37.6195238846743
11.8001913046464	37.6204563928441
11.8152666515671	37.6213872836036
11.8303296836093	37.622316750169
11.8453743527643	37.6232446052294
11.8604315957054	37.6241710176262
11.8754593916237	37.6250959400992
11.8904909426346	37.6260193954008
11.9055690579116	37.6269412843172
11.9205936300568	37.6278617612254
11.9356255391613	37.6287807333637
11.9506838102825	37.6296981889188
11.9657292054035	37.630614114797
11.9807759793475	37.6315286657222
11.9958534152247	37.6324417256483
12.0108842444606	37.6333532508111
12.0259121223353	37.6342634066554
12.040969605092	37.6351720640395
12.0559921567328	37.6360792591696
12.0710417726077	37.6369850061351
12.0860986676998	37.6378893146692
12.1011340627447	37.638792181513
12.1161878788844	37.6396936311533
12.1312299510464	37.6405936097019
12.1462732553482	37.6414921530719
12.1613076212816	37.6423893081694
12.17636723537	37.6432850111278
12.1914299894124	37.6441792860947
12.2064834358171	37.6450721407608
12.2215296016075	37.6459636228788
12.2365567642264	37.6468536530461
12.2516513220035	37.6477423660151
12.2666755151004	37.6486295774955
12.2817106097937	37.6495154210125
12.2967510507442	37.6503998535324
12.3118740757927	37.6512829681946
12.3269008360803	37.6521646685904
12.3419270059094	37.6530450182056
12.3569565345533	37.6539239158358
12.3719872348011	37.6548014914525
12.3869981206954	37.6556777402411
12.4020308717154	37.656552552465
12.4170622695237	37.6574259763652
12.432065136265	37.6582981292069
12.4471032232977	37.6591688607567
12.4621056052856	37.6600382477649
12.4771058689803	37.6609063390224
12.4921231009066	37.6617730858969
12.5071284230798	37.6626384207532
12.5222024586983	37.6635025214906
12.5372233474627	37.6643652709773
12.5522013343871	37.665226619687
12.5672190845944	37.6660867710383
12.5822133976035	37.66694551186
12.597593667917	37.6678029107675
12.6126024597324	37.6686590623912
12.6276354524307	37.6695138737521
12.6426500952803	37.6703673770269
12.6576866148971	37.6712196061294
12.6727561000735	37.6720704896653
12.6877552801743	37.6729201209349
12.7028335430659	37.6737684721555
12.7179503939115	37.6746154699301
12.7331272363663	37.6754612142383
12.7482247822918	37.6763056620247
12.7633256795816	37.6771488431166
12.7784452424385	37.6779908104825
12.7935415245593	37.6788314563868
12.8099649813958	37.6796708004702
12.8261765101925	37.6805089024404
12.8424312802963	37.6813458091484
12.859131640289	37.6821814532627
12.8742594430223	37.6830157708681
12.8893973929808	37.6838488369328
12.9045648956671	37.6846806428171
12.9197411355563	37.6855112541245
12.9349450394511	37.6863405992066
12.9500792007893	37.6871687689427
12.9651705636643	37.6879956280759
12.9802611079067	37.6888212925306
12.9953667917289	37.6896457325293
13.010468642693	37.6904689335701
13.0255672605708	37.691290914521
13.0406625904143	37.6921116858101
13.0557471686043	37.6929312469975
13.0708442684263	37.69374959523
13.0859680511057	37.6945666863447
13.1010428438894	37.6953826118965
13.1160749346018	37.6961972981196
13.1311659137718	37.6970108152564
13.1461882609874	37.6978231846084
13.1612582649104	37.6986343042195
13.1763474587351	37.6994442096594
13.1914079529233	37.7002530095587
13.2064694012515	37.7010605682253
13.221518154256	37.7018669158489
13.2366590322927	37.7026721740714
13.2517462470569	37.7034762286768
13.266844634898	37.7042790616266
13.2820055009797	37.7050807395997
13.2970861466601	37.7058812692705
13.3122074943967	37.7066806475541
13.3273134957999	37.7074788614529
13.3424331732094	37.7082759451838
13.3575600213371	37.7090718353716
13.3726459722966	37.7098665844976
13.3877018471248	37.7106602553142
13.4027482382953	37.7114526862976
13.4177567632869	37.7122440223778
13.4327599019744	37.7130342174863
13.4478196878918	37.7138232707477
13.4628620715812	37.7146111661529
13.4778934936039	37.7153979433012
13.492958042305	37.7161835322122
13.5079828770831	37.7169681093998
13.5230151088908	37.717751545237
13.538053532131	37.7185338512515
13.5530912983231	37.7193150329301
13.5681468541734	37.7200950788738
13.5831653214991	37.7208740564974
13.5981939039193	37.7216519198214
13.6132134031504	37.7224286060911
13.6283661811613	37.7232041932765
13.6434190771542	37.7239787805918
13.6584929833189	37.7247522269676
13.6735743861645	37.7255245834143
13.688621473033	37.7262959339621
13.7036844249815	37.7270661084872
13.7187584056519	37.7278352267877
13.7337782178074	37.7286032506893
13.7487984960899	37.7293702361789
13.763839026913	37.7301360778143
13.7788592567667	37.7309009174747
13.7938948636875	37.7316645864766
13.8089508386329	37.7324272098716
13.8239731965587	37.7331888137702
13.8390335524455	37.7339493989038
13.8552962443791	37.7347088761215
13.8713958091103	37.7354672852127
13.8875239081681	37.7362246078108
13.9036952950992	37.7369808697958
13.9188049770892	37.7377361785975
13.933871595189	37.7384903707055
13.9489294518717	37.7392435309158
13.9640101687983	37.7399956668244
13.9791632788256	37.7407467292981
13.994244268164	37.7414967931526
14.0093366899528	37.7422457949165
14.0244276039302	37.7429937540639
14.0395534439012	37.7437407194028
14.0546581908129	37.7444865983996
14.0697586168535	37.7452315243423
14.0848649619147	37.7459754410439
14.0999656929635	37.7467183127843
14.1150623806752	37.7474600861407
14.1301586898044	37.7482008771485
14.1452740891837	37.7489407353832
14.1603675573133	37.7496794841274
14.1754957316443	37.7504172421625
14.1905507794581	37.751154019815
14.2056545466185	37.7518898245263
14.2207512534223	37.7526246136077
14.2358557893895	37.7533583956098
14.2509258962236	37.7540912319237
14.2660222360864	37.754823036788
14.2810845482163	37.7555538115223
14.2961243093014	37.7562835988741
14.3112014634535	37.7570125166828
14.3262936654501	37.7577403356219
14.3413334735669	37.7584671238616
14.3563801702112	37.7591929858306
14.3714404874481	37.7599179416501
14.3865052121691	37.7606418748132
14.401562942192	37.7613648319874
14.4165988261811	37.7620868444668
14.431631791871	37.7628079088507
14.4467023727484	37.7635279734893
14.4617581735365	37.7642471085652
14.4767988529056	37.7649652022645
14.4918646058068	37.7656823522428
14.5069021414965	37.766398595806
14.5220110225491	37.767113848485
14.5371505194344	37.767828172662
14.5522459363565	37.7685415657769
14.5673215673305	37.7692539937347
14.5824301172979	37.7699654679643
14.5975133473985	37.7706760239518
14.6125750513747	37.7713856089528
14.6276430273429	37.7720942658694
14.6427312851883	37.7728019554733
14.6578225423582	37.7735087360238
14.6729540191591	37.7742146398582
14.6880488791503	37.7749195399381
14.7031317404471	37.7756235519448
14.7182238893583	37.7763266597359
14.7333077662624	37.7770288548474
14.7483961773105	37.7777301289598
14.7634949469939	37.7784304736918
14.778621875681	37.7791299141037
14.7936657448299	37.7798284168172
14.8088591778651	37.7805259963103
14.8240148960613	37.7812226372725
14.839243107941	37.7819183646692
14.8544094869867	37.7826132012334
14.8695948622189	37.7833071676375
14.8847260302864	37.7840003175376
14.8999156705104	37.7846924883073
14.9163998062722	37.7853837116735
14.9325833772309	37.7860740954503
14.9488439550623	37.7867635733343
14.9641071530059	37.7874521515106
14.9792248988524	37.7881397943925
14.9943546797149	37.7888266632514
15.0094645968638	37.7895125686498
15.0245734238997	37.7901976608828
15.0396518087946	37.7908818057115
15.0547053460032	37.7915651313524
15.0697858342901	37.792247609312
15.0848687645048	37.7929291270995
15.0999301732518	37.7936097612391
15.1149866702035	37.7942895640847
15.1300783692859	37.7949685091085
15.1451343274675	37.795646516005
15.160197077319	37.7963237614055
15.1752923931926	37.7970000170815
15.1907152561471	37.7976755054174
15.2057612142526	37.7983501555689
15.2208346631378	37.7990238645046
15.2359147621319	37.7996967552395
15.2509513390251	37.8003688251452
15.2660247432068	37.8010400720789


==> figs/MRI/Cartesian/Knee1/REDEnergy_ISTA/lst_cost_time.txt <==
0	78.91614
0.04898705	43.68052
0.09755778	24.44631
0.1461678	13.84809
0.1948056	7.953219
0.2433833	4.642417
0.2920036	2.763615
0.3405516	1.685324
0.3891423	1.05859
0.4377318	0.6890127
0.4862596	0.4673945
0.534855	0.3318713
0.5834465	0.247077
0.6319973	0.1925974
0.6805418	0.1565254
0.7291608	0.1318356
0.7785193	0.1143307
0.8391458	0.1014675
0.8981577	0.0916806
0.946805	0.0839899
0.9954243	0.07776964
1.044071	0.07261185
1.092701	0.06824445
1.141379	0.06448152
1.190049	0.06119281
1.238674	0.0582848
1.287267	0.05568855
1.335914	0.05335208
1.384587	0.05123531
1.433291	0.04930666
1.481915	0.04754083
1.531245	0.04591721
1.579821	0.04441872
1.628388	0.04303112
1.676919	0.0417423
1.725533	0.04054195
1.774131	0.0394212
1.822707	0.03837233
1.87126	0.03738859
1.919901	0.03646409
1.968617	0.03559362
2.017251	0.03477255
2.06606	0.03399676
2.114828	0.03326261
2.176122	0.03256679
2.234838	0.03190634
2.283749	0.03127861
2.332558	0.0306812
2.381298	0.03011191
2.429978	0.02956878
2.478616	0.02905002
2.527271	0.02855396
2.575869	0.02807913
2.62452	0.02762415
2.673234	0.02718778
2.722025	0.02676884
2.770721	0.0263663
2.819468	0.02597916
2.86802	0.02560654
2.916697	0.02524761
2.965519	0.02490159
3.014182	0.02456778
3.062786	0.02424551
3.111416	0.02393418
3.160007	0.02363321
3.208552	0.02334209
3.257141	0.02306031
3.305759	0.02278741
3.354399	0.02252298
3.403034	0.02226659
3.451711	0.02201788
3.516204	0.0217765
3.570682	0.02154212
3.619312	0.02131442
3.668009	0.02109312
3.716641	0.02087795
3.765217	0.02066863
3.813849	0.02046494
3.862511	0.02026664
3.911119	0.02007352
3.959787	0.01988537
4.008379	0.019702
4.05702	0.01952322
4.105612	0.01934887
4.154212	0.01917878
4.202915	0.01901279
4.251547	0.01885076
4.300178	0.01869254
4.348829	0.01853801
4.397479	0.01838703
4.446189	0.01823948
4.49484	0.01809525
4.543424	0.01795423
4.592079	0.01781631
4.64072	0.01768138
4.689372	0.01754938
4.73835	0.01742018
4.78705	0.01729372
4.850727	0.01716989
4.90656	0.01704864
4.955471	0.01692986
5.0042	0.01681351
5.052903	0.0166995
5.101561	0.01658776
5.150176	0.01647823
5.198864	0.01637085
5.247548	0.01626555
5.296158	0.01616229
5.344884	0.016061
5.393532	0.01596163
5.442254	0.01586413
5.490955	0.01576845
5.539575	0.01567454
5.588214	0.01558235
5.636919	0.01549185
5.685589	0.01540298
5.734259	0.01531571
5.782903	0.01523
5.831481	0.0151458
5.880153	0.01506308
5.930077	0.01498181
5.978781	0.01490195
6.027323	0.01482346
6.076059	0.01474631
6.128593	0.01467047
6.192913	0.01459592
6.24155	0.01452261
6.29037	0.01445053
6.339107	0.01437964
6.387964	0.01430991
6.436952	0.01424133
6.485844	0.01417386
6.534664	0.01410748
6.583535	0.01404216
6.629811	0.01397789
6.678595	0.01391464
6.727326	0.01385239
6.77611	0.01379111
6.825242	0.01373079
6.873945	0.01367141
6.922666	0.01361294
6.968981	0.01355537
7.017794	0.01349868
7.064045	0.01344284
7.110311	0.01338785
7.156518	0.01333369
7.202827	0.01328033
7.249128	0.01322777
7.295465	0.01317598
7.341784	0.01312496
7.388298	0.01307469
7.434692	0.01302515
7.495985	0.01297632
7.549106	0.0129282
7.595587	0.01288077
7.641962	0.01283402
7.688617	0.01278793
7.7349	0.0127425
7.781207	0.0126977
7.827549	0.01265354
7.873781	0.01260999
7.91999	0.01256704
7.966372	0.01252469
8.012759	0.01248293
8.059079	0.01244173
8.105334	0.0124011
8.151577	0.01236101
8.197837	0.01232147
8.244413	0.01228247
8.291094	0.01224398
8.337679	0.01220601
8.383982	0.01216855
8.43028	0.01213157
8.476553	0.01209509
8.522907	0.01205909
8.569174	0.01202355
8.615443	0.01198848
8.661771	0.01195386
8.70815	0.01191969
8.754508	0.01188596
8.815289	0.01185266
8.867555	0.01181979
8.913932	0.01178733
8.960296	0.01175528
9.006544	0.01172364
9.052777	0.01169239
9.099164	0.01166154
9.145496	0.01163107
9.191833	0.01160097
9.238202	0.01157125
9.284499	0.01154189
9.330859	0.01151289
9.377158	0.01148425
9.423717	0.01145595
9.469968	0.011428
9.516305	0.01140039
9.562618	0.01137311
9.608897	0.01134615
9.655195	0.01131952
9.701514	0.0112932
9.747749	0.01126719
9.79404	0.0112415
9.840267	0.0112161
9.886611	0.011191
9.932911	0.0111662
9.979245	0.01114168
10.02585	0.01111745
10.07237	0.0110935
10.13203	0.01106982
10.18751	0.01104641
10.23418	0.01102327
10.28093	0.0110004
10.32739	0.01097778
10.37406	0.01095542
10.42073	0.01093332
10.46719	0.01091146
10.51368	0.01088984
10.56014	0.01086847
10.60649	0.01084733
10.65295	0.01082643
10.6993	0.01080576
10.74594	0.01078531
10.79253	0.01076509
10.83898	0.01074509
10.88521	0.01072531
10.93169	0.01070574
10.97785	0.01068639
11.024	0.01066724
11.07006	0.0106483
11.11633	0.01062956
11.16267	0.01061102
11.20889	0.01059268
11.25529	0.01057453
11.3018	0.01055658
11.34789	0.01053881
11.39404	0.01052123
11.44662	0.01050383
11.50714	0.01048662
11.55302	0.01046958
11.599	0.01045272
11.64506	0.01043604
11.69108	0.01041952
11.73816	0.01040318
11.78431	0.010387
11.83032	0.01037099
11.87641	0.01035514
11.92245	0.01033944
11.96846	0.01032391
12.01448	0.01030854
12.06076	0.01029332
12.10681	0.01027825
12.15289	0.01026333
12.19903	0.01024855
12.24514	0.01023393
12.29115	0.01021945
12.33719	0.01020511
12.38317	0.01019092
12.4292	0.01017686
12.47525	0.01016293
12.52124	0.01014915
12.5672	0.0101355
12.61323	0.01012197
12.65929	0.01010858
12.70535	0.01009532
12.75141	0.01008218
12.79739	0.01006917
12.84595	0.01005629
12.90662	0.01004352
12.95278	0.01003088
12.99883	0.01001835
13.04495	0.01000594
13.09101	0.009993649
13.13702	0.009981473
13.18303	0.00996941
13.22907	0.009957457
13.27515	0.009945616
13.32121	0.009933881
13.36716	0.009922259
13.41315	0.009910742
13.45912	0.009899328
13.50511	0.009888018
13.55108	0.009876812
13.59715	0.009865706
13.64313	0.009854701
13.68917	0.009843794
13.73524	0.009832987
13.78117	0.009822275
13.82722	0.009811658
13.8733	0.009801135
13.91945	0.009790707
13.96564	0.009780372
14.01171	0.009770128
14.05775	0.009759972
14.10383	0.009749903
14.14983	0.009739923
14.19581	0.009730033
14.24192	0.009720227
14.3025	0.009710506
14.35336	0.009700867
14.39857	0.009691314
14.4448	0.009681841


==> figs/MRI/Cartesian/Knee1/REDEnergy_ISTA/lst_iter_diff.txt <==
2.990552711486816406e+01
1.636893081665039062e+01
9.043608665466308594e+00
5.043878078460693359e+00
2.840944051742553711e+00
1.617131471633911133e+00
9.312660098075866699e-01
5.433572530746459961e-01
3.218251764774322510e-01
1.939727514982223511e-01
1.193265691399574280e-01
7.517795264720916748e-02
4.868345707654953003e-02
3.251826018095016479e-02
2.246800623834133148e-02
1.608505100011825562e-02
1.193345617502927780e-02
9.161493740975856781e-03
7.257924880832433701e-03
5.911840591579675674e-03
4.931431263685226440e-03
4.196498077362775803e-03
3.630421124398708344e-03
3.183441935107111931e-03
2.822620794177055359e-03
2.525665331631898880e-03
2.277190331369638443e-03
2.066317247226834297e-03
1.885197940282523632e-03
1.728046918287873268e-03
1.590504776686429977e-03
1.469234819523990154e-03
1.361625851131975651e-03
1.265608589164912701e-03
1.179513870738446712e-03
1.101985457353293896e-03
1.031900290399789810e-03
9.683234384283423424e-04
9.104681666940450668e-04
8.576660184189677238e-04
8.093458600342273712e-04
7.650201441720128059e-04
7.242604624480009079e-04
6.867026095278561115e-04
6.520210299640893936e-04
6.199328345246613026e-04
5.901904078200459480e-04
5.625732010230422020e-04
5.368859274312853813e-04
5.129551282152533531e-04
4.906261456198990345e-04
4.697600961662828922e-04
4.502322117332369089e-04
4.319330037105828524e-04
4.147606086917221546e-04
3.986249794252216816e-04
3.834439849015325308e-04
3.691443125717341900e-04
3.556586743798106909e-04
3.429256030358374119e-04
3.308894520159810781e-04
3.194995515514165163e-04
3.087107324972748756e-04
2.984798920806497335e-04
2.887691080104559660e-04
2.795420296024531126e-04
2.707667881622910500e-04
2.624138141982257366e-04
2.544556919019669294e-04
2.468668972142040730e-04
2.396243362454697490e-04
2.327062247786670923e-04
2.260936453239992261e-04
2.197672438342124224e-04
2.137101109838113189e-04
2.079077967209741473e-04
2.023436391027644277e-04
1.970056764548644423e-04
1.918810303322970867e-04
1.869572442956268787e-04
1.822248595999553800e-04
1.776725985109806061e-04
1.732903183437883854e-04
1.690708595560863614e-04
1.650050107855349779e-04
1.610845938557758927e-04
1.573037297930568457e-04
1.536543131805956364e-04
1.501305669080466032e-04
1.467265392420813441e-04
1.434364239685237408e-04
1.402547204634174705e-04
1.371772668790072203e-04
1.341982570011168718e-04
1.313140091951936483e-04
1.285202451981604099e-04
1.258133852388709784e-04
1.231893256772309542e-04
1.206442611874081194e-04
1.181751285912469029e-04
1.157796650659292936e-04
1.134533376898616552e-04
1.111944802687503397e-04
1.090002988348715007e-04
1.068674682755954564e-04
1.047945843311026692e-04
1.027788821374997497e-04
1.008184699458070099e-04
9.891088848235085607e-05
9.705433330964297056e-05
9.524714550934731960e-05
9.348738967673853040e-05
9.177328320220112801e-05
9.010313078761100769e-05
8.847596473060548306e-05
8.688983507454395294e-05
8.534346852684393525e-05
8.383526437683030963e-05
8.236419671447947621e-05
8.092907955870032310e-05
7.952827581902965903e-05
7.816144352545961738e-05
7.682700379518792033e-05
7.552368333563208580e-05
7.425108196912333369e-05
7.300830475287511945e-05
7.179363456089049578e-05
7.060651842039078474e-05
6.944668712094426155e-05
6.831282371422275901e-05
6.720412784488871694e-05
6.611987191718071699e-05
6.505935743916779757e-05
6.403282168321311474e-05
6.300748646026477218e-05
6.201431824592873454e-05
6.104279600549489260e-05
6.009152275510132313e-05
5.916053123655728996e-05
5.824888648930937052e-05
5.736526509281247854e-05
5.648156729876063764e-05
5.563461309066042304e-05
5.479497485794126987e-05
5.397324639488942921e-05
5.316755414241924882e-05
5.237825826043263078e-05
5.160427826922386885e-05
5.084564327262341976e-05
5.010198583477176726e-05
4.937303674523718655e-05
4.865798109676688910e-05
4.795694621861912310e-05
4.726910628960467875e-05
4.659442492993548512e-05
4.593260382534936070e-05
4.528345380094833672e-05
4.464595258468762040e-05
4.402082049637101591e-05
4.340743180364370346e-05
4.280488792574033141e-05
4.221356721245683730e-05
4.163309131399728358e-05
4.106348205823451281e-05
4.050366260344162583e-05
3.995421138824895024e-05
3.941456816392019391e-05
3.888444189215078950e-05
3.836362884612753987e-05
3.785216540563851595e-05
3.734977144631557167e-05
3.685619230964221060e-05
3.637087866081856191e-05
3.589423067751340568e-05
3.542569174896925688e-05
3.496504723443649709e-05
3.451246448094025254e-05
3.406756150070577860e-05
3.363002906553447247e-05
3.320005635032430291e-05
3.277722134953364730e-05
3.236169868614524603e-05
3.195271710865199566e-05
3.155088779749348760e-05
3.115523577434942126e-05
3.076630309806205332e-05
3.038363320229109377e-05
3.000743527081795037e-05
2.963717088277917355e-05
2.927273271779995412e-05
2.891408439609222114e-05
2.856167702702805400e-05
2.821468660840764642e-05
2.787327321129851043e-05
2.753691842372063547e-05
2.720605516515206546e-05
2.688060885702725500e-05
2.655986281752120703e-05
2.624434819153975695e-05
2.593357748992275447e-05
2.562776535341981798e-05
2.532673352106940001e-05
2.503018731658812612e-05
2.473803215252701193e-05
2.445063728373497725e-05
2.416756069578696042e-05
2.388872962910681963e-05
2.361383667448535562e-05
2.334349483135156333e-05
2.307699105585925281e-05
2.281428714923094958e-05
2.255589788546785712e-05
2.230108111689332873e-05
2.204993143095634878e-05
2.180255614803172648e-05
2.155883885279763490e-05
2.131876499333884567e-05
2.108209446305409074e-05
2.084891093545593321e-05
2.061892519122920930e-05
2.039243008766788989e-05
2.016900543821975589e-05
1.994888225453905761e-05
1.973198777704965323e-05
1.951839112734887749e-05
1.930723556142766029e-05
1.909946513478644192e-05
1.889427403511945158e-05
1.869247716967947781e-05
1.849316868174355477e-05
1.829678149078972638e-05
1.810303547244984657e-05
1.791199974832125008e-05
1.772359428287018090e-05
1.753785181790590286e-05
1.735443947836756706e-05
1.717396298772655427e-05
1.699560743873007596e-05
1.681965841271448880e-05
1.664636874920688570e-05
1.647509088797960430e-05
1.630636870686430484e-05
1.613985841686371714e-05
1.597539812792092562e-05
1.581340075063053519e-05
1.565348611620720476e-05
1.549559419800061733e-05
1.533993236080277711e-05
1.518628141639055684e-05
1.503461135143879801e-05
1.488491670897928998e-05
1.473737302148947492e-05
1.459150553273502737e-05
1.444777535652974620e-05
1.430570773663930595e-05
1.416553368471795693e-05
1.402702309860615060e-05
1.389070257573621348e-05
1.375574174744542688e-05
1.362267448712373152e-05
1.349123886029701680e-05
1.336174773314269260e-05
1.323360083915758878e-05
1.310714378632837906e-05
1.298221468459814787e-05
1.285903454117942601e-05
1.273730686079943553e-05
1.261710258404491469e-05
1.249847173312446102e-05
1.238113964063813910e-05
1.226539734489051625e-05
1.215105476148892194e-05
1.203823831019690260e-05
1.192660147353308275e-05
1.181651623483048752e-05
1.170770519820507616e-05
1.160015017376281321e-05
1.149413310486124828e-05
1.138921561505412683e-05
1.128558869822882116e-05
1.118316777137806639e-05
1.108203741750912741e-05
1.098225675377761945e-05
1.088352655642665923e-05
1.078597961168270558e-05
1.068966321327025071e-05
1.059447822626680136e-05
1.050048194883856922e-05
1.040739698510151356e-05
1.031553802022244781e-05
1.022486139845568687e-05
1.013502878777217120e-05
1.004649311653338373e-05
9.958866939996369183e-06
9.872333066596183926e-06
9.786767805053386837e-06
9.702079296403098851e-06
9.618419426260516047e-06
9.535842764307744801e-06
9.454146493226289749e-06


==> figs/MRI/Cartesian/Knee1/REDEnergy_ISTA/lst_iter_diff_norm.txt <==
2.097741663455963135e-01
1.148208826780319214e-01
6.343695521354675293e-02
3.538059443235397339e-02
1.992797851562500000e-02
1.134346891194581985e-02
6.532423198223114014e-03
3.811413189396262169e-03
2.257462590932846069e-03
1.360633876174688339e-03
8.370236027985811234e-04
5.273403949104249477e-04
3.414931125007569790e-04
2.281013439642265439e-04
1.576032227603718638e-04
1.128295843955129385e-04
8.370796422241255641e-05
6.426386244129389524e-05
5.091116327093914151e-05
4.146897117607295513e-05
3.459183062659576535e-05
2.943659637821838260e-05
2.546581345086451620e-05
2.233045051980298012e-05
1.979944863705895841e-05
1.771643655956722796e-05
1.597349182702600956e-05
1.449431056244065985e-05
1.322383741353405640e-05
1.212149254570249468e-05
1.115669419959886000e-05
1.030603834806242958e-05
9.551208677294198424e-06
8.877689651853870600e-06
8.273773346445523202e-06
7.729945536993909627e-06
7.238328635139623657e-06
6.792364729335531592e-06
6.386535460478626192e-06
6.016151473886566237e-06
5.677206445398041978e-06
5.366281129681738093e-06
5.080369646748295054e-06
4.816918135475134477e-06
4.573641945171402767e-06
4.348557467892533168e-06
4.139927114010788500e-06
3.946204742533154786e-06
3.766019517570384778e-06
3.598155444706208073e-06
3.441527496761409566e-06
3.295161377536715008e-06
3.158181698381667957e-06
3.029820845767972060e-06
2.909363956860033795e-06
2.796179614961147308e-06
2.689691655177739449e-06
2.589385530882282183e-06
2.494789896445581689e-06
2.405472969257971272e-06
2.321044576092390344e-06
2.241149331894121133e-06
2.165470505133271217e-06
2.093705688821501099e-06
2.025588855758542195e-06
1.960864892680547200e-06
1.899310404951393139e-06
1.840717914092238061e-06
1.784895175660494715e-06
1.731663132886751555e-06
1.680859782027255278e-06
1.632332214285270311e-06
1.585947870808013249e-06
1.541570895824406762e-06
1.499082827649544924e-06
1.458382143937342335e-06
1.419351974618621171e-06
1.381908532493980601e-06
1.345961322840594221e-06
1.311423147853929549e-06
1.278227614420757163e-06
1.246295482815185096e-06
1.215555698763637338e-06
1.185958012683840934e-06
1.157437850451970007e-06
1.129937913901812863e-06
1.103416707337601110e-06
1.077817728400987107e-06
1.053100163517228793e-06
1.029222403303720057e-06
1.006143634185718838e-06
9.838254300120752305e-07
9.622384595786570571e-07
9.413419661541411187e-07
9.211102565132023301e-07
9.015132036438444629e-07
8.825257964417687617e-07
8.641191584501939360e-07
8.462666301056742668e-07
8.289467814392992295e-07
8.121436394503689371e-07
7.958254855111590587e-07
7.799805530339654069e-07
7.645893447261187248e-07
7.496284979424672201e-07
7.350881219281291123e-07
7.209488330772728659e-07
7.071973868733039126e-07
6.938165597603074275e-07
6.807936188124585897e-07
6.681170248157286551e-07
6.557730785061721690e-07
6.437493880184774753e-07
6.320340162346838042e-07
6.206201419445278589e-07
6.094941227274830453e-07
5.986470341667882167e-07
5.880676781089277938e-07
5.777487785962875932e-07
5.676820364897139370e-07
5.578560262620158028e-07
5.482683036461821757e-07
5.389077841755351983e-07
5.297655434333137237e-07
5.208387960919935722e-07
5.121212893755000550e-07
5.036009156356158201e-07
4.952738095198583324e-07
4.871380951954051852e-07
4.791845071849820670e-07
4.714075032552500488e-07
4.638019390768022276e-07
4.563628976939071435e-07
4.491622007662954275e-07
4.419699166646751110e-07
4.350032725142227719e-07
4.281884855572570814e-07
4.215157218823151197e-07
4.149852088630723301e-07
4.085904095063597197e-07
4.023922031137772137e-07
3.961934567087155301e-07
3.902524383647687500e-07
3.843627496280532796e-07
3.785986848470201949e-07
3.729471131919126492e-07
3.674105357731605181e-07
3.619813924160553142e-07
3.566599104942724807e-07
3.514434752105444204e-07
3.463302107320487266e-07
3.413144327168993186e-07
3.363969653946696781e-07
3.315720675800548634e-07
3.268394834776700009e-07
3.221970814593078103e-07
3.176435825480439235e-07
3.131717960513924481e-07
3.087867810336319963e-07
3.044841321298008552e-07
3.002575397204054752e-07
2.961096754461323144e-07
2.920378960880043451e-07
2.880423437545687193e-07
2.841154582711169496e-07
2.802613039420975838e-07
2.764759301498997957e-07
2.727573189531540265e-07
2.691040492663887562e-07
2.655163484632794280e-07
2.619922838675847743e-07
2.585300364899012493e-07
2.551257693994557485e-07
2.517822963454818819e-07
2.484956951320782537e-07
2.452644878303544829e-07
2.420898113086877856e-07
2.389690223481011344e-07
2.358999182661136729e-07
2.328838490939233452e-07
2.299178447628946742e-07
2.270031416173878824e-07
2.241343111109017627e-07
2.213156591324150213e-07
2.185403360499549308e-07
2.158121361617304501e-07
2.131278762362853740e-07
2.104890199916553684e-07
2.078917731296314741e-07
2.053353966857685009e-07
2.028196348646815750e-07
2.003476566869721864e-07
1.979136641239165328e-07
1.955188082547465456e-07
1.931594226789457025e-07
1.908385627302777721e-07
1.885557026071182918e-07
1.863057974560433649e-07
1.840925989426978049e-07
1.819126822510952479e-07
1.797675537318355055e-07
1.776559344079942093e-07
1.755758063382018008e-07
1.735264589797225199e-07
1.715105071298239636e-07
1.695248528221782180e-07
1.675689702551608207e-07
1.656407135897097760e-07
1.637443887148037902e-07
1.618749791987283970e-07
1.600322292460987228e-07
1.582197484140124288e-07
1.564323213187890360e-07
1.546706158706001588e-07
1.529353852447457029e-07
1.512258052116521867e-07
1.495417905061913189e-07
1.478816642475067056e-07
1.462459806589322397e-07
1.446327217990983627e-07
1.430439624527934939e-07
1.414767325513821561e-07
1.399326663431565976e-07
1.384112522373470711e-07
1.369129591921591782e-07
1.354318044377578190e-07
1.339743818107308471e-07
1.325350496017563273e-07
1.311195347852844861e-07
1.297214708984029130e-07
1.283439132748753764e-07
1.269848581841870327e-07
1.256448314279623446e-07
1.243232503611579887e-07
1.230203423574494082e-07
1.217337910475180252e-07
1.204678312660689699e-07
1.192167360386520158e-07
1.179825375174914370e-07
1.167669836377172032e-07
1.155655482421025226e-07
1.143820327342837118e-07
1.132140354798139015e-07
1.120604196103158756e-07
1.109240770347241778e-07
1.098023503232070652e-07
1.086948060446957243e-07
1.076029079172258207e-07
1.065251140630607551e-07
1.054612113193797995e-07
1.044111712644735235e-07
1.033762160318474344e-07
1.023530202814981749e-07
1.013448169828734535e-07
1.003482736905425554e-07
9.936501044194301357e-08
9.839342141049201018e-08
9.743719431298814015e-08
9.649050269899817067e-08
9.555709112873955746e-08
9.463513350738139707e-08
9.372680409569511539e-08
9.282791069153972785e-08
9.194086914021681878e-08
9.106454967877652962e-08
9.020049418495545979e-08
8.934662787396518979e-08
8.850344812572075170e-08
8.767130310616266797e-08
8.684827434990438633e-08
8.603638690374282305e-08
8.523432626361682196e-08
8.444296639709136798e-08
8.365988435343751917e-08
8.288768782449551509e-08
8.212442281774201547e-08
8.136996854091194109e-08
8.062630740823806264e-08
7.989035566424718127e-08
7.916346334013724118e-08
7.844502647458284628e-08
7.773563481805467745e-08
7.703572180162154837e-08
7.634317000793089392e-08
7.565892445882127504e-08
7.498330489852378378e-08
7.431562210058473283e-08
7.365628107436350547e-08
7.300332782733676140e-08
7.235897925284007215e-08
7.172292271206970327e-08
7.109278499228821602e-08
7.047174932495181565e-08
6.985708722595518338e-08
6.925009188307740260e-08
6.864988932875348837e-08
6.805583296909389901e-08
6.746899572362963227e-08
6.688976128543799859e-08
6.631669435819276259e-08


==> figs/MRI/Cartesian/Knee1/REDEnergy_ISTA/lst_psnr_time.txt <==
0	21.1412436131553
0.0489870538003743	23.4185604557388
0.0975577738136053	25.5319808160328
0.146167778410017	27.4344510582477
0.194805633276701	29.0805982880932
0.243383289314806	30.4409436253145
0.292003567330539	31.5140541726888
0.340551550965756	32.3279404442245
0.389142276719213	32.929589669672
0.437731827609241	33.370419510085
0.486259581986815	33.6957707142512
0.534855036064982	33.9407747852636
0.583446508273482	34.1305718545821
0.631997280288488	34.2823476609379
0.680541795212775	34.4075784755393
0.729160853195935	34.5138647548243
0.778519255109131	34.6062704916255
0.839145823847502	34.6882122183346
0.898157706484199	34.7620288301884
0.946804989594966	34.8293499928159
0.995424248278141	34.8913522554049
1.04407086456195	34.9489043862855
1.0927010346204	35.0026604959915
1.14137926790863	35.0531282881792
1.19004855211824	35.1007119275566
1.2386735631153	35.1457395543454
1.28726744232699	35.1884835513129
1.33591449353844	35.2291718412915
1.38458714447916	35.2679975648112
1.4332910864614	35.3051280721994
1.48191492864862	35.3407088140032
1.53124458575621	35.3748690095033
1.57982069812715	35.4077169213839
1.62838768726215	35.439347999025
1.6769185392186	35.4698500302388
1.72553334012628	35.4993016705914
1.77413088129833	35.5277735402404
1.82270675618201	35.5553295931507
1.87125981319696	35.5820277374035
1.91990107437596	35.6079206486267
1.96861664624885	35.6330562998014
2.01725093321875	35.6574786759514
2.06605961825699	35.6812282201047
2.11482803430408	35.704341981959
2.17612161207944	35.7268536797625
2.23483795719221	35.7487942095424
2.28374923113734	35.7701923429443
2.33255828404799	35.7910746654797
2.3812982798554	35.8114656944076
2.4299776321277	35.8313881390956
2.47861573332921	35.8508632035603
2.52727133221924	35.8699105543298
2.57586905453354	35.8885485120791
2.62452025059611	35.9067943611858
2.67323411349207	35.9246643495109
2.72202464845031	35.9421741880486
2.77072080224752	35.959338549175
2.81946795340627	35.9761704679315
2.86802015639842	35.9926828351249
2.91669678455219	36.0088876176388
2.96551924245432	36.0247960806615
3.01418239064515	36.0404187911599
3.06278634443879	36.0557658400601
3.11141631333157	36.0708467360238
3.16000652126968	36.0856706479002
3.20855160057545	36.100245893078
3.25714119244367	36.1145805182125
3.30575902853161	36.1286823498756
3.35439916187897	36.142558655085
3.40303451474756	36.156216607791
3.45171086955816	36.1696629986987
3.51620373735204	36.182904420342
3.57068178104237	36.1959471709007
3.6193118551746	36.2087965820239
3.66800902737305	36.2214581730724
3.716640655417	36.2339373054521
3.76521667838097	36.246239173478
3.81384879210964	36.2583686317688
3.86251128418371	36.2703303834596
3.91111908107996	36.2821289512993
3.95978684397414	36.2937685984354
4.00837922096252	36.3052533897127
4.0570198809728	36.3165873437969
4.10561158927158	36.3277741956065
4.15421226900071	36.3388176413459
4.20291483076289	36.349721181008
4.25154719594866	36.360488185464
4.3001781469211	36.3711219155412
4.34882891457528	36.3816254497819
4.39747893158346	36.3920017760144
4.44618915440515	36.402253910038
4.49483980843797	36.4123846917894
4.54342410247773	36.4223969216707
4.59207883710042	36.4322936194385
4.64072025893256	36.4420775337248
4.6893715467304	36.4517506329982
4.73835058184341	36.4613150413686
4.78704995149747	36.470773017264
4.8507265355438	36.4801266956984
4.90655972156674	36.4893780802766
4.9554709084332	36.4985293235076
5.00420014047995	36.507582287384
5.05290261935443	36.5165389264907
5.10156084317714	36.5254011176859
5.1501757921651	36.5341706951815
5.19886437943205	36.5428493724906
5.24754788540304	36.5514389100029
5.29615762922913	36.5599409936294
5.34488371526822	36.5683573139404
5.39353193948045	36.5766893269327
5.44225418148562	36.5849386321024
5.49095464544371	36.5931067475022
5.53957450622693	36.6011951311611
5.5882140933536	36.6092051060295
5.63691902533174	36.6171381597257
5.68558877846226	36.6249956542882
5.73425852740183	36.6327788151552
5.78290339605883	36.6404889198609
5.83148137526587	36.6481273416037
5.88015261525288	36.6556951155826
5.93007690738887	36.6631934981566
5.97878102352843	36.6706235927165
6.02732257544994	36.6779866351267
6.07605872256681	36.685283682149
6.12859341455624	36.692515698138
6.19291242631152	36.6996839212116
6.24155056336895	36.7067893138568
6.29036947060376	36.7138327819613
6.33910690248013	36.7208155836393
6.38796446472406	36.727738447745
6.43695184448734	36.7346024540719
6.48584387265146	36.7414083456149
6.53466374333948	36.7481570727186
6.58353453455493	36.7548493605509
6.62981084641069	36.76148659649
6.67859454918653	36.7680685847761
6.72732622222975	36.7745965788355
6.77611007215455	36.7810714130675
6.82524139527231	36.7874937315249
6.87394525436684	36.7938643529846
6.92266553733498	36.8001840443687
6.96898139966652	36.8064539513387
7.01779433107004	36.8126738951208
7.06404507346451	36.8188453749782
7.11031079851091	36.8249686776037
7.15651733567938	36.8310445488221
7.2028274089098	36.8370735823622
7.24912845995277	36.8430564992855
7.29546570358798	36.8489938400533
7.34178448840976	36.8548861514199
7.38829766958952	36.8607341124271
7.43469175882638	36.8665382426631
7.49598444765434	36.8722991203469
7.54910635389388	36.8780174187163
7.59558725683019	36.8836936938736
7.64196199271828	36.8893283611705
7.68861724669114	36.8949219648049
7.73489957861602	36.900475087962
7.78120674565434	36.9059883099497
7.82754890387878	36.9114619252057
7.87378122378141	36.9168966404728
7.91998954489827	36.9222928378884
7.96637146547437	36.9276509488405
8.0127594973892	36.9329714749245
8.0590790649876	36.9382549743237
8.1053338078782	36.9435017881368
8.15157701168209	36.948712359828
8.19783658767119	36.9538872419356
8.24441325385123	36.9590266313043
8.29109423886985	36.9641311692611
8.33767870813608	36.9692011020406
8.38398191099986	36.9742369203601
8.4302795547992	36.9792390890935
8.47655337397009	36.9842078857362
8.52290717372671	36.9891438787068
8.56917376071215	36.9940472499767
8.61544357193634	36.9989184954317
8.66177087510005	37.0037579978497
8.70815033232793	37.0085660278817
8.75450774095953	37.0133429802307
8.81528852600604	37.0180892290475
8.86755447927862	37.0228050225186
8.91393194906414	37.0274909847064
8.96029571909457	37.0321472134595
9.00654383795336	37.0367741585566
9.05277713621035	37.0413721683736
9.09916383121163	37.045941475652
9.14549611555412	37.0504822733069
9.1918336963281	37.0549950838364
9.23820200935006	37.0594799888789
9.28449959727004	37.0639373229005
9.33085881266743	37.0683673136021
9.3771576937288	37.0727704636923
9.42371782148257	37.0771468317242
9.46996820950881	37.0814968745921
9.51630523568019	37.0858206859567
9.56261800648645	37.090118561372
9.60889767762274	37.0943909319086
9.65519536053762	37.0986378249548
9.70151437725872	37.102859711139
9.74774907436222	37.1070567919369
9.79403991438448	37.1112293520624
9.84026682795957	37.1153778488396
9.88661054708064	37.1195024543221
9.93291078228503	37.1236032476
9.97924562543631	37.127680386882
10.0258468263783	37.1317342881444
10.0723712122999	37.1357649773413
10.1320339366794	37.1397725269933
10.1875139856711	37.1437575050361
10.2341753705405	37.1477198170373
10.2809253796004	37.1516597764869
10.3273891145363	37.155577762828
10.3740600151941	37.1594737784608
10.4207322471775	37.16334811165
10.4671867275611	37.167200897249
10.5136817307211	37.1710323383886
10.5601419038139	37.1748427017194
10.6064914911985	37.1786320789563
10.6529527483508	37.1824007861862
10.6993040475063	37.186148905915
10.7459414936602	37.1898766660039
10.7925325874239	37.1935842686253
10.8389760833234	37.1972718642728
10.885205891449	37.2009396543878
10.9316864055581	37.2045879547293
10.9778464594856	37.2082167099613
11.0239949384704	37.2118262407776
11.0700577003881	37.2154165800467
11.1163279493339	37.2189879495275
11.1626659920439	37.2225406755091
11.2088884329423	37.2260747455839
11.2552861366421	37.2295904201111
11.3017955156974	37.2330878385032
11.3478918895125	37.2365671914171
11.3940348937176	37.2400285409182
11.4466188596562	37.2434721735013
11.507140728645	37.2468981179055
11.5530167985708	37.250306591776
11.5990024772473	37.2536977134716
11.6450611203909	37.2570716413349
11.6910749054514	37.2604285045534
11.7381608462892	37.263768529067
11.7843111022376	37.2670918035354
11.8303167321719	37.2703984447201
11.8764115623198	37.2736886453528
11.9224522435106	37.2769625072172
11.9684605384246	37.2802201757541
12.0144799393602	37.2834617869721
12.0607599201612	37.2866875961694
12.1068148403428	37.2898975612882
12.152888908051	37.2930918961597
12.1990259299055	37.2962708380263
12.2451369287446	37.299434204616
12.2911456678994	37.3025824701598
12.3371880329214	37.3057155713539
12.3831688119099	37.3088337001777
12.4292024997994	37.3119368042398
12.4752538595349	37.3150252516212
12.5212398008443	37.318099024795
12.5672015980817	37.3211582544596
12.6132305273786	37.3242030857142
12.6592917437665	37.3272335971313
12.705355040729	37.330249924027
12.7514086086303	37.3332522443718
12.7973937187344	37.3362406661949
12.8459486747161	37.3392152564988
12.9066155799665	37.3421761574602
12.9527807668783	37.3451233817915
12.9988281638362	37.3480571907433
13.0449507110752	37.3509775780637
13.0910073160194	37.3538846318238
13.137019679416	37.356778558486
13.1830347683281	37.3596594235785
13.2290681540035	37.3625272504554
13.2751452620141	37.3653822604513
13.3212093729526	37.3682243934242
13.3671565339901	37.3710538967136
13.4131490555592	37.373870753484
13.4591249586083	37.3766751027744
13.5051141045988	37.379467190106
13.5510799698532	37.3822468906897
13.5971467038617	37.3850142864462
13.6431319075637	37.3877696197814
13.6891725375317	37.3905129223989
13.7352394075133	37.3932443001386
13.7811697712168	37.3959638623094
13.8272197311744	37.3986715833167
13.8732967022806	37.4013676206967
13.9194519594312	37.4040521625782
13.9656425667927	37.4067251233158
14.0117131364532	37.4093866487299
14.0577529044822	37.412036838539
14.1038280115463	37.4146758277784
14.1498298598453	37.4173036093466
14.1958063179627	37.4199205213825
14.2419214718975	37.4225262228734
14.3025008449331	37.4251210771751
14.3533606948331	37.427705047333
14.3985669650137	37.4302782797023
14.4447975028306	37.432840836868


==> figs/MRI/Cartesian/Knee1/REDEnergy_QNP/lst_cost_time.txt <==
0	78.91614
0.0277336	43.68037
0.07341992	0.06404049
0.1147825	0.0145963
0.1572791	0.01161214
0.199301	0.01030103
0.2453868	0.009599314
0.290548	0.009179787
0.3353382	0.008906882
0.3804399	0.008717164
0.4253233	0.008578207
0.4702304	0.008472162
0.5150438	0.008388572
0.560171	0.008320951
0.6049717	0.008265076
0.649933	0.008218093
0.6948325	0.008177988
0.7397953	0.008143323
0.784912	0.008113021
0.8300047	0.008086279
0.8923604	0.008062479
0.9421236	0.008041134
0.9871863	0.008021865
1.032331	0.008004363
1.077132	0.007988382
1.122113	0.007973722
1.166886	0.007960209
1.211908	0.007947708
1.256799	0.007936101
1.30188	0.007925288
1.34685	0.007915185
1.391848	0.007905719
1.4366	0.007896827
1.481571	0.007888455
1.526477	0.007880555
1.571371	0.007873087
1.616123	0.007866014
1.661289	0.007859302
1.706053	0.007852924
1.751125	0.007846853
1.795873	0.007841068
1.840905	0.007835548
1.885571	0.007830273
1.930623	0.007825228
1.975479	0.007820397
2.020595	0.007815763
2.076299	0.007811319
2.132649	0.00780705
2.177382	0.007802947
2.222312	0.007799
2.267127	0.007795199
2.312179	0.007791537
2.357043	0.007788006
2.402238	0.007784601
2.446963	0.007781312
2.492025	0.007778136
2.536834	0.007775064
2.581779	0.007772095
2.626666	0.007769221
2.671464	0.007766439
2.71633	0.007763744
2.761346	0.007761132
2.806308	0.0077586
2.851318	0.007756142
2.896034	0.007753758
2.941108	0.007751443
2.985821	0.007749195
3.030751	0.007747011
3.0755	0.007744887
3.120517	0.007742823
3.165251	0.007740813
3.210398	0.00773886
3.255314	0.007736959
3.310154	0.007735108
3.368218	0.007733303
3.413457	0.007731547
3.458401	0.007729835
3.503461	0.007728166
3.548221	0.007726538
3.593327	0.007724949
3.638134	0.0077234
3.683203	0.007721888
3.728017	0.007720411
3.773095	0.00771897
3.817794	0.007717562
3.862765	0.007716187
3.907574	0.007714842
3.952513	0.007713528
3.997295	0.007712246
4.04226	0.00771099
4.087116	0.007709761
4.132021	0.007708561
4.176793	0.007707385
4.221775	0.007706235
4.266547	0.007705109
4.311704	0.007704006
4.356515	0.007702926
4.401533	0.007701869
4.446218	0.007700833
4.491116	0.007699817
4.54545	0.007698824
4.603075	0.007697847
4.647802	0.007696892
4.69284	0.007695955
4.737722	0.007695036
4.782636	0.007694134
4.827361	0.00769325
4.872384	0.007692382
4.917142	0.00769153
4.962149	0.007690694
5.00693	0.007689873
5.052154	0.007689066
5.096989	0.007688276
5.142024	0.007687498
5.186885	0.007686735
5.231817	0.007685984
5.276627	0.007685247
5.321615	0.007684523
5.366502	0.00768381
5.411537	0.00768311
5.456314	0.007682423
5.501221	0.007681746
5.546058	0.007681079
5.590972	0.007680424
5.63586	0.007679781
5.681003	0.007679149
5.725841	0.007678524
5.777672	0.007677911
5.838746	0.007677306
5.884114	0.007676711
5.929008	0.007676126
5.973996	0.007675551
6.018744	0.007674984
6.063779	0.007674423
6.108587	0.007673873
6.153681	0.007673331
6.198089	0.007672797
6.242724	0.00767227
6.287184	0.007671752
6.331767	0.00767124
6.376137	0.007670735
6.420684	0.007670238
6.464951	0.007669749
6.509518	0.007669265
6.553892	0.007668789
6.598423	0.007668319
6.643109	0.007667855
6.688049	0.007667398
6.732913	0.007666946
6.777818	0.007666501
6.82259	0.007666062
6.867638	0.007665629
6.91229	0.007665201
6.957242	0.007664779
7.005784	0.007664362
7.06767	0.007663949
7.112572	0.007663543
7.157608	0.007663142
7.202374	0.007662746
7.247339	0.007662353
7.2921	0.007661968
7.337056	0.007661585
7.3818	0.007661208
7.426779	0.007660835
7.471587	0.007660467
7.516642	0.007660103
7.561461	0.007659743
7.606557	0.007659387
7.651316	0.007659035
7.696307	0.007658687
7.741082	0.007658343
7.785981	0.007658003
7.830694	0.007657667
7.875639	0.007657335
7.920311	0.007657005
7.965383	0.007656682
8.010128	0.00765636
8.055072	0.007656042
8.099833	0.007655727
8.144752	0.007655416
8.189867	0.007655106
8.234877	0.007654801
8.294796	0.007654499
8.342888	0.0076542
8.385367	0.007653904
8.427778	0.007653612
8.469922	0.007653323
8.512195	0.007653034
8.554347	0.007652752
8.596607	0.00765247
8.638736	0.007652192
8.681081	0.007651916
8.723416	0.007651642
8.765805	0.007651372
8.808215	0.007651104
8.850479	0.007650838
8.892632	0.007650576
8.934995	0.007650313
8.977132	0.007650056
9.019523	0.007649799
9.061595	0.007649546
9.103848	0.007649295
9.14592	0.007649046
9.188171	0.0076488
9.230289	0.007648555
9.272608	0.007648312
9.314663	0.007648072
9.356944	0.007647835
9.399037	0.007647597
9.441319	0.007647363
9.48344	0.007647131
9.540808	0.007646901
9.590384	0.007646672
9.632777	0.007646446
9.674533	0.007646221
9.7165	0.007645999
9.758191	0.007645777
9.800063	0.007645558
9.841724	0.007645341
9.883559	0.007645124
9.925311	0.00764491
9.967212	0.007644698
10.00891	0.007644488
10.05084	0.007644278
10.09247	0.00764407
10.13431	0.007643865
10.17594	0.007643662
10.21769	0.007643459
10.2594	0.007643256
10.30121	0.007643057
10.34287	0.007642859
10.38473	0.007642662
10.42655	0.007642467
10.46842	0.007642273
10.51013	0.00764208
10.55194	0.007641888
10.59366	0.007641698
10.63553	0.007641511
10.67728	0.007641323
10.71921	0.007641138
10.77159	0.007640952
10.82624	0.007640769
10.86786	0.007640587
10.90968	0.007640406
10.9514	0.007640227
10.9933	0.007640049
11.03501	0.007639871
11.07698	0.007639696
11.11865	0.00763952
11.16051	0.007639347
11.20215	0.007639175
11.24401	0.007639003
11.28573	0.007638833
11.32761	0.007638663
11.36929	0.007638494
11.41119	0.007638328
11.45284	0.007638162
11.49464	0.007637997
11.53625	0.007637833
11.57806	0.00763767
11.61971	0.007637508
11.66151	0.007637348
11.70318	0.007637187
11.74505	0.007637028
11.78669	0.00763687
11.82848	0.007636713
11.87008	0.007636559
11.9119	0.007636402
11.95635	0.007636249
12.01452	0.007636094
12.05617	0.007635943
12.09808	0.007635791
12.13982	0.00763564
12.18182	0.00763549
12.22361	0.007635341
12.26555	0.007635193
12.30732	0.007635047
12.34925	0.007634899
12.39095	0.007634753
12.43294	0.007634609
12.47462	0.007634466
12.51643	0.007634322
12.55806	0.007634179
12.59989	0.007634037
12.64161	0.007633896
12.68348	0.007633757
12.72523	0.007633619
12.76712	0.007633479
12.80881	0.007633342
12.85073	0.007633204
12.89239	0.007633067
12.93439	0.007632932
12.97608	0.007632796
13.01799	0.007632662
13.05966	0.007632529
13.10162	0.007632396
13.1433	0.007632264
13.18657	0.007632133
13.24468	0.007632003
13.28676	0.007631873
13.32852	0.007631742


==> figs/MRI/Cartesian/Knee1/REDEnergy_QNP/lst_iter_diff.txt <==
2.990579223632812500e+01
2.561590270996093750e+02
8.255047202110290527e-01
1.762713938951492310e-01
8.005954325199127197e-02
4.286835715174674988e-02
2.560760453343391418e-02
1.664199307560920715e-02
1.155840791761875153e-02
8.458712138235569000e-03
6.450919434428215027e-03
5.081862676888704300e-03
4.108785651624202728e-03
3.393276361748576164e-03
2.852191217243671417e-03
2.433546585962176323e-03
2.103205770254135132e-03
1.837647170759737492e-03
1.621397212147712708e-03
1.442693639546632767e-03
1.293715438805520535e-03
1.167614711448550224e-03
1.060354639776051044e-03
9.680166258476674557e-04
8.879527449607849121e-04
8.182127494364976883e-04
7.569328299723565578e-04
7.027635001577436924e-04
6.545918877236545086e-04
6.115396972745656967e-04
5.729795084334909916e-04
5.381413502618670464e-04
5.066289450041949749e-04
4.780117305926978588e-04
4.518568166531622410e-04
4.279850691091269255e-04
4.060562932863831520e-04
3.858805866912007332e-04
3.671505255624651909e-04
3.499634622130542994e-04
3.338822280056774616e-04
3.190071729477494955e-04
3.051581443287432194e-04
2.922405255958437920e-04
2.801588852889835835e-04
2.687924425117671490e-04
2.582129091024398804e-04
2.481175470165908337e-04
2.386954438406974077e-04
2.298252657055854797e-04
2.213996776845306158e-04
2.134644601028412580e-04
2.059597900370135903e-04
1.988119765883311629e-04
1.920610666275024414e-04
1.856607996160164475e-04
1.795743592083454132e-04
1.737169804982841015e-04
1.682002621237188578e-04
1.629426260478794575e-04
1.579333184054121375e-04
1.531162415631115437e-04
1.485162065364420414e-04
1.441367203369736671e-04
1.399528264300897717e-04
1.359126908937469125e-04
1.320534938713535666e-04
1.283664605580270290e-04
1.248043263331055641e-04
1.213793220813386142e-04
1.181128172902390361e-04
1.149630843428894877e-04
1.119291773648001254e-04
1.090010555344633758e-04
1.061932052834890783e-04
1.035039604175835848e-04
1.009050247375853360e-04
9.839550330070778728e-05
9.598765609553083777e-05
9.365632286062464118e-05
9.138528548646718264e-05
8.921024709707126021e-05
8.711346890777349472e-05
8.509242616128176451e-05
8.312363934237509966e-05
8.122570579871535301e-05
7.938281487440690398e-05
7.761115557514131069e-05
7.588964945171028376e-05
7.422148337354883552e-05
7.260104030137881637e-05
7.103664393071085215e-05
6.951784598641097546e-05
6.805398879805579782e-05
6.662344821961596608e-05
6.524351192638278008e-05
6.390389899024739861e-05
6.260333611862733960e-05
6.134161230875179172e-05
6.014433893142268062e-05
5.892926492379046977e-05
5.777412297902628779e-05
5.663869160343892872e-05
5.554482413572259247e-05
5.449814489111304283e-05
5.345481986296363175e-05
5.244287604000419378e-05
5.147055344423279166e-05
5.051916377851739526e-05
4.960858132108114660e-05
4.872722638538107276e-05
4.786254430655390024e-05
4.698309203376993537e-05
4.614749195752665401e-05
4.534349500318057835e-05
4.457094109966419637e-05
4.377474760985933244e-05
4.302346133044920862e-05
4.230012200423516333e-05
4.159931268077343702e-05
4.090214133611880243e-05
4.024073859909549356e-05
3.956090222345665097e-05
3.891432788805104792e-05
3.831038702628575265e-05
3.766965164686553180e-05
3.707436189870350063e-05
3.649164136731997132e-05
3.592039865907281637e-05
3.536396252457052469e-05
3.482272586552426219e-05
3.429771822993643582e-05
3.377462053322233260e-05
3.326630030642263591e-05
3.277122596045956016e-05
3.228769128327257931e-05
3.181536521879024804e-05
3.135802762699313462e-05
3.091145481448620558e-05
3.046913116122595966e-05
3.003540041390806437e-05
2.960873462143354118e-05
2.919847793236840516e-05
2.879756357287988067e-05
2.839597618731204420e-05
2.800750007736496627e-05
2.763415614026598632e-05
2.726206366787664592e-05
2.689942084543872625e-05
2.654173295013606548e-05
2.619470433273818344e-05
2.585149377409834415e-05
2.552038313297089189e-05
2.519932968425564468e-05
2.488936843292322010e-05
2.456236506986897439e-05
2.425499224045779556e-05
2.394965486018918455e-05
2.365717045904602855e-05
2.337187470402568579e-05
2.308568036823999137e-05
2.282139575982000679e-05
2.253694583487231284e-05
2.226673132099676877e-05
2.200934795837383717e-05
2.175628105760551989e-05
2.150767431885469705e-05
2.125524952134583145e-05
2.101043901348020881e-05
2.077411045320332050e-05
2.053896059805992991e-05
2.030939322139602154e-05
2.008235242101363838e-05
1.986343522730749100e-05
1.964484727068338543e-05
1.943357710842974484e-05
1.922671435750089586e-05
1.902018084365408868e-05
1.882317701529245824e-05
1.862852514022961259e-05
1.843863356043584645e-05
1.824357059376779944e-05
1.805725696613080800e-05
1.787438668543472886e-05
1.769329537637531757e-05
1.751357376633677632e-05
1.733671706460881978e-05
1.716623592074029148e-05
1.699823042144998908e-05
1.683302616584114730e-05
1.666985190240666270e-05
1.650741251069121063e-05
1.635235093999654055e-05
1.619988688617013395e-05
1.605057150300126523e-05
1.589696694281883538e-05
1.575006172060966492e-05
1.560558121127542108e-05
1.546951352793257684e-05
1.533274735265877098e-05
1.518243971077026799e-05
1.504739066149340943e-05
1.491430157329887152e-05
1.478388639952754602e-05
1.465380046283826232e-05
1.452728793083224446e-05
1.440280084352707490e-05
1.427959796274080873e-05
1.415965743944980204e-05
1.403856731485575438e-05
1.392019294144120067e-05
1.380406865791883320e-05
1.368890116282273084e-05
1.357641667709685862e-05
1.346639510302338749e-05
1.335870092589175329e-05
1.324780168943107128e-05
1.314403107244288549e-05
1.303908538830000907e-05
1.293613877351162955e-05
1.283369056181982160e-05
1.273314046557061374e-05
1.263312879018485546e-05
1.253817481483565643e-05
1.244273062184220180e-05
1.234843330166768283e-05
1.225555115524912253e-05
1.216311375173972920e-05
1.207294189953245223e-05
1.198525387735571712e-05
1.189747854368761182e-05
1.180917206511367112e-05
1.172307747765444219e-05
1.163842262030811980e-05
1.155499285232508555e-05
1.147374769061570987e-05
1.139261257776524872e-05
1.131060071202227846e-05
1.123258061852538958e-05
1.115331451728707179e-05
1.107684238377260044e-05
1.100126155506586656e-05
1.092861111828824505e-05
1.085859094018815085e-05
1.078198965842602775e-05
1.070698181138141081e-05
1.063498712028376758e-05
1.056292876455700025e-05
1.049290403898339719e-05
1.042617714119842276e-05
1.035750665323575959e-05
1.028920996759552509e-05
1.022405558614991605e-05
1.015903944789897650e-05
1.009485094982665032e-05
1.003149554890114814e-05
9.969635357265360653e-06
9.906533705361653119e-06
9.845006388786714524e-06
9.784581379790324718e-06
9.725048585096374154e-06
9.679212780611123890e-06
9.609817425371147692e-06
9.552266419632360339e-06
9.497025530436076224e-06
9.438253073312807828e-06
9.379980838275514543e-06
9.323619451606646180e-06
9.266077540814876556e-06
9.211085853166878223e-06
9.157974091067444533e-06
9.104916898650117218e-06
9.053457688423804939e-06
9.002093975141178817e-06
8.951217751018702984e-06
8.900557077140547335e-06
8.849986443237867206e-06
8.801103831501677632e-06
8.752202120376750827e-06
8.702610102773178369e-06
8.653842087369412184e-06
8.606790288467891514e-06
8.559331035939976573e-06
8.514749424648471177e-06
8.467735824524424970e-06
8.421755410381592810e-06
8.378162419830914587e-06
8.332506695296615362e-06
8.287251148431096226e-06
8.243672709795646369e-06
8.201579476008191705e-06
8.158589480444788933e-06
8.116394383250735700e-06
8.072871423792093992e-06
8.031793186091817915e-06
7.991517122718505561e-06
7.948935490276198834e-06
7.909340638434514403e-06
7.869418368500191718e-06
7.828753950889222324e-06


==> figs/MRI/Cartesian/Knee1/REDEnergy_QNP/lst_iter_diff_norm.txt <==
2.097760289907455444e-01
1.796843409538269043e+00
5.790553987026214600e-03
1.236466574482619762e-03
5.615826230496168137e-04
3.007027553394436836e-04
1.796261349227279425e-04
1.167362934211269021e-04
8.107716712402179837e-05
5.933416105108335614e-05
4.525037365965545177e-05
3.564704093150794506e-05
2.882133230741601437e-05
2.380234764132183045e-05
2.000687163672409952e-05
1.707026240183040500e-05
1.475306726206326857e-05
1.289029023610055447e-05
1.137339131673797965e-05
1.011986387311480939e-05
9.074847184820100665e-06
8.190305379685014486e-06
7.437923159159254283e-06
6.790212410123785958e-06
6.228599431779002771e-06
5.739404059568187222e-06
5.309552307153353468e-06
4.929578153678448871e-06
4.591675406118156388e-06
4.289683147362666205e-06
4.019200332550099120e-06
3.774825927393976599e-06
3.553780061338329688e-06
3.353042984599596821e-06
3.169577666994882748e-06
3.002127868967363611e-06
2.848307076419587247e-06
2.706783334360807203e-06
2.575400003479444422e-06
2.454840341670205817e-06
2.342037532798713073e-06
2.237695525764138438e-06
2.140550805052043870e-06
2.049939212156459689e-06
1.965191813724231906e-06
1.885461188066983595e-06
1.811250399441632908e-06
1.740435891406377777e-06
1.674343934610078577e-06
1.612123583072389010e-06
1.553021775180241093e-06
1.497359676250198390e-06
1.444717668164230417e-06
1.394578930558054708e-06
1.347224269920843653e-06
1.302329224017739762e-06
1.259635496353439521e-06
1.218548504766658880e-06
1.179851210508786608e-06
1.142971086665056646e-06
1.107833099922572728e-06
1.074043325388629455e-06
1.041776158672291785e-06
1.011055928756832145e-06
9.817077852858346887e-07
9.533679872220091056e-07
9.262973890145076439e-07
9.004344860841229092e-07
8.754476539252209477e-07
8.514227829437004402e-07
8.285096555482596159e-07
8.064156986620218959e-07
7.851341479181428440e-07
7.645946311640727799e-07
7.448988412761536893e-07
7.260349548232625239e-07
7.078045314301562030e-07
6.902013751641788986e-07
6.733113764312292915e-07
6.569580932591634337e-07
6.410277251234219875e-07
6.257707809709245339e-07
6.110628305577847641e-07
5.968860818938992452e-07
5.830759164382470772e-07
5.697627329936949536e-07
5.568356868934642989e-07
5.444082376016012859e-07
5.323326490724866744e-07
5.206312039263139013e-07
5.092645096738124266e-07
4.982909445061523002e-07
4.876372372564219404e-07
4.773689283865678590e-07
4.673343028116505593e-07
4.576546643875190057e-07
4.482578503939294023e-07
4.391349648358300328e-07
4.302845297843305161e-07
4.218861988647404360e-07
4.133629829539131606e-07
4.052601525472709909e-07
3.972956221787171671e-07
3.896226132837909972e-07
3.822806036168913124e-07
3.749621555471094325e-07
3.678638051951566013e-07
3.610433907397236908e-07
3.543698028352082474e-07
3.479824783880758332e-07
3.418001597310649231e-07
3.357347679866506951e-07
3.295658075330720749e-07
3.237044268189492868e-07
3.180647638600930804e-07
3.126456249447073787e-07
3.070606737765047001e-07
3.017907204139191890e-07
2.967168200029846048e-07
2.918009442964830669e-07
2.869105912850500317e-07
2.822711451244686032e-07
2.775024086076882668e-07
2.729669574819126865e-07
2.687305880044732476e-07
2.642360925619868794e-07
2.600604034341813531e-07
2.559728784490289399e-07
2.519658721666928614e-07
2.480627188106154790e-07
2.442661752866115421e-07
2.405834607088763732e-07
2.369141611779923551e-07
2.333485298322557355e-07
2.298757948437923915e-07
2.264840048837868380e-07
2.231708435829204973e-07
2.199628283960919362e-07
2.168303154803652433e-07
2.137276027269763290e-07
2.106851724192893016e-07
2.076923095728488988e-07
2.048145262278922019e-07
2.020022975557367317e-07
1.991853366689610993e-07
1.964603484339022543e-07
1.938415010727112531e-07
1.912314360197342467e-07
1.886876503931489424e-07
1.861786245171970222e-07
1.837443761587564950e-07
1.813369010505994083e-07
1.790143073776562233e-07
1.767622563875193009e-07
1.745880098269481095e-07
1.722942357673673541e-07
1.701381506791221909e-07
1.679963332890110905e-07
1.659446837720679468e-07
1.639434685785090551e-07
1.619359295546018984e-07
1.600820951352943666e-07
1.580868058681517141e-07
1.561913620662380708e-07
1.543859298180905171e-07
1.526107809013410588e-07
1.508669100758197601e-07
1.490962660000150208e-07
1.473790263162300107e-07
1.457212874811375514e-07
1.440718051526346244e-07
1.424615021505815093e-07
1.408689058735035360e-07
1.393332951238335227e-07
1.378000007434820873e-07
1.363180359703619615e-07
1.348669798062474001e-07
1.334182400114514166e-07
1.320363480772357434e-07
1.306709407344897045e-07
1.293389431111791055e-07
1.279706509649258805e-07
1.266637497110423283e-07
1.253809926993199042e-07
1.241107128180374275e-07
1.228500536853971425e-07
1.216094744904694380e-07
1.204136310661851894e-07
1.192351390955082024e-07
1.180763078423296975e-07
1.169317087601484673e-07
1.157922682182288554e-07
1.147045765037546516e-07
1.136351102104526944e-07
1.125877275853781612e-07
1.115102605808715452e-07
1.104797817674807447e-07
1.094663133471840410e-07
1.085118626065195713e-07
1.075525091209783568e-07
1.064981631770933745e-07
1.055508533909232938e-07
1.046172926066901709e-07
1.037024901506811148e-07
1.027899898531359213e-07
1.019025575033083442e-07
1.010293360081959690e-07
1.001651241949730320e-07
9.932379185784157016e-08
9.847440196608658880e-08
9.764405461964997812e-08
9.682949553280195687e-08
9.602164396937951096e-08
9.523261468302735011e-08
9.446086579600887490e-08
9.370543807563080918e-08
9.292752878309329390e-08
9.219962038287121686e-08
9.146346968691432266e-08
9.074134510456133285e-08
9.002271639246828272e-08
8.931740325124337687e-08
8.861586309194535716e-08
8.794980033144383924e-08
8.728030564952860004e-08
8.661884720595480758e-08
8.596732214982694131e-08
8.531891637630906189e-08
8.468639833836277830e-08
8.407130280829733238e-08
8.345560331690649036e-08
8.283616637072555022e-08
8.223225478332096827e-08
8.163843290276417974e-08
8.105321569473744603e-08
8.048331068266634247e-08
7.991418726760457503e-08
7.933891055245112511e-08
7.879162922108662315e-08
7.823561531949962955e-08
7.769919818656489952e-08
7.716903382970485836e-08
7.665941836876299931e-08
7.616825570266883005e-08
7.563093618045968469e-08
7.510478639005668811e-08
7.459977524604255450e-08
7.409431646010489203e-08
7.360312537230129237e-08
7.313506245054668398e-08
7.265337131912019686e-08
7.217430209038866451e-08
7.171727389732041047e-08
7.126121204237279017e-08
7.081095532157632988e-08
7.036654636749517522e-08
6.993262502419383964e-08
6.948999242695208522e-08
6.905840876925140037e-08
6.863454871108842781e-08
6.821695563985485933e-08
6.789543505192341399e-08
6.740865643450888456e-08
6.700496157918678364e-08
6.661747420366737060e-08
6.620521020295200287e-08
6.579645628335129004e-08
6.540110319974701270e-08
6.499747229327113018e-08
6.461173285288168699e-08
6.423917398024059366e-08
6.386700590610416839e-08
6.350604309091067989e-08
6.314574818588880589e-08
6.278887099142593797e-08
6.243350725299023907e-08
6.207877589758936665e-08
6.173588928959361510e-08
6.139286057305071154e-08
6.104500016590463929e-08
6.070290936577293905e-08
6.037286226501237252e-08
6.003995878245405038e-08
5.972723471359131509e-08
5.939745761907033739e-08
5.907492450774043391e-08
5.876913888869239599e-08
5.844888306683060364e-08
5.813143744148874248e-08
5.782575129842371098e-08
5.753048881729228015e-08
5.722893092752201483e-08
5.693295079822746629e-08
5.662765545366710285e-08
5.633950905803430942e-08
5.605699016086873598e-08
5.575829931103726267e-08
5.548055881376967591e-08
5.520052326346558402e-08
5.491527943490837060e-08


==> figs/MRI/Cartesian/Knee1/REDEnergy_QNP/lst_psnr_time.txt <==
0	21.1412436131553
0.0277336006984115	23.4185717503961
0.0734199215658009	35.8946116063174
0.114782547578216	36.6892217076913
0.157279134728014	37.0448016218448
0.199301036540419	37.2790276792354
0.245386821683496	37.4510322817307
0.290547968819737	37.5850572475841
0.335338199045509	37.6937545023537
0.380439864005893	37.7845398415384
0.425323280040175	37.8620895563868
0.470230365172029	37.9295687978313
0.515043805353343	37.9891677232734
0.560170998331159	38.0424886628964
0.604971698485315	38.0907143591279
0.649932978674769	38.134735166644
0.694832530338317	38.1752492577253
0.739795279689133	38.212801189975
0.78491200087592	38.2478219360811
0.830004691146314	38.2806560512024
0.892360448371619	38.3115836385441
0.942123568151146	38.3408367455359
0.987186279147863	38.3686025917538
1.03233099821955	38.3950424326853
1.07713173842058	38.4202899196015
1.12211318407208	38.4444602637365
1.166885626968	38.4676536936532
1.21190792368725	38.4899578716751
1.25679883453995	38.5114424209706
1.30188022647053	38.5321684210295
1.34685001941398	38.5521921631714
1.391848155763	38.5715632442139
1.43660001643002	38.5903224770822
1.48157139448449	38.6085076675764
1.52647652756423	38.6261542327731
1.57137095183134	38.643291187463
1.61612285487354	38.6599490772339
1.66128904186189	38.676151679172
1.70605323882774	38.6919230588272
1.75112450495362	38.7072830863116
1.79587339190766	38.7222532201856
1.84090461302549	38.7368489509326
1.88557050097734	38.7510888854267
1.93062284309417	38.7649886619347
1.97547875484452	38.7785634258526
2.0205945847556	38.7918252200488
2.07629936886951	38.8047851604145
2.13264927919954	38.8174582510706
2.17738216836005	38.8298500565166
2.22231231536716	38.8419748882094
2.26712716557086	38.8538406349738
2.31217932654545	38.8654560014619
2.35704265860841	38.8768305418048
2.40223775152117	38.8879721395667
2.44696288369596	38.8988875623493
2.4920249436982	38.9095843731535
2.53683367092162	38.9200695346553
2.58177919266745	38.9303492202211
2.62666617985815	38.9404283440717
2.67146385973319	38.9503146452462
2.71632983162999	38.960014125575
2.76134562352672	38.9695324291789
2.80630816146731	38.9788728614364
2.85131766041741	38.9880412225409
2.89603371918201	38.9970421386142
2.94110852712765	39.0058811190867
2.98582107434049	39.0145614797524
3.03075072402135	39.0230871161442
3.07549963518977	39.0314628013151
3.12051656609401	39.0396916045276
3.16525123501197	39.0477766219631
3.21039778273553	39.0557227689285
3.2553142523393	39.0635339171879
3.31015441240743	39.0712115474921
3.36821822449565	39.0787605027279
3.41345727443695	39.0861824388482
3.45840146532282	39.0934823833686
3.50346077047288	39.100662491572
3.54822099441662	39.1077253106765
3.59332660771906	39.1146746527406
3.63813368882984	39.1215132871607
3.68320338986814	39.1282414253464
3.7280172011815	39.1348638421615
3.77309532510117	39.1413811061838
3.81779443705454	39.1477963989506
3.86276504071429	39.1541120538028
3.9075739835389	39.160329682809
3.95251266891137	39.1664520776932
3.99729491584003	39.1724800614607
4.04226017883047	39.1784175586331
4.0871155965142	39.1842656477201
4.13202126370743	39.1900245756953
4.17679319577292	39.1956981861347
4.22177446354181	39.2012867532112
4.26654677838087	39.2067925914792
4.31170381465927	39.212217079909
4.35651497356594	39.2175636629678
4.40153283067048	39.2228324345296
4.44621782144532	39.228025970295
4.49111582245678	39.2331445887598
4.54545037448406	39.2381916386828
4.60307435970753	39.2431656153755
4.64780230587348	39.2480697970583
4.69283974077553	39.25290517823
4.73772246576846	39.2576726305507
4.78263608505949	39.2623753615586
4.82736044703051	39.2670124728384
4.87238355493173	39.2715849782968
4.91714246897027	39.2760952120719
4.96214897418395	39.2805441440384
5.00693014636636	39.284933897881
5.052153931465	39.2892654935021
5.09698937507346	39.2935396507913
5.14202407514676	39.2977560474183
5.18688479624689	39.3019163057795
5.23181663500145	39.3060221564999
5.27662652730942	39.3100738674761
5.3216145071201	39.3140720102527
5.36650185612962	39.3180186447113
5.41153724025935	39.3219134788043
5.45631339028478	39.3257585495047
5.50122090429068	39.3295544986088
5.54605753207579	39.3333025791471
5.5909726601094	39.3370017699916
5.63586013996974	39.3406534118786
5.6810026098974	39.3442609051466
5.72584127774462	39.3478217878836
5.77767169568688	39.3513377129209
5.8387458617799	39.3548100533161
5.88411362376064	39.3582391529041
5.92900781659409	39.3616255265688
5.97399630863219	39.3649692927158
6.0187435336411	39.3682735842502
6.06377875758335	39.3715369400945
6.10858719563112	39.3747609250654
6.15368139371276	39.3779454762654
6.19808878656477	39.3810915996767
6.24272465659305	39.3841996213899
6.28718361956999	39.3872709450547
6.33176670270041	39.3903051947867
6.37613667966798	39.3933028788022
6.4206837429665	39.3962653408737
6.46495117479935	39.39919215895
6.50951751647517	39.4020847568805
6.55389236845076	39.4049438899962
6.59842306841165	39.4077693004123
6.64310879446566	39.4105613725185
6.68804881256074	39.4133218774748
6.73291345965117	39.4160495954105
6.77781808143482	39.4187463010138
6.82258985983208	39.4214110901333
6.86763789597899	39.4240457998069
6.91228940431029	39.4266481769832
6.95724251307547	39.4292216883105
7.00578403007239	39.4317656178919
7.06767047150061	39.4342815233866
7.11257224762812	39.4367679466541
7.15760763036087	39.4392261895434
7.20237463247031	39.4416556509434
7.2473391466774	39.4440577246509
7.29210015758872	39.4464337681144
7.33705597463995	39.4487816828185
7.38180016260594	39.4511041339056
7.42677912767977	39.4534003665484
7.47158702462912	39.4556698220997
7.51664170762524	39.4579154857283
7.56146104028448	39.4601360582295
7.60655695060268	39.4623321896764
7.65131560433656	39.4645031315306
7.69630722794682	39.4666505663923
7.7410817630589	39.4687743480924
7.78598049096763	39.4708738303962
7.83069434482604	39.4729510423991
7.87563877087086	39.475004001786
7.92031137691811	39.4770346635961
7.96538316225633	39.479042433871
8.01012771343812	39.4810286022262
8.05507174739614	39.482992849794
8.09983347123489	39.4849351944147
8.1447516172193	39.4868574145853
8.18986695120111	39.4887581064332
8.23487655911595	39.4906378571017
8.29479611897841	39.4924971130804
8.34288779087365	39.4943356570089
8.38536767708138	39.4961543252
8.42777843587101	39.4979540778592
8.46992248157039	39.499733098977
8.51219489146024	39.5014924270702
8.55434685386717	39.5032329190929
8.59660719521344	39.5049552152022
8.63873548945412	39.5066583428902
8.68108101468533	39.5083429811391
8.72341607697308	39.5100082912399
8.76580495294183	39.5116565397491
8.80821507656947	39.513286203614
8.85047883866355	39.514898920978
8.89263170864433	39.5164940019804
8.93499477347359	39.5180715547892
8.97713207034394	39.5196318797097
9.01952220173553	39.5211745829735
9.06159497983754	39.522701110726
9.10384800983593	39.5242100375115
9.14591961866245	39.5257038083193
9.18817103654146	39.5271802459532
9.23028897773474	39.5286413408959
9.27260765247047	39.5300853817428
9.31466267956421	39.5315135529175
9.35694451862946	39.5329267817029
9.3990372675471	39.5343239969361
9.4413193045184	39.5357057004582
9.48344073956832	39.537071714028
9.54080795589834	39.5384239151446
9.59038330707699	39.5397601993209
9.63277725502849	39.5410820785525
9.67453291919082	39.5423886713068
9.71650017751381	39.5436815598301
9.75819073850289	39.5449594866632
9.8000634117052	39.5462234963553
9.8417248306796	39.5474733060859
9.88355927495286	39.548709883261
9.92531132884324	39.549931703512
9.96721164090559	39.5511391112136
10.0089052319527	39.5523340722124
10.0508374059573	39.5535152487478
10.0924729327671	39.5546837870995
10.134309340734	39.5558386844275
10.1759405406192	39.5569806767811
10.2176924049854	39.5581103685411
10.2594031561166	39.559226866389
10.301210958045	39.560330546011
10.3428662540391	39.561421562316
10.384733509738	39.5625002505032
10.4265536009334	39.5635655694219
10.4684201469645	39.5646194920253
10.5101292990148	39.5656612676891
10.551934805233	39.5666907283634
10.5936624635942	39.5677080932515
10.6355332117528	39.5687135456804
10.6772773084231	39.5697065558657
10.7192055084743	39.570688619662
10.771585220471	39.571658667849
10.8262405311689	39.5726171541171
10.8678578692488	39.5735645852316
10.9096809881739	39.5745004716895
10.9513948513195	39.5754253384922
10.993299191352	39.576339590171
11.0350071932189	39.5772419426284
11.0769769893959	39.5781340128223
11.1186511074193	39.5790148247684
11.1605110145174	39.5798849652412
11.2021457343362	39.5807454027132
11.2440049326979	39.5815945291165
11.2857306138612	39.5824323124944
11.3276105485857	39.5832600948246
11.3692878666334	39.5840784266235
11.4111922467127	39.5848860601461
11.4528357610106	39.5856840416096
11.4946420420893	39.5864722862269
11.5362519789487	39.5872488724745
11.5780556309037	39.5880153866447
11.6197074297816	39.5887724831378
11.6615091469139	39.5895200241816
11.7031836458482	39.5902583197085
11.7450507269241	39.590987356637
11.7866860320792	39.5917063174453
11.8284794930369	39.5924152736847
11.8700828100555	39.5931150803046
11.9119041361846	39.5938058161113
11.9563482659869	39.594486849357
12.0145243210718	39.5951582582008
12.0561744631268	39.5958209603354
12.0980838690884	39.5964730521925
12.1398192192428	39.5971176344946
12.1818171581253	39.5977529029477
12.2236070600338	39.5983792076486
12.2655519321561	39.5989962191492
12.3073184653185	39.5996045330652
12.3492446965538	39.6002039552606
12.3909535245039	39.6007941240701
12.4329367475584	39.6013768201201
12.4746230966412	39.6019509652029
12.5164317595772	39.6025160518904
12.5580629575998	39.6030718767927
12.5998921957798	39.6036200288569
12.6416128231212	39.6041595466928
12.683480727952	39.6046904693791
12.7252325029112	39.6052136530332
12.7671193978749	39.6057285214951
12.8088069949299	39.6062349649222
12.8507249653339	39.6067341962944
12.8923929203302	39.6072253533928
12.934390691109	39.6077088267999
12.9760826104321	39.6081845312162
13.0179920922965	39.6086519337991
13.0596561753191	39.609111116964
13.101623560302	39.6095628860073
13.1432983344421	39.610007470523
13.1865681111813	39.6104440291058
13.2446835767478	39.6108724802371
13.2867587804794	39.6112936614692
13.3285234291106	39.6117068594113


==> figs/MRI/Radial/DeepBrain1/REDEnergy_FISTA_LL/lst_cost_time.txt <==
0	47.45646
0.5532318	26.82904
1.102512	16.50902
1.651339	9.697383
2.187698	5.680116
2.718581	3.37341
3.250278	1.993552
3.780998	1.119867
4.31469	0.5452468
4.857654	0.1533905
5.394863	-0.1302139
5.92963	-0.3501412
6.465158	-0.5282099
6.996882	-0.6735574
7.523149	-0.7911649
8.045477	-0.8858504
8.577622	-0.9626515
9.098373	-1.026018
9.62433	-1.079263
10.1455	-1.124541
10.65977	-1.163185
11.18105	-1.196033
11.69732	-1.223712
12.22104	-1.246793
12.7401	-1.265837
13.2597	-1.28141
13.77723	-1.294051
14.27319	-1.30426
14.77078	-1.312471
15.28796	-1.319062
15.81482	-1.324352
16.33467	-1.328608
16.85964	-1.33205
17.40182	-1.334867
17.94305	-1.337206
18.47141	-1.339186
19.00054	-1.340896
19.53721	-1.342403
20.06631	-1.343756
20.60282	-1.344994
21.12834	-1.346148
21.64928	-1.347236
22.1806	-1.34828
22.70538	-1.349284
23.2264	-1.350258
23.75075	-1.351198
24.27409	-1.352103
24.81095	-1.352967
25.34404	-1.353789
25.86918	-1.354568
26.39579	-1.355303
26.92176	-1.355997
27.44861	-1.35665
27.99097	-1.357267
28.51837	-1.357849
28.989	-1.358396
29.47188	-1.358907
29.96016	-1.359386
30.44751	-1.359828
30.94126	-1.360237
31.42718	-1.36061
31.91058	-1.36095
32.40203	-1.361258
32.90213	-1.361535
33.39259	-1.361785
33.86274	-1.362006
34.3603	-1.362205
34.86081	-1.362384
35.35044	-1.362544
35.84459	-1.362689
36.34304	-1.36282
36.84977	-1.362942
37.3531	-1.363054
37.84927	-1.363158
38.34216	-1.363259
38.83209	-1.363355
39.32631	-1.363448
39.82634	-1.363541
40.31826	-1.363632
40.81028	-1.363721
41.30062	-1.363811
41.7957	-1.3639
42.29916	-1.363987
42.79836	-1.364073
43.28761	-1.364158
43.78428	-1.364241
44.27878	-1.364321
44.77287	-1.364398
45.2604	-1.364473
45.75967	-1.364543
46.24986	-1.364609
46.74347	-1.364672
47.23812	-1.364729
47.72554	-1.364785
48.20961	-1.364835
48.69934	-1.364882
49.19754	-1.364925
49.69239	-1.364965
50.1944	-1.365002
50.69049	-1.365037
51.17968	-1.365072
51.67178	-1.365104
52.1687	-1.365136
52.66426	-1.365166
53.1646	-1.365196
53.66656	-1.365224
54.1743	-1.365253
54.66124	-1.365281
55.14009	-1.365308
55.61519	-1.365335
56.10485	-1.365361
56.5939	-1.365386
57.0805	-1.36541
57.5685	-1.365435
58.05025	-1.36546
58.53759	-1.365482
59.02552	-1.365505
59.48639	-1.365525
59.93532	-1.365546
60.39226	-1.365566
60.84815	-1.365585
61.30673	-1.365602
61.76719	-1.36562
62.22867	-1.365637
62.67619	-1.365652
63.12621	-1.365667
63.57669	-1.365681
64.02478	-1.365695
64.47002	-1.365708
64.90603	-1.36572
65.35252	-1.365732
65.80378	-1.365744
66.26257	-1.365753
66.7157	-1.365765
67.16808	-1.365775
67.62493	-1.365786
68.0719	-1.365795
68.53172	-1.365806
68.98446	-1.365815
69.43584	-1.365825
69.88429	-1.365835
70.33097	-1.365844
70.77607	-1.365855
71.22172	-1.365863
71.67104	-1.365873
72.1256	-1.365881
72.57998	-1.36589
73.02972	-1.365899
73.38584	-1.365907
73.73096	-1.365914
74.07121	-1.365922
74.40846	-1.365929
74.74463	-1.365937
75.08569	-1.365942
75.42975	-1.365949
75.77154	-1.365955
76.11375	-1.365962
76.45893	-1.365968
76.79641	-1.365973
77.14113	-1.365978
77.49966	-1.365984
77.8491	-1.365989
78.19392	-1.365993
78.54074	-1.365999
78.89466	-1.366003
79.24059	-1.366009
79.58787	-1.366013
79.93146	-1.366017
80.27036	-1.366022
80.61371	-1.366026
80.96453	-1.36603
81.3162	-1.366034
81.66798	-1.366039
82.0224	-1.366043
82.37162	-1.366046
82.72546	-1.366051
83.07976	-1.366054
83.42939	-1.366059
83.77552	-1.366063
84.12479	-1.366066
84.47334	-1.366068
84.81935	-1.366072
85.16379	-1.366075
85.50681	-1.366078
85.85548	-1.366081
86.20261	-1.366085
86.54971	-1.366088
86.88506	-1.36609
87.23591	-1.366093
87.58674	-1.366096
87.93686	-1.366099
88.29178	-1.366102
88.64191	-1.366103
89.00207	-1.366106
89.35541	-1.366108
89.70842	-1.366111
90.06103	-1.366113
90.40826	-1.366116
90.76256	-1.366118
91.11774	-1.36612
91.46946	-1.366123
91.81435	-1.366125
92.16112	-1.366128
92.50305	-1.366129
92.85329	-1.366131
93.20657	-1.366133
93.56539	-1.366135
93.92787	-1.366138
94.29342	-1.366139
94.65228	-1.366141
95.00933	-1.366142
95.36449	-1.366144
95.71969	-1.366145
96.07056	-1.366147
96.4215	-1.366149
96.7738	-1.366151
97.12959	-1.366153
97.48224	-1.366155
97.82714	-1.366155
98.17355	-1.366156
98.51929	-1.366159
98.86806	-1.36616
99.21303	-1.366161
99.55797	-1.366163
99.90666	-1.366165
100.2533	-1.366165
100.5994	-1.366167
100.9504	-1.366169
101.2918	-1.36617
101.632	-1.366171
101.976	-1.366173
102.3197	-1.366175
102.6667	-1.366175
103.0199	-1.366177
103.3604	-1.366178
103.7041	-1.366179
104.045	-1.366181
104.3889	-1.366181
104.7338	-1.366182
105.0802	-1.366183
105.4249	-1.366184
105.7708	-1.366186
106.1178	-1.366186
106.4677	-1.366186
106.8143	-1.366188
107.1616	-1.366189
107.5136	-1.366191
107.8674	-1.366191
108.2188	-1.366192
108.5676	-1.366193
108.9185	-1.366194
109.2689	-1.366194
109.6255	-1.366195
109.982	-1.366196
110.335	-1.366197
110.687	-1.366198
111.0474	-1.366199
111.406	-1.3662
111.7659	-1.366201
112.1283	-1.366202
112.4845	-1.366202
112.839	-1.366203
113.1955	-1.366204
113.5473	-1.366205
113.9032	-1.366205
114.2604	-1.366206
114.6131	-1.366206
114.9662	-1.366207
115.3188	-1.366208
115.6807	-1.366208
116.0431	-1.366208
116.4003	-1.366209
116.7545	-1.36621
117.1106	-1.366211
117.4563	-1.366212
117.7953	-1.366213
118.1325	-1.366214
118.4827	-1.366215
118.8318	-1.366216
119.1876	-1.366216
119.5386	-1.366216
119.8904	-1.366217
120.2417	-1.366218
120.5978	-1.366218
120.958	-1.366218
121.3187	-1.366218
121.6725	-1.366219
122.0263	-1.36622
122.3816	-1.36622
122.7335	-1.36622
123.0932	-1.36622
123.4194	-1.366221
123.7663	-1.366222
124.0833	-1.366222
124.4065	-1.366222
124.7307	-1.366223
125.0877	-1.366223
125.4119	-1.366224
125.7339	-1.366224
126.055	-1.366224
126.3768	-1.366225


==> figs/MRI/Radial/DeepBrain1/REDEnergy_FISTA_LL/lst_iter_diff.txt <==
1.694820594787597656e+01
8.641074180603027344e+00
7.788114070892333984e+00
6.133841514587402344e+00
4.591335773468017578e+00
3.440506219863891602e+00
2.625540256500244141e+00
2.034924983978271484e+00
1.602615714073181152e+00
1.295224785804748535e+00
1.082967042922973633e+00
9.332143068313598633e-01
8.184095025062561035e-01
7.220798730850219727e-01
6.377276182174682617e-01
5.640705227851867676e-01
5.009669065475463867e-01
4.475982785224914551e-01
4.023390412330627441e-01
3.632648885250091553e-01
3.286447525024414062e-01
2.971998751163482666e-01
2.681440412998199463e-01
2.410887479782104492e-01
2.159003764390945435e-01
1.925689876079559326e-01
1.711176484823226929e-01
1.515537202358245850e-01
1.338516920804977417e-01
1.179545074701309204e-01
1.037813499569892883e-01
9.123562276363372803e-02
8.020941168069839478e-02
7.058509439229965210e-02
6.223654374480247498e-02
5.503207445144653320e-02
4.884019121527671814e-02
4.353578388690948486e-02
3.900497034192085266e-02
3.514677286148071289e-02
3.187185525894165039e-02
2.909949794411659241e-02
2.675483748316764832e-02
2.476763352751731873e-02
2.307292819023132324e-02
2.161286771297454834e-02
2.033850364387035370e-02
1.921080425381660461e-02
1.820029877126216888e-02
1.728562079370021820e-02
1.645138487219810486e-02
1.568597182631492615e-02
1.497982908040285110e-02
1.432426925748586655e-02
1.371100544929504395e-02
1.313186250627040863e-02
1.257926039397716522e-02
1.204652525484561920e-02
1.152821350842714310e-02
1.102035399526357651e-02
1.052051223814487457e-02
1.002769358456134796e-02
9.542135521769523621e-03
9.065004996955394745e-03
8.598083630204200745e-03
8.143474347889423370e-03
7.703403010964393616e-03
7.280038204044103622e-03
6.875361781567335129e-03
6.491099484264850616e-03
6.128668785095214844e-03
5.789130460470914841e-03
5.473152268677949905e-03
5.181002430617809296e-03
4.912533331662416458e-03
4.667216911911964417e-03
4.444158636033535004e-03
4.242152906954288483e-03
4.059730563312768936e-03
3.895203117281198502e-03
3.746732370927929878e-03
3.612363710999488831e-03
3.490110626444220543e-03
3.377999411895871162e-03
3.274129237979650497e-03
3.176722908392548561e-03
3.084170632064342499e-03
2.995088929310441017e-03
2.908327616751194000e-03
2.822992857545614243e-03
2.738467417657375336e-03
2.654389943927526474e-03
2.570629119873046875e-03
2.487269928678870201e-03
2.404560800641775131e-03
2.322873799130320549e-03
2.242661546915769577e-03
2.164402510970830917e-03
2.088560722768306732e-03
2.015554811805486679e-03
1.945725292898714542e-03
1.879314542748034000e-03
1.816459931433200836e-03
1.757201971486210823e-03
1.701489789411425591e-03
1.649188227020204067e-03
1.600108109414577484e-03
1.554020214825868607e-03
1.510670990683138371e-03
1.469795242883265018e-03
1.431130222044885159e-03
1.394423656165599823e-03
1.359433052130043507e-03
1.325941528193652630e-03
1.293743262067437172e-03
1.262656296603381634e-03
1.232513808645308018e-03
1.203172258101403713e-03
1.174511504359543324e-03
1.146428869105875492e-03
1.118843443691730499e-03
1.091696904040873051e-03
1.064954674802720547e-03
1.038601505570113659e-03
1.012645312584936619e-03
9.871077490970492363e-04
9.620302589610219002e-04
9.374626679345965385e-04
9.134643478319048882e-04
8.900992688722908497e-04
8.674287237226963043e-04
8.455124916508793831e-04
8.244014461524784565e-04
8.041368564590811729e-04
7.847423548810184002e-04
7.662291172891855240e-04
7.485928363166749477e-04
7.318124407902359962e-04
7.158506195992231369e-04
7.006576634012162685e-04
6.861735018901526928e-04
6.723302649334073067e-04
6.590560660697519779e-04
6.462791934609413147e-04
6.339263636618852615e-04
6.219316273927688599e-04
6.102340412326157093e-04
5.987665499560534954e-04
5.875005153939127922e-04
5.764065426774322987e-04
5.654676351696252823e-04
5.546712782233953476e-04
5.440153763629496098e-04
5.335031310096383095e-04
5.231453105807304382e-04
5.129561759531497955e-04
5.029500462114810944e-04
4.931432777084410191e-04
4.835512372665107250e-04
4.741872835438698530e-04
4.650654445867985487e-04
4.561936948448419571e-04
4.475761088542640209e-04
4.392161790747195482e-04
4.311119264457374811e-04
4.232624196447432041e-04
4.156589857302606106e-04
4.082929226569831371e-04
4.011537239421159029e-04
3.942305047530680895e-04
3.875070833601057529e-04
3.809685877058655024e-04
3.746022121049463749e-04
3.683927352540194988e-04
3.623257216531783342e-04
3.563865320757031441e-04
3.505632048472762108e-04
3.448436618782579899e-04
3.392193175386637449e-04
3.336826921440660954e-04
3.282277612015604973e-04
3.228495770599693060e-04
3.175454621668905020e-04
3.123157948721200228e-04
3.071599057875573635e-04
3.020807635039091110e-04
2.970812201965600252e-04
2.921655832324177027e-04
2.873374323826283216e-04
2.826003474183380604e-04
2.779604983516037464e-04
2.734210283961147070e-04
2.689848770387470722e-04
2.646552748046815395e-04
2.604333276394754648e-04
2.563204325269907713e-04
2.523160947021096945e-04
2.484201395418494940e-04
2.446294529363512993e-04
2.409409935353323817e-04
2.373506431467831135e-04
2.338534104637801647e-04
2.304452937096357346e-04
2.271197154186666012e-04
2.238730085082352161e-04
2.206985664088279009e-04
2.175932459067553282e-04
2.145531761925667524e-04
2.115735551342368126e-04
2.086515451082959771e-04
2.057843521470203996e-04
2.029705356108024716e-04
2.002088003791868687e-04
1.974978658836334944e-04
1.948376884683966637e-04
1.922275987453758717e-04
1.896672329166904092e-04
1.871569256763905287e-04
1.846968953032046556e-04
1.822859630919992924e-04
1.799237797968089581e-04
1.776099961716681719e-04
1.753441028995439410e-04
1.731247612042352557e-04
1.709501375444233418e-04
1.688188785919919610e-04
1.667284668656066060e-04
1.646770979277789593e-04
1.626635785214602947e-04
1.606847945367917418e-04
1.587391307111829519e-04
1.568252482684329152e-04
1.549412409076467156e-04
1.530865265522152185e-04
1.512587623437866569e-04
1.494584575993940234e-04
1.476841280236840248e-04
1.459362974856048822e-04
1.442144566681236029e-04
1.425188675057142973e-04
1.408498937962576747e-04
1.392078847857192159e-04
1.375931315124034882e-04
1.360067399218678474e-04
1.344487245660275221e-04
1.329186634393408895e-04
1.314165274379774928e-04
1.299418509006500244e-04
1.284946338273584843e-04
1.270741486223414540e-04
1.256806426681578159e-04
1.243122678715735674e-04
1.229682384291663766e-04
1.216470700455829501e-04
1.203479332616552711e-04
1.190706316265277565e-04
1.178126767626963556e-04
1.165738140116445720e-04
1.153537159552797675e-04
1.141509710578247905e-04
1.129659067373722792e-04
1.117975189117714763e-04
1.106460622395388782e-04
1.095103361876681447e-04
1.083911483874544501e-04
1.072881495929323137e-04
1.062018855009227991e-04
1.051318249665200710e-04
1.040790157276205719e-04
1.030426647048443556e-04
1.020240815705619752e-04
1.010232153930701315e-04
1.000400807242840528e-04
9.907517960527911782e-05
9.812775533646345139e-05
9.719841909827664495e-05
9.628726547816768289e-05
9.539351594867184758e-05
9.451732330489903688e-05
9.365862933918833733e-05
9.281690290663391352e-05
9.199129999615252018e-05
9.118134039454162121e-05
9.038679127115756273e-05
8.960562990978360176e-05
8.883714326657354832e-05
8.808058191789314151e-05
8.733532013138756156e-05
8.660034654894843698e-05
8.587417687522247434e-05
8.515668014297261834e-05
8.444618288194760680e-05
8.374254684895277023e-05
8.304455695906654000e-05
8.235200948547571898e-05
8.166373299900442362e-05
8.097956015262752771e-05
8.029935997910797596e-05
7.962308154674246907e-05
7.895027374615892768e-05


==> figs/MRI/Radial/DeepBrain1/REDEnergy_FISTA_LL/lst_iter_diff_norm.txt <==
1.159451454877853394e-01
5.911484733223915100e-02
5.327962338924407959e-02
4.196250438690185547e-02
3.140999749302864075e-02
2.353700436651706696e-02
1.796170324087142944e-02
1.392121799290180206e-02
1.096372772008180618e-02
8.860821835696697235e-03
7.408735342323780060e-03
6.384254898875951767e-03
5.598858464509248734e-03
4.939853679388761520e-03
4.362787585705518723e-03
3.858888521790504456e-03
3.427187679335474968e-03
3.062085015699267387e-03
2.752460073679685593e-03
2.485147910192608833e-03
2.248306525871157646e-03
2.033187542110681534e-03
1.834412454627454281e-03
1.649323268793523312e-03
1.477005891501903534e-03
1.317392452619969845e-03
1.170640811324119568e-03
1.036801026202738285e-03
9.156989399343729019e-04
8.069439791142940521e-04
7.099833455868065357e-04
6.241562077775597572e-04
5.487242597155272961e-04
4.828829260077327490e-04
4.257692489773035049e-04
3.764824359677731991e-04
3.341228584758937359e-04
2.978346310555934906e-04
2.668386732693761587e-04
2.404441911494359374e-04
2.180400042561814189e-04
1.990739110624417663e-04
1.830337423598393798e-04
1.694389939075335860e-04
1.578452647663652897e-04
1.478567719459533691e-04
1.391386613249778748e-04
1.314239052589982748e-04
1.245109015144407749e-04
1.182534469990059733e-04
1.125463168136775494e-04
1.073100211215205491e-04
1.024791927193291485e-04
9.799441613722592592e-05
9.379898256156593561e-05
8.983698353404179215e-05
8.605655602877959609e-05
8.241203613579273224e-05
7.886618550401180983e-05
7.539185025962069631e-05
7.197235390776768327e-05
6.860091525595635176e-05
6.527914229081943631e-05
6.201501673785969615e-05
5.882074401597492397e-05
5.571069414145313203e-05
5.270010296953842044e-05
4.980380253982730210e-05
4.703535159933380783e-05
4.440655538928695023e-05
4.192711639916524291e-05
3.960428512073121965e-05
3.744263085536658764e-05
3.544399078236892819e-05
3.360735718160867691e-05
3.192911026417277753e-05
3.040313640667591244e-05
2.902118649217300117e-05
2.777320878522004932e-05
2.664765270310454071e-05
2.563194175309035927e-05
2.471270636306144297e-05
2.387635504419449717e-05
2.310938543814700097e-05
2.239879540866240859e-05
2.173242501157801598e-05
2.109926026605535299e-05
2.048983878921717405e-05
1.989629345189314336e-05
1.931250517372973263e-05
1.873425389931071550e-05
1.815906762203667313e-05
1.758604776114225388e-05
1.701577639323659241e-05
1.644995063543319702e-05
1.589111889188643545e-05
1.534237344458233565e-05
1.480699302192078903e-05
1.428814812243217602e-05
1.378870365442708135e-05
1.331098974333144724e-05
1.285666439798660576e-05
1.242666712641948834e-05
1.202127441501943395e-05
1.164013974630506709e-05
1.128233725466998294e-05
1.094657272915355861e-05
1.063127911038463935e-05
1.033472017297754064e-05
1.005508329399162903e-05
9.790570402401499450e-06
9.539455277263186872e-06
9.300079909735359251e-06
9.070959094970021397e-06
8.850685844663530588e-06
8.638015970063861459e-06
8.431806236330885440e-06
8.231077117670793086e-06
8.035004611883778125e-06
7.842886589060071856e-06
7.654170985915698111e-06
7.468457624781876802e-06
7.285510037036146969e-06
7.105224085535155609e-06
6.927653885213658214e-06
6.752947683708043769e-06
6.581389243365265429e-06
6.413318715203786269e-06
6.249142643355298787e-06
6.089298949518706650e-06
5.934206456004176289e-06
5.784273980680154637e-06
5.639850314764771610e-06
5.501217401615576819e-06
5.368536676542134956e-06
5.241884991846745834e-06
5.121232788951601833e-06
5.006435458199121058e-06
4.897238341072807088e-06
4.793301286554196849e-06
4.694212748290738091e-06
4.599509338731877506e-06
4.508698566496605054e-06
4.421290213940665126e-06
4.336782694736029953e-06
4.254724899510620162e-06
4.174699824943672866e-06
4.096249085705494508e-06
4.019176685687853023e-06
3.943281171814305708e-06
3.868446583510376513e-06
3.794586973526747897e-06
3.721688472069217823e-06
3.649772679636953399e-06
3.578913265300798230e-06
3.509207999741192907e-06
3.440754426264902577e-06
3.373665094841271639e-06
3.308044369987328537e-06
3.243984338041627780e-06
3.181580495947855525e-06
3.120887413388118148e-06
3.061933284698170610e-06
3.004741756740259007e-06
2.949299414467532188e-06
2.895599891417077743e-06
2.843583615685929544e-06
2.793191470118472353e-06
2.744351149885915220e-06
2.696988303796388209e-06
2.650992428243625909e-06
2.606261659821029752e-06
2.562708232289878651e-06
2.520228463254170492e-06
2.478722990417736582e-06
2.438092224110732786e-06
2.398253855062648654e-06
2.359125801376649179e-06
2.320648718523443677e-06
2.282771902173408307e-06
2.245453970317612402e-06
2.208661044278414920e-06
2.172374706788104959e-06
2.136597913704463281e-06
2.101325662806630135e-06
2.066578417725395411e-06
2.032375959970522672e-06
1.998747393372468650e-06
1.965717274288181216e-06
1.933310159074608237e-06
1.901568225548544433e-06
1.870513074209156912e-06
1.840164713939884678e-06
1.810545313674083445e-06
1.781662376743042842e-06
1.753525452841131482e-06
1.726131131363217719e-06
1.699478389127762057e-06
1.673545739322435111e-06
1.648312377255933825e-06
1.623750335966178682e-06
1.599825282028177753e-06
1.576509816914040130e-06
1.553759034322865773e-06
1.531547809463518206e-06
1.509831008661421947e-06
1.488587145104247611e-06
1.467789502385130618e-06
1.447405566068482585e-06
1.427415668331377674e-06
1.407800709785078652e-06
1.388551027048379183e-06
1.369657525174261536e-06
1.351111677649896592e-06
1.332913029727933463e-06
1.315057033934863284e-06
1.297541189160256181e-06
1.280367769140866585e-06
1.263538365492422599e-06
1.247044792762608267e-06
1.230884777214669157e-06
1.215055817738175392e-06
1.199554503727995325e-06
1.184371740237111226e-06
1.169494794339698274e-06
1.154914571088738739e-06
1.140613676398061216e-06
1.126580059462867212e-06
1.112805193770327605e-06
1.099268047255463898e-06
1.085957478608179372e-06
1.072864392881456297e-06
1.059975602402118966e-06
1.047287241817684844e-06
1.034783281284035183e-06
1.022467131406301633e-06
1.010328674055926967e-06
9.983714335248805583e-07
9.865921128948684782e-07
9.749923037816188298e-07
9.635746209823992103e-07
9.523413950773829129e-07
9.412946724296489265e-07
9.304418995270680171e-07
9.197833037433156278e-07
9.093159292206109967e-07
8.990396054286975414e-07
8.889511491361190565e-07
8.790505034994566813e-07
8.693327799846883863e-07
8.597995702075422741e-07
8.504383117724501062e-07
8.412436045546201058e-07
8.322053304254950490e-07
8.233177481997699942e-07
8.145795504788111430e-07
8.059736842369602527e-07
7.974984441716514993e-07
7.891515565461304504e-07
7.809234148226096295e-07
7.728162358944246080e-07
7.648230848644743674e-07
7.569458375655813143e-07
7.491761380151729099e-07
7.415196137117163744e-07
7.339738772316195536e-07
7.265425665536895394e-07
7.192221005425381009e-07
7.120196983123605605e-07
7.049299028949462809e-07
6.979615818636375479e-07
6.911145078447589185e-07
6.843887376817292534e-07
6.777877388230990618e-07
6.713062816743331496e-07
6.649485158050083555e-07
6.587152370229887310e-07
6.526009315166447777e-07
6.466067929977725726e-07
6.407323098756023683e-07
6.349739578581647947e-07
6.293258820733171888e-07
6.237848424461844843e-07
6.183491905176197179e-07
6.130051701802585740e-07
6.077478360566601623e-07
6.025720722391270101e-07
5.974736723146634176e-07
5.924455876993306447e-07
5.874777571079903282e-07
5.825692710459406953e-07
5.777086471425718628e-07
5.728949759031820577e-07
5.681199013451987412e-07
5.633821160699881148e-07
5.586734914686530828e-07
5.539929475162352901e-07
5.493396315614518244e-07
5.447130888569517992e-07
5.401103067015355919e-07


==> figs/MRI/Radial/DeepBrain1/REDEnergy_FISTA_LL/lst_psnr_time.txt <==
0	20.1347559083889
0.553231750614941	21.1379904881477
1.10251251235604	21.8744133645165
1.65133894328028	22.5851257607336
2.18769843410701	23.2288320934283
2.71858126809821	23.8046505694803
3.2502777101472	24.3293844326571
3.78099803626537	24.8251094104914
4.31468963390216	25.3041540636805
4.8576539629139	25.7729379552438
5.39486254425719	26.2364564030433
5.92963020224124	26.6985388177154
6.4651580103673	27.1608142459861
6.99688210058957	27.6222718179544
7.52314938465133	28.0813984212893
8.0454766144976	28.5369099719276
8.57762220455334	28.9879209611262
9.09837295347825	29.4335681319518
9.62432968663052	29.8727268765119
10.1455042478628	30.303899511393
10.6597661930136	30.7250935759651
11.181048842147	31.1339817871394
11.6973194805905	31.5280401235873
12.2210434195586	31.904927177516
12.7401045262814	32.2627410561685
13.2596978754736	32.6000007944416
13.7772316983901	32.9159475528856
14.2731903754175	33.2102531815683
14.7707771966234	33.4830103203842
15.2879558503628	33.7347871221331
15.8148165172897	33.9665686847852
16.3346715332009	34.1796611411872
16.8596364585683	34.375731226103
17.4018199336715	34.5565239900782
17.9430469716899	34.7237669576505
18.4714110759087	34.8792293966126
19.0005382089876	35.0245944162434
19.5372120537795	35.1613928147872
20.0663096890785	35.2909625245546
20.6028179209679	35.4144940870131
21.1283399900422	35.5329861320716
21.649277925957	35.6473327576246
22.1805999479257	35.7582100411204
22.7053768946789	35.8661192739141
23.2264020605944	35.9713991785811
23.7507462725043	36.0742943270437
24.2740938179195	36.1749696480172
24.8109484151937	36.2735400466455
25.3440442462452	36.3700698553689
25.8691781181842	36.464535499074
26.3957868572325	36.5568862302603
26.9217634443194	36.6471054850991
27.4486108995043	36.7351741039629
27.9909744495526	36.8210874779223
28.5183740896173	36.9048442361799
28.9890009677038	36.9864255240743
29.4718773677014	37.0658380515154
29.9601629651152	37.1431023699021
30.4475114941597	37.2182325652969
30.9412595140748	37.2912564472923
31.4271814320236	37.3622270582929
31.910582894925	37.4311965362964
32.4020270882174	37.4982394247859
32.9021318261512	37.5634498302428
33.3925877581351	37.6269083438493
33.8627418549731	37.6887206932701
34.3602983057499	37.7490061829094
34.8608051557094	37.8078924260069
35.3504382777028	37.8655141163026
35.8445929745212	37.9220079189504
36.3430406982079	37.9775070687174
36.8497646441683	38.0321306269509
37.3531052391045	38.0859860534174
37.8492691833526	38.1391713332919
38.3421549485065	38.191774490897
38.832087719813	38.2438725898957
39.3263121210039	38.2955175108323
39.8263395749964	38.3467650732904
40.3182639079168	38.3976442540737
40.8102820976637	38.4481574252739
41.300617757719	38.4983105022861
41.7956949281506	38.5481009959276
42.299162870273	38.5975111211222
42.7983624483459	38.6465128398135
43.287605734542	38.6950827363527
43.7842745338567	38.7431792250607
44.2787803038955	38.790757714727
44.772868916858	38.8377835441874
45.2603990351781	38.8842140170666
45.7596700149588	38.930016714597
46.2498626117595	38.975163516199
46.7434707037173	39.0196315770452
47.2381181255914	39.0634031233244
47.7255378728732	39.1064673593872
48.2096129860729	39.1488199914316
48.699342711363	39.190465637053
49.1975353350863	39.2314132426585
49.6923861373216	39.271672837441
50.1944005256519	39.3112570025821
50.690490834415	39.3501817423629
51.1796811856329	39.3884656197437
51.6717792609707	39.4261287717976
52.1686968691647	39.4631915179999
52.6642657988705	39.4996714299683
53.1646048328839	39.5355838989098
53.6665555001236	39.5709429147408
54.1743031260557	39.6057609577187
54.6612352076918	39.6400503976826
55.1400880767033	39.6738239975353
55.615190080367	39.7070923527309
56.1048451284878	39.7398658780613
56.5938995657489	39.7721545040418
57.0805011228658	39.8039676909295
57.5684988508001	39.8353153331002
58.0502489586361	39.866207519423
58.5375955314375	39.8966547380825
59.0255257356912	39.9266676523812
59.4863851135597	39.9562562937782
59.9353211726993	39.9854304790052
60.3922574813478	40.0142013688904
60.8481501243077	40.0425795626425
61.3067286773585	40.0705758105187
61.7671892894432	40.098201836669
62.228667200543	40.1254704958856
62.6761937225237	40.1523959478992
63.1262048445642	40.1789942926075
63.5766899273731	40.205280854825
64.0247773602605	40.2312687058336
64.4700226671994	40.2569710787228
64.906025337521	40.2824010316028
65.352513407357	40.3075714376129
65.8037810432725	40.3324958517494
66.2625689101405	40.3571880480454
66.7157010450028	40.3816597127822
67.1680847820826	40.4059201772556
67.624932397157	40.4299768337936
68.0719027779996	40.4538368694644
68.5317232343368	40.4775059765428
68.9844623506069	40.5009880938191
69.4358386253007	40.5242855321256
69.8842938435264	40.5473997949195
70.330973230768	40.5703310224782
70.7760691898875	40.5930787564057
71.2217191727832	40.6156417474781
71.6710367109627	40.6380176001662
72.1256002518348	40.6602040115991
72.5799783947878	40.6821975786182
73.0297160618939	40.7039942834163
73.3858426269144	40.7255895969285
73.730955705978	40.7469803117593
74.0712107517757	40.7681637406036
74.4084589588456	40.7891366286196
74.7446296396665	40.8098944254265
75.0856871027499	40.8304344131592
75.4297490068711	40.8507544515161
75.7715369006619	40.8708543805617
76.1137493373826	40.8907339979364
76.4589286944829	40.9103904912357
76.796407783404	40.9298232469433
77.1411259900779	40.9490323202902
77.4996565422043	40.9680183743769
77.8491015112959	40.9867814576216
78.1939175645821	41.0053227645419
78.5407401425764	41.0236431066091
78.8946610065177	41.0417438117283
79.2405935465358	41.0596267645366
79.5878663603216	41.0772936387538
79.9314541891217	41.0947466766589
80.2703651213087	41.1119879819029
80.6137108262628	41.1290203428726
80.9645345839672	41.1458462488102
81.3161982018501	41.1624687990649
81.6679779342376	41.1788910085468
82.0224007312208	41.195116242289
82.3716220390052	41.2111484889247
82.725465758238	41.2269916439491
83.0797594892792	41.2426496940454
83.4293882944621	41.2581273306933
83.7755203694105	41.2734287687436
84.1247871015221	41.2885588680566
84.4733329904266	41.3035229015767
84.8193504633382	41.3183260645336
85.1637870874256	41.3329736795207
85.506814842578	41.3474713935176
85.8554805805907	41.3618249609949
86.2026046765968	41.3760397278716
86.5497108902782	41.3901197650096
86.8850560151041	41.4040690994246
87.2359092473052	41.4178915382126
87.5867415531538	41.4315904263878
87.9368578460999	41.445168728123
88.2917759423144	41.4586295048392
88.6419044286013	41.4719752026866
89.0020643449388	41.4852083095122
89.3554099649191	41.4983307533455
89.7084187688306	41.5113443639815
90.0610283385031	41.5242506589885
90.4082593503408	41.537050733522
90.7625548685901	41.5497453095313
91.1177477426827	41.5623352669383
91.4694562423974	41.5748206837201
91.8143503922038	41.5872016037725
92.1611171052791	41.5994781751847
92.5030541331507	41.6116495634599
92.8532898663543	41.6237154140018
93.2065632254817	41.635675535616
93.5653936415911	41.6475283739808
93.9278750955127	41.659273161388
94.2934155156836	41.6709093191837
94.6522724535316	41.682435973011
95.0093317357823	41.693852560474
95.36449014768	41.7051581615845
95.7196885277517	41.7163523362963
96.0705663166009	41.7274345914062
96.4215047797188	41.7384043415716
96.7738014147617	41.7492613788953
97.1295870728791	41.7600054305203
97.4822353688069	41.770636220522
97.8271420109086	41.781153775417
98.1735510202125	41.7915583062437
98.519287975505	41.8018502578698
98.8680682014674	41.8120299144227
99.2130300770514	41.8220979098765
99.5579710281454	41.832054358585
99.9066631137393	41.8418997095385
100.253287488595	41.8516345906744
100.599361950532	41.861259617766
100.950388479512	41.87077556995
101.291798829567	41.8801835920512
101.632034088485	41.8894846590536
101.975957097486	41.8986798336138
102.319742296357	41.9077700194747
102.666682574432	41.9167570569957
103.019878981635	41.9256419224
103.360390697606	41.934426172788
103.704055020586	41.9431111776863
104.044992814772	41.9516987847257
104.388930127025	41.9601905016062
104.733781937975	41.9685880859936
105.080175301991	41.9768934163222
105.424881933257	41.9851077661738
105.7707957034	41.993233108349
106.117830728181	42.0012713084826
106.467685199808	42.0092240051251
106.814339058008	42.0170929168808
107.161555956118	42.024879576652
107.513615472242	42.0325851972482
107.867437406443	42.0402113208576
108.218758346513	42.0477591310307
108.567613434512	42.0552300072518
108.918466054369	42.0626250019909
109.268892224412	42.0699455699395
109.625537042506	42.0771924394138
109.982014698442	42.0843667712192
110.335046456195	42.0914692860616
110.686969764065	42.0985009275281
111.047402426135	42.1054625012495
111.405992569402	42.1123546420117
111.7658898714	42.1191777773932
112.128322365228	42.1259326255287
112.484514444135	42.1326196700701
112.838961694855	42.1392394041085
113.195491721854	42.1457920254818
113.547326919623	42.1522782771828
113.903191414662	42.1586981756632
114.260385124013	42.1650522240054
114.613118539099	42.1713406184115
114.966203622054	42.1775636617508
115.318807389122	42.1837215326013
115.680745733436	42.1898143447018
116.043127767276	42.195842273641
116.400303035509	42.2018054741539
116.754524023272	42.207703980769
117.110643292312	42.2135382614936
117.456294167321	42.219307894613
117.79527143063	42.2250133739719
118.132513799705	42.2306545872554
118.482693581842	42.2362316849141
118.831831178628	42.2417448752804
119.187608990818	42.2471942066051
119.538601510692	42.2525797169605
119.890386193991	42.2579015435746
120.241705083288	42.2631599154448
120.597838991322	42.2683550057556
120.958031016402	42.2734871728518
121.318730672356	42.2785563395464
121.672458210029	42.2835626007558
122.026313209906	42.2885060616719
122.381618856918	42.2933869912777
122.733472116757	42.2982057664293
123.093178328127	42.3029623028661
123.419382024091	42.3076570771291
123.766350386199	42.312290152478
124.083320186008	42.3168619356298
124.406457681675	42.321372639236
124.730685796589	42.3258225861618
125.087687504012	42.3302121700912
125.411889160983	42.3345417469693
125.733854803257	42.3388115266802
126.055035534315	42.3430219894021
126.376794707961	42.3471735000637


==> figs/MRI/Radial/DeepBrain1/REDEnergy_GD/lst_cost_time.txt <==
0	47.45646
0.3830497	31.86833
0.4393882	22.59159
0.4931169	16.83863
0.5463784	13.09854
0.5992059	10.54295
0.6520615	8.710413
0.7054744	7.338355
0.7580506	6.273168
0.811315	5.421883
0.8656812	4.725987
0.9190236	4.147025
0.9721107	3.658632
1.025494	3.242001
1.078496	2.883237
1.131849	2.571794
1.184901	2.299465
1.238188	2.059766
1.291508	1.847493
1.344516	1.658431
1.397096	1.489132
1.450536	1.336761
1.503532	1.198964
1.556352	1.073785
1.609328	0.9595842
1.66295	0.8549815
1.715888	0.7588108
1.768492	0.6700798
1.821652	0.5879462
1.87455	0.5116861
1.927971	0.4406761
1.980913	0.3743819
2.037428	0.3123347
2.090786	0.2541292
2.144451	0.1994073
2.197711	0.1478603
2.250053	0.09921205
2.302087	0.05321741
2.354476	0.00966084
2.406693	-0.03165138
2.458754	-0.07088876
2.510987	-0.1082089
2.564081	-0.1437495
2.617231	-0.1776358
2.670495	-0.2099829
2.723937	-0.240894
2.777333	-0.2704612
2.830109	-0.2987715
2.883089	-0.325905
2.93572	-0.3519311
2.988031	-0.3769169
3.040621	-0.400922
3.0936	-0.4240054
3.146189	-0.4462168
3.200983	-0.4676023
3.254328	-0.4882095
3.307391	-0.508079
3.360169	-0.5272487
3.413247	-0.5457535
3.466083	-0.5636295
3.518741	-0.5809039
3.571762	-0.5976086
3.624537	-0.6137696
3.677805	-0.6294125
3.730457	-0.6445624
3.783273	-0.6592388
3.835842	-0.6734658
3.888747	-0.687262
3.941811	-0.700647
3.995034	-0.7136377
4.048266	-0.7262495
4.101806	-0.7385004
4.155186	-0.7504048
4.20835	-0.7619763
4.260632	-0.7732264
4.313261	-0.7841699
4.366321	-0.7948195
4.420209	-0.8051831
4.473005	-0.8152736
4.525937	-0.8251013
4.578554	-0.8346773
4.631696	-0.8440064
4.684946	-0.8531024
4.737503	-0.8619704
4.790074	-0.8706186
4.843012	-0.8790557
4.895903	-0.8872899
4.94899	-0.8953241
5.002061	-0.9031698
5.055113	-0.9108301
5.108168	-0.9183135
5.161112	-0.9256222
5.213734	-0.9327655
5.266633	-0.9397472
5.319806	-0.9465712
5.37259	-0.9532431
5.425372	-0.9597671
5.478528	-0.9661492
5.531998	-0.9723924
5.584898	-0.9785025
5.637648	-0.9844805
5.690302	-0.9903312
5.74312	-0.9960585
5.796004	-1.001667
5.848801	-1.007162
5.901705	-1.012541
5.954582	-1.017811
6.007935	-1.022976
6.061193	-1.028035
6.113805	-1.032993
6.166724	-1.037853
6.219588	-1.042617
6.272771	-1.047288
6.325842	-1.051867
6.378684	-1.056359
6.431974	-1.060764
6.484655	-1.065085
6.537342	-1.069324
6.598884	-1.073484
6.65194	-1.077566
6.705114	-1.081572
6.75856	-1.085503
6.811735	-1.089363
6.864953	-1.093151
6.918342	-1.096871
6.971669	-1.100522
7.024386	-1.104108
7.077377	-1.107631
7.130822	-1.111091
7.184639	-1.11449
7.237631	-1.117827
7.290863	-1.121108
7.344358	-1.12433
7.397335	-1.127497
7.451052	-1.130609
7.5037	-1.133669
7.556875	-1.136676
7.609933	-1.13963
7.663124	-1.142537
7.716647	-1.145393
7.772238	-1.148201
7.825498	-1.150962
7.87798	-1.153678
7.931395	-1.15635
7.984772	-1.158977
8.037647	-1.16156
8.090737	-1.164102
8.143436	-1.166602
8.197023	-1.169063
8.25006	-1.171482
8.303132	-1.173864
8.355912	-1.176207
8.408989	-1.178512
8.462152	-1.180781
8.515173	-1.183013
8.568376	-1.185212
8.621245	-1.187376
8.674299	-1.189506
8.727757	-1.191604
8.780583	-1.193668
8.83393	-1.1957
8.886709	-1.197702
8.940068	-1.199671
8.993041	-1.201612
9.046277	-1.203522
9.099627	-1.205404
9.15505	-1.207258
9.208079	-1.209083
9.26104	-1.21088
9.314156	-1.212651
9.366949	-1.214396
9.419566	-1.216115
9.472474	-1.21781
9.525416	-1.219478
9.578325	-1.221123
9.631515	-1.222742
9.683906	-1.224339
9.736916	-1.225913
9.789794	-1.227464
9.843371	-1.228993
9.897065	-1.230499
9.950125	-1.231983
10.00302	-1.233446
10.05636	-1.234889
10.10962	-1.236309
10.16278	-1.237711
10.21576	-1.239094
10.26848	-1.240457
10.32139	-1.241799
10.37422	-1.243125
10.42721	-1.24443
10.47999	-1.245717
10.53403	-1.246986
10.58658	-1.248239
10.63909	-1.249475
10.69232	-1.250692
10.74509	-1.251894
10.79806	-1.253079
10.85043	-1.254248
10.90288	-1.255401
10.95502	-1.256539
11.00764	-1.25766
11.06067	-1.258767
11.11378	-1.259859
11.16666	-1.260935
11.21947	-1.261998
11.27244	-1.263047
11.32533	-1.264082
11.37823	-1.265103
11.43077	-1.266111
11.4833	-1.267105
11.53591	-1.268085
11.58868	-1.269054
11.64199	-1.27001
11.69483	-1.270953
11.74833	-1.271883
11.80215	-1.272802
11.85573	-1.273709
11.90878	-1.274605
11.96154	-1.27549
12.01391	-1.276363
12.06658	-1.277224
12.11943	-1.278073
12.17164	-1.278913
12.22457	-1.279742
12.27752	-1.28056
12.33034	-1.281368
12.38315	-1.282166
12.43579	-1.282954
12.4887	-1.283731
12.54131	-1.284499
12.59391	-1.285258
12.64652	-1.286008
12.69908	-1.286749
12.75188	-1.287479
12.80469	-1.2882
12.85715	-1.288912
12.91306	-1.289617
12.96552	-1.290311
13.01806	-1.290998
13.07068	-1.291677
13.12335	-1.292348
13.17794	-1.293009
13.2304	-1.293663
13.28279	-1.294309
13.33484	-1.294947
13.38803	-1.295577
13.44055	-1.2962
13.49326	-1.296816
13.54652	-1.297424
13.59928	-1.298025
13.65262	-1.298619
13.70523	-1.299207
13.75834	-1.299786
13.81148	-1.30036
13.8645	-1.300926
13.91765	-1.301486
13.97037	-1.30204
14.02322	-1.302586
14.07585	-1.303127
14.12841	-1.303661
14.18134	-1.304188
14.23441	-1.304711
14.28738	-1.305227
14.34014	-1.305737
14.39298	-1.306241
14.44604	-1.306739
14.49975	-1.307232
14.55271	-1.307719
14.60622	-1.308201
14.6591	-1.308676
14.71221	-1.309148
14.76502	-1.309613
14.81846	-1.310072
14.87124	-1.310527
14.92391	-1.310977
14.97668	-1.31142
15.03005	-1.31186
15.0829	-1.312295
15.13583	-1.312725
15.18944	-1.313149
15.24261	-1.313571
15.2955	-1.313986
15.34856	-1.314398
15.40143	-1.314804
15.45417	-1.315206
15.50703	-1.315604
15.55993	-1.315998
15.61261	-1.316386
15.66527	-1.316772
15.71795	-1.317153
15.77099	-1.31753
15.82494	-1.317903
15.87789	-1.31827
15.93073	-1.318635
15.98346	-1.318994
16.03652	-1.319351
16.0896	-1.319704
16.14288	-1.320053
16.19552	-1.320398
16.24878	-1.320741
16.30173	-1.321079
16.35539	-1.321414
16.40825	-1.321746
16.46122	-1.322074
16.51432	-1.322399
16.5674	-1.32272
16.62043	-1.323036
16.67327	-1.32335
16.72631	-1.323661
16.77926	-1.323969
16.83191	-1.324273
16.88472	-1.324576
16.93747	-1.324873
16.99027	-1.32517
17.04367	-1.325461
17.0965	-1.32575
17.14932	-1.326036
17.2024	-1.326319
17.25533	-1.326599
17.30814	-1.326876
17.36123	-1.327151
17.41415	-1.327423
17.46647	-1.327692
17.51935	-1.327959
17.57208	-1.328223
17.62455	-1.328484
17.67706	-1.328742
17.72981	-1.328998
17.78251	-1.329252
17.83582	-1.329503
17.88886	-1.32975
17.94168	-1.329997
17.99458	-1.33024
18.04764	-1.330481
18.10081	-1.33072
18.15363	-1.330956
18.20634	-1.33119
18.25903	-1.331422
18.31182	-1.331652
18.36461	-1.331879
18.4174	-1.332104
18.46991	-1.332327
18.52381	-1.332548
18.57701	-1.332767
18.62993	-1.332982
18.68247	-1.333197
18.7353	-1.33341
18.78811	-1.333621
18.84075	-1.333829
18.89319	-1.334035
18.94585	-1.33424
18.99909	-1.334443
19.05185	-1.334643
19.10516	-1.334842
19.15809	-1.335038
19.21106	-1.335233
19.2641	-1.335426
19.31694	-1.335618
19.37016	-1.335807
19.42454	-1.335996
19.47785	-1.336181
19.53124	-1.336366
19.58454	-1.336548
19.63731	-1.336729
19.69031	-1.336908
19.74292	-1.337087
19.79559	-1.337263
19.84817	-1.337437
19.90122	-1.337609
19.95398	-1.337781
20.0064	-1.337952
20.05838	-1.338119
20.1114	-1.338287
20.16378	-1.338451
20.2165	-1.338615
20.26941	-1.338778
20.32225	-1.338938
20.3746	-1.339097
20.42733	-1.339255
20.48026	-1.339411
20.53301	-1.339566
20.58529	-1.33972
20.63775	-1.339872
20.68982	-1.340023
20.74202	-1.340173
20.79436	-1.340322
20.84652	-1.340469
20.89878	-1.340615
20.95143	-1.340759
21.00399	-1.340903
21.05605	-1.341045
21.10906	-1.341186
21.16166	-1.341326
21.21426	-1.341464
21.26707	-1.341601
21.32013	-1.341737
21.37273	-1.341872
21.42567	-1.342006
21.4779	-1.342138
21.53039	-1.34227
21.58286	-1.342401
21.63557	-1.34253
21.68755	-1.342658
21.74	-1.342785
21.79245	-1.342911
21.84443	-1.343035
21.89666	-1.34316
21.94958	-1.343283
22.00224	-1.343404
22.0549	-1.343524
22.10756	-1.343645
22.16009	-1.343763
22.21254	-1.34388
22.26528	-1.343997
22.31772	-1.344113
22.37047	-1.344228
22.423	-1.344342
22.47584	-1.344455
22.52883	-1.344568
22.58191	-1.344679
22.63534	-1.344789
22.68776	-1.344898
22.74098	-1.345006
22.7939	-1.345114
22.8479	-1.345221
22.9016	-1.345327
22.95442	-1.345432
23.00679	-1.345536
23.05958	-1.345638
23.11245	-1.345741
23.16509	-1.345842
23.21817	-1.345943
23.27346	-1.346043
23.32697	-1.346143
23.37935	-1.346242
23.43226	-1.346339
23.48491	-1.346436
23.53774	-1.346532
23.59065	-1.346628
23.64359	-1.346723
23.69638	-1.346817
23.74921	-1.34691
23.80202	-1.347002
23.85552	-1.347093
23.90851	-1.347184
23.96096	-1.347275
24.01412	-1.347365
24.06694	-1.347454
24.11956	-1.347543
24.17243	-1.34763
24.22564	-1.347717
24.27871	-1.347803
24.33165	-1.34789
24.38423	-1.347974
24.43713	-1.348057
24.49003	-1.348142
24.54279	-1.348225
24.59496	-1.348308
24.64726	-1.34839
24.69885	-1.34847
24.75154	-1.348551
24.80388	-1.348631
24.85674	-1.348711
24.91053	-1.34879
24.96332	-1.348868
25.01611	-1.348946
25.06944	-1.349022
25.12246	-1.349099
25.17576	-1.349175
25.22849	-1.349251
25.28123	-1.349325
25.33426	-1.3494
25.38685	-1.349474
25.43913	-1.349547
25.49075	-1.349621
25.54266	-1.349692
25.5944	-1.349764
25.64639	-1.349835
25.69842	-1.349906
25.75058	-1.349976
25.80261	-1.350045
25.85482	-1.350115
25.90719	-1.350184
25.95987	-1.350252
26.01266	-1.35032
26.06539	-1.350387
26.11794	-1.350454
26.1708	-1.35052
26.22338	-1.350586
26.2765	-1.350652
26.32958	-1.350717
26.38274	-1.350782
26.43571	-1.350846
26.4884	-1.350909
26.54214	-1.350972
26.59538	-1.351035
26.64843	-1.351097
26.70122	-1.35116
26.75409	-1.351221
26.80728	-1.351282
26.86038	-1.351344
26.91315	-1.351403
26.96622	-1.351462
27.01946	-1.351522
27.07329	-1.35158
27.12658	-1.351639
27.17997	-1.351697
27.23303	-1.351756
27.28633	-1.351813
27.33921	-1.35187
27.39218	-1.351927
27.44539	-1.351984
27.49837	-1.352039
27.55145	-1.352094
27.6045	-1.352149
27.65765	-1.352204
27.71019	-1.352259
27.76288	-1.352313
27.81564	-1.352367
27.86831	-1.35242
27.92098	-1.352474
27.97386	-1.352526
28.02695	-1.352577
28.08004	-1.35263
28.13335	-1.352681
28.18643	-1.352733
28.23971	-1.352784
28.29318	-1.352834
28.34627	-1.352885
28.39927	-1.352935
28.4519	-1.352985
28.50537	-1.353034
28.55881	-1.353083
28.61102	-1.353133
28.66402	-1.353181
28.71732	-1.35323
28.77011	-1.353278
28.82315	-1.353325
28.87589	-1.353372
28.9289	-1.353419
28.98249	-1.353465
29.03564	-1.353511
29.08855	-1.353558
29.14156	-1.353604
29.19463	-1.353649
29.24806	-1.353694
29.30115	-1.35374
29.35396	-1.353784
29.4072	-1.353828
29.46015	-1.353873
29.51319	-1.353917
29.5661	-1.35396
29.61894	-1.354004
29.6714	-1.354047
29.7243	-1.354089
29.7771	-1.354133
29.82964	-1.354175
29.88254	-1.354216
29.93533	-1.354259
29.98806	-1.3543
30.04129	-1.354342
30.09407	-1.354383
30.14695	-1.354424
30.20004	-1.354465
30.25323	-1.354505
30.30602	-1.354545
30.35872	-1.354584
30.41141	-1.354625
30.46433	-1.354663
30.51731	-1.354703
30.57034	-1.354741
30.62328	-1.35478
30.67648	-1.354819
30.72958	-1.354857
30.78242	-1.354896
30.83546	-1.354933
30.88935	-1.35497
30.94267	-1.355009
30.99565	-1.355046
31.04835	-1.355083
31.10134	-1.355119
31.15403	-1.355155
31.20694	-1.355192
31.25999	-1.355228
31.31293	-1.355264
31.36601	-1.3553
31.41902	-1.355336
31.4722	-1.355371
31.52493	-1.355406
31.57804	-1.355441
31.63105	-1.355476
31.68408	-1.355511
31.73738	-1.355545
31.79036	-1.35558
31.84333	-1.355613
31.89617	-1.355647
31.94933	-1.355681
32.00257	-1.355714
32.05566	-1.355748
32.10903	-1.355781
32.16206	-1.355813
32.21505	-1.355846
32.26803	-1.355878
32.32078	-1.35591
32.37377	-1.355943
32.42682	-1.355975
32.47938	-1.356007
32.5325	-1.356038
32.58571	-1.35607
32.63885	-1.356102
32.6918	-1.356133
32.745	-1.356164
32.79852	-1.356195
32.85186	-1.356226
32.90485	-1.356257
32.9577	-1.356287
33.01097	-1.356317
33.0643	-1.356348
33.11705	-1.356377
33.17007	-1.356406
33.22353	-1.356436
33.27671	-1.356466
33.33012	-1.356495
33.3838	-1.356524
33.43679	-1.356553
33.49016	-1.356582
33.54352	-1.356611
33.59661	-1.356639
33.64966	-1.356668
33.70257	-1.356696
33.75549	-1.356724
33.8083	-1.356752
33.86118	-1.356779
33.91452	-1.356807
33.96782	-1.356834
34.02077	-1.356862
34.07358	-1.356889
34.12686	-1.356916
34.17968	-1.356943
34.23312	-1.35697
34.28724	-1.356997
34.33995	-1.357023
34.39336	-1.35705
34.44628	-1.357076
34.49919	-1.357103
34.55245	-1.357129
34.60521	-1.357154
34.65816	-1.357181
34.7122	-1.357206
34.76598	-1.357231
34.81925	-1.357257
34.8724	-1.357282
34.92558	-1.357307
34.97906	-1.357332
35.0322	-1.357357
35.08578	-1.357382
35.13904	-1.357407
35.19226	-1.357432
35.24526	-1.357456
35.2984	-1.35748
35.3515	-1.357504
35.40419	-1.357528
35.45739	-1.357553
35.51036	-1.357576
35.5635	-1.3576
35.61679	-1.357624
35.66966	-1.357647
35.72272	-1.35767
35.77583	-1.357694
35.82916	-1.357717
35.88205	-1.35774
35.93552	-1.357763
35.9891	-1.357785
36.04268	-1.357808
36.09569	-1.357831
36.14899	-1.357852
36.20221	-1.357876
36.25579	-1.357898
36.3089	-1.357921
36.36216	-1.357942
36.41513	-1.357964
36.46818	-1.357986
36.52074	-1.358008
36.5741	-1.35803
36.62784	-1.358052
36.68151	-1.358073
36.73468	-1.358094
36.78805	-1.358115
36.84164	-1.358137
36.89505	-1.358157
36.9483	-1.358178
37.00152	-1.358199
37.05476	-1.35822
37.10755	-1.358241
37.16057	-1.358262
37.21336	-1.358283
37.26635	-1.358304
37.31908	-1.358323
37.37208	-1.358343
37.42507	-1.358363
37.47782	-1.358384
37.53073	-1.358403
37.58379	-1.358424
37.63691	-1.358444
37.69012	-1.358463
37.74292	-1.358483
37.7959	-1.358503
37.84903	-1.358522
37.90226	-1.358542
37.9555	-1.358561
38.00868	-1.35858
38.06162	-1.3586
38.11448	-1.358619
38.16789	-1.358637
38.22139	-1.358656
38.27433	-1.358675
38.32698	-1.358694
38.38037	-1.358713
38.43357	-1.358732
38.48684	-1.358751
38.54096	-1.358769
38.59533	-1.358787
38.64928	-1.358805
38.70241	-1.358823
38.75578	-1.358842
38.80886	-1.358859
38.86277	-1.358878
38.91609	-1.358895
38.96897	-1.358912
39.02246	-1.35893
39.07548	-1.358948
39.12881	-1.358966
39.18229	-1.358984
39.23589	-1.359001
39.28898	-1.359018
39.34255	-1.359035
39.39511	-1.359052
39.44745	-1.359069
39.50036	-1.359087
39.55356	-1.359104
39.60672	-1.35912
39.66002	-1.359137
39.71357	-1.359154
39.76683	-1.359171
39.82048	-1.359188
39.87384	-1.359205
39.92745	-1.359221
39.9809	-1.359238
40.03373	-1.359254
40.08689	-1.35927
40.14049	-1.359287
40.19394	-1.359303
40.24735	-1.359319
40.30112	-1.359335
40.35434	-1.359352
40.40773	-1.359368
40.46169	-1.359383
40.51569	-1.3594
40.56952	-1.359415
40.62307	-1.35943
40.67718	-1.359446
40.73273	-1.359462
40.78598	-1.359477
40.83942	-1.359493
40.89255	-1.359508
40.94639	-1.359523
40.99983	-1.359539
41.05352	-1.359554
41.1069	-1.359569
41.15991	-1.359585
41.21331	-1.3596
41.26646	-1.359615
41.31974	-1.35963
41.37275	-1.359644
41.42633	-1.359659
41.47957	-1.359674
41.53318	-1.359688
41.58659	-1.359703
41.64005	-1.359717
41.69356	-1.359732
41.74736	-1.359747
41.8005	-1.359761
41.85355	-1.359775
41.90693	-1.359789
41.96046	-1.359803
42.01374	-1.359818
42.06719	-1.359832
42.12063	-1.359846
42.17421	-1.35986
42.22733	-1.359874
42.28061	-1.359888
42.33378	-1.359902
42.38803	-1.359915
42.44201	-1.359929
42.49585	-1.359943
42.54898	-1.359957
42.60196	-1.35997
42.6552	-1.359984
42.70809	-1.359997
42.76112	-1.360011
42.81421	-1.360024
42.86734	-1.360038
42.92089	-1.360051
42.97469	-1.360065
43.02803	-1.360078
43.08132	-1.360092
43.13474	-1.360104
43.18862	-1.360117
43.24202	-1.36013
43.29521	-1.360143
43.34875	-1.360156
43.40194	-1.360169
43.45515	-1.360182
43.50835	-1.360195
43.56176	-1.360208
43.6144	-1.36022
43.66723	-1.360233
43.72058	-1.360245
43.77373	-1.360258
43.827	-1.360271
43.88056	-1.360283
43.93377	-1.360296
43.98682	-1.360308
44.03981	-1.36032
44.09294	-1.360332
44.14607	-1.360345
44.19962	-1.360357
44.25303	-1.360369
44.30698	-1.360381
44.36041	-1.360393
44.41416	-1.360405
44.46719	-1.360417
44.52045	-1.360429
44.57346	-1.360441
44.62639	-1.360453
44.67981	-1.360465
44.73309	-1.360476
44.7864	-1.360488
44.83934	-1.3605
44.89237	-1.360512
44.94561	-1.360524
44.99879	-1.360536
45.05139	-1.360547
45.10371	-1.360559
45.15704	-1.36057
45.20937	-1.360581
45.26255	-1.360593
45.3157	-1.360603
45.36879	-1.360615
45.42183	-1.360626
45.47472	-1.360638
45.52775	-1.360649
45.58072	-1.360661
45.63419	-1.360671
45.68715	-1.360683
45.73978	-1.360694
45.79309	-1.360705
45.84629	-1.360715
45.899	-1.360726
45.9519	-1.360737
46.00499	-1.360747
46.05807	-1.360759
46.11135	-1.360769
46.16422	-1.36078
46.21819	-1.360791
46.27211	-1.360801
46.32582	-1.360812
46.37867	-1.360824
46.43152	-1.360834
46.48442	-1.360844
46.53726	-1.360855
46.59007	-1.360865
46.64231	-1.360875
46.69538	-1.360886
46.74845	-1.360896
46.80132	-1.360907
46.85448	-1.360917
46.90717	-1.360928
46.96048	-1.360937
47.0134	-1.360947
47.06628	-1.360958
47.11955	-1.360967
47.17279	-1.360978
47.22606	-1.360988
47.27874	-1.360998
47.33176	-1.361009
47.38461	-1.361018
47.43726	-1.361028
47.48998	-1.361038
47.54321	-1.361049
47.59593	-1.361058
47.64871	-1.361068
47.70208	-1.361078
47.75522	-1.361087
47.80848	-1.361097
47.86147	-1.361107
47.9142	-1.361117
47.96683	-1.361126
48.01967	-1.361135
48.07367	-1.361145
48.12788	-1.361154
48.18155	-1.361164
48.23464	-1.361174
48.28718	-1.361183
48.34003	-1.361193
48.39295	-1.361202
48.44556	-1.361211
48.49817	-1.36122
48.5509	-1.36123
48.60342	-1.36124
48.6553	-1.361248
48.70767	-1.361258
48.7599	-1.361266
48.81233	-1.361275
48.86452	-1.361285
48.91705	-1.361294
48.96948	-1.361303
49.02227	-1.361312
49.07494	-1.361321
49.12786	-1.361331
49.18056	-1.36134
49.23389	-1.361349
49.28677	-1.361358
49.33984	-1.361367
49.39276	-1.361375
49.44575	-1.361384
49.49851	-1.361393
49.55122	-1.361402
49.60428	-1.361411
49.65706	-1.361419
49.71059	-1.361428
49.76383	-1.361437
49.81654	-1.361446
49.86967	-1.361454
49.92293	-1.361463
49.97607	-1.361472
50.0295	-1.361481
50.08311	-1.361488
50.13647	-1.361497
50.18987	-1.361506
50.24323	-1.361514
50.29665	-1.361522
50.35006	-1.361531
50.40329	-1.361539
50.45679	-1.361547
50.51006	-1.361556
50.56318	-1.361565
50.61644	-1.361573
50.66994	-1.361581
50.72328	-1.361588
50.77644	-1.361597
50.82911	-1.361605
50.88257	-1.361614
50.93589	-1.361621
50.98909	-1.36163
51.04227	-1.361637
51.09518	-1.361646
51.14839	-1.361653
51.2013	-1.361661
51.25473	-1.36167
51.30828	-1.361678
51.36088	-1.361686
51.41433	-1.361694
51.46796	-1.361702
51.52174	-1.361709
51.57503	-1.361717
51.62807	-1.361725
51.68119	-1.361733
51.73457	-1.361741
51.78781	-1.361748
51.84114	-1.361756
51.89436	-1.361763
51.94822	-1.361771
52.00138	-1.361779
52.0547	-1.361786
52.1079	-1.361794
52.16131	-1.361802
52.21438	-1.361809
52.2672	-1.361817
52.32028	-1.361824
52.37317	-1.361832
52.42641	-1.36184
52.47939	-1.361847
52.53207	-1.361855
52.58478	-1.361863
52.6383	-1.36187
52.69114	-1.361877
52.7445	-1.361885
52.79773	-1.361892
52.85089	-1.361899
52.90429	-1.361906
52.95771	-1.361913
53.01153	-1.361921
53.065	-1.361927
53.11869	-1.361935
53.17209	-1.361942
53.22573	-1.361949
53.2792	-1.361957
53.3325	-1.361964
53.38605	-1.361971


==> figs/MRI/Radial/DeepBrain1/REDEnergy_GD/lst_iter_diff.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00


==> figs/MRI/Radial/DeepBrain1/REDEnergy_GD/lst_iter_diff_norm.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00


==> figs/MRI/Radial/DeepBrain1/REDEnergy_GD/lst_psnr_time.txt <==
0	20.1347558715813
0.3830496952869	20.8247733837561
0.439388231374323	21.359257925711
0.493116950616241	21.7811179805007
0.546378450468183	22.1229557670425
0.599205920472741	22.4079625158592
0.652061541564763	22.6520852491267
0.705474443268031	22.8661658891937
0.758050579112023	23.0576018810816
0.811314986087382	23.2315076082889
0.865681142080575	23.3914943884398
0.919023659080267	23.5401708269603
0.972110704984516	23.6794699355064
1.02549374103546	23.8108662338177
1.07849626103416	23.9355099083792
1.13184914039448	24.0543358314063
1.1849011243321	24.1681755460962
1.23818786535412	24.2777245899071
1.29150808416307	24.3834825930237
1.34451558114961	24.4858703167486
1.39709642110392	24.5851943368638
1.45053585991263	24.6816710697972
1.50353198498487	24.7755153524564
1.55635228008032	24.8669206799292
1.60932805715129	24.9560607589209
1.66295013343915	25.0430958439901
1.71588836750016	25.1281617700565
1.76849161367863	25.2113800537935
1.82165214791894	25.2928626110691
1.87455049203709	25.3727112442256
1.92797088762745	25.451018544794
1.98091274499893	25.5278686498653
2.03742799907923	25.603338277139
2.09078647987917	25.6774976642459
2.14445086056367	25.7504112717966
2.19771044235677	25.8221385071052
2.25005306117237	25.8927342287766
2.30208681197837	25.9622494123742
2.3544763289392	26.0307315529986
2.40669284109026	26.0982251632175
2.45875401701778	26.1647722458192
2.51098703220487	26.230412529868
2.56408059829846	26.2951848923735
2.6172310221009	26.3591327790535
2.67049527401105	26.4222853380229
2.72393683018163	26.4846683723435
2.77733316831291	26.5463109976906
2.83010873664171	26.6072348952804
2.88308859569952	26.6674620780483
2.93572031054646	26.7270184462405
2.98803079966456	26.7859220209586
3.04062056262046	26.8441916452008
3.09360025450587	26.9018484649348
3.14618912059814	26.958911138203
3.20098309405148	27.0153928075278
3.25432788999751	27.0713111066277
3.30739059532061	27.126680567734
3.36016921326518	27.1815116288125
3.41324682207778	27.2358171345934
3.46608324814588	27.2896099707992
3.51874123699963	27.3429040066359
3.57176239322871	27.3957129828361
3.62453702325001	27.4480452108077
3.67780546797439	27.4999108642458
3.73045692080632	27.5513194444037
3.78327351389453	27.6022802420875
3.83584208693355	27.652801393377
3.88874696753919	27.7028912130621
3.9418105953373	27.7525579714232
3.99503344623372	27.8018091708618
4.04826650116593	27.8506523150903
4.10180608229712	27.8990951199471
4.15518608735874	27.9471451091796
4.20834972476587	27.994809233138
4.26063223183155	28.0420949658317
4.3132610777393	28.0890066711717
4.36632080562413	28.1355505220933
4.42020894959569	28.1817327104255
4.47300517372787	28.2275595072733
4.52593647316098	28.2730382030983
4.57855427544564	28.3181735182318
4.63169615343213	28.3629705404609
4.68494537007064	28.4074340241074
4.7375023518689	28.4515684609798
4.79007442155853	28.4953785494903
4.84301222441718	28.5388688711805
4.89590277569368	28.5820439599679
4.94898977084085	28.6249078090035
5.00206132698804	28.6674644047973
5.05511334305629	28.7097177182302
5.10816793330014	28.751671673427
5.16111247148365	28.7933301150144
5.21373405167833	28.8346967803671
5.26663252757862	28.8757753732409
5.31980631873012	28.9165694947749
5.37258982658386	28.9570826768286
5.42537196539342	28.997318210387
5.4785285666585	29.0372792515459
5.53199812863022	29.0769688839998
5.58489770349115	29.1163902038209
5.63764827558771	29.1555461491287
5.69030250469223	29.1944396381594
5.74311993690208	29.2330735881616
5.79600382084027	29.2714507736528
5.84880099166185	29.3095740281701
5.90170543454587	29.3474460988704
5.9545819577761	29.3850697653283
6.00793449673802	29.4224477138151
6.06119364267215	29.4595823253382
6.11380539974198	29.4964761739334
6.16672398569062	29.5331317042297
6.2195883677341	29.5695512670849
6.27277088165283	29.6057371765871
6.32584190089256	29.6416912841305
6.37868409790099	29.6774156299198
6.43197409668937	29.7129123126738
6.48465559259057	29.7481836969937
6.53734160168096	29.7832315294028
6.59888385375962	29.8180577889388
6.65193976182491	29.8526644930576
6.7051137406379	29.8870536312951
6.75855962280184	29.9212271209471
6.81173475971445	29.9551869529105
6.86495300708339	29.9889348402385
6.91834227927029	30.0224726411868
6.97166904760525	30.0558021287848
7.02438594261184	30.0889249649181
7.07737707020715	30.1218430189405
7.13082207040861	30.1545580797811
7.1846393472515	30.1870726537038
7.23763151513413	30.2193881154851
7.29086250625551	30.2515057347602
7.34435859043151	30.2834270733149
7.39733455935493	30.315153565282
7.45105214742944	30.346686670295
7.50370035134256	30.3780279099279
7.55687523959205	30.4091788135795
7.60993276862428	30.4401408259563
7.66312425024807	30.4709154151435
7.71664722729474	30.501503986897
7.77223834209144	30.5319080004445
7.82549755647779	30.5621289461155
7.87797983828932	30.5921680772223
7.93139472231269	30.6220268968792
7.98477223655209	30.6517067758706
8.03764685057104	30.6812090756944
8.09073716774583	30.7105351856123
8.14343602163717	30.7396863868464
8.1970237037167	30.7686640358852
8.25005978345871	30.7974694390993
8.30313240643591	30.8261037771431
8.3559120236896	30.854568305105
8.4089886858128	30.8828641574802
8.46215257188305	30.9109925646304
8.51517303986475	30.9389547272107
8.56837537419051	30.9667518726358
8.621245064307	30.9943851859878
8.67429966852069	31.0218559167614
8.72775669256225	31.0491652470546
8.78058307245374	31.0763141860548
8.83392958482727	31.1033038706741
8.88670888496563	31.1301354131064
8.9400678309612	31.1568098575669
8.99304132023826	31.1833283445164
9.04627662338316	31.2096919144732
9.09962655697018	31.2359016740005
9.15505062183365	31.2619586797292
9.20807959791273	31.2878639762815
9.26103969616815	31.3136186816552
9.31415553484112	31.3392238139065
9.36694913962856	31.3646804117378
9.41956584434956	31.3899894643838
9.47247366048396	31.4151520239595
9.52541594067588	31.4401691079127
9.57832511281595	31.4650416126933
9.63151445006952	31.4897706520532
9.6839060401544	31.5143571707462
9.73691519489512	31.5388021021682
9.78979396307841	31.5631064159121
9.84337148535997	31.5872710981874
9.89706471422687	31.6112970754697
9.95012453943491	31.635185332555
10.0030193491839	31.6589367619773
10.0563613572158	31.6825523140255
10.1096236002631	31.7060329357763
10.1627752492204	31.729379550968
10.2157618962228	31.7525930228781
10.2684793435037	31.7756743004991
10.321387051139	31.7986242555393
10.3742167744786	31.8214438510919
10.4272141982801	31.8441340378618
10.4799945843406	31.8666956229597
10.5340304453857	31.8891295127905
10.5865765414201	31.911436687625
10.6390945296735	31.9336179305954
10.6923200888559	31.9556742300396
10.7450912580825	31.9776066074499
10.7980557023548	31.9994161524282
10.8504269006662	32.021103230782
10.9028831114992	32.0426686074434
10.9550152868032	32.0641131331184
11.0076367850415	32.0854375342696
11.0606661140919	32.1066426084618
11.1137805548497	32.1277291680892
11.1666591926478	32.1486981366923
11.2194657614455	32.169550377568
11.2724392493255	32.1902865587902
11.325333815068	32.2109074443069
11.3782279021107	32.23141378954
11.4307653889991	32.2518063461263
11.4833054039627	32.2720859195949
11.5359074957669	32.2922533452447
11.588675098028	32.3123092271362
11.6419878262095	32.3322544258017
11.6948295724578	32.3520896638834
11.7483308515511	32.3718157116629
11.8021500129253	32.3914332677283
11.8557294649072	32.4109431237802
11.9087782232091	32.4303460193284
11.9615433402359	32.4496426943301
12.0139103941619	32.4688338088962
12.0665768724866	32.4879200991845
12.1194276986644	32.5069023462295
12.1716368957423	32.5257811543127
12.2245736988261	32.5445573115433
12.2775190938264	32.5632315452139
12.3303379500285	32.5818044801577
12.3831544471905	32.6002769621892
12.4357901881449	32.6186495756724
12.488703769166	32.636923006642
12.5413095150143	32.6550978729871
12.5939151430503	32.6731748568834
12.6465157479979	32.6911546183491
12.6990843033418	32.7090378891837
12.7518812702037	32.7268251863306
12.8046941119246	32.7445173568444
12.8571449480951	32.7621149431341
12.9130567489192	32.7796186103947
12.9655251461081	32.7970289347631
13.0180626190268	32.8143465529758
13.070676069241	32.831572114201
13.1233453112654	32.848706087026
13.1779354861937	32.8657492195801
13.2304033720866	32.8827021298944
13.2827933439985	32.8995653429266
13.3348397370428	32.9163394591362
13.3880334189162	32.933025160795
13.4405525657348	32.9496230262781
13.4932638141327	32.9661336076086
13.5465159439482	32.9825576575527
13.5992753049359	32.9988959653124
13.652621362824	33.0151497470745
13.705233767163	33.0313199865562
13.7583407601342	33.0474067719617
13.8114758059382	33.0634100834112
13.8644966832362	33.0793302012153
13.9176552761346	33.0951676372783
13.9703650763258	33.1109228733858
14.0232218904421	33.1265964775424
14.075847344473	33.1421889528892
14.1284087924287	33.1577009092193
14.1813428732567	33.173132947618
14.2344116722234	33.1884855158025
14.2873752280138	33.2037591022852
14.3401437392458	33.218954310423
14.3929793103598	33.2340716894856
14.446040621493	33.2491117352505
14.4997520064935	33.2640748447316
14.5527118896134	33.278961528633
14.606223274488	33.2937722966233
14.6591010098346	33.3085077743947
14.712211267557	33.3231683497037
14.7650153068826	33.3377545888448
14.8184596481733	33.3522669397735
14.871243365109	33.3667059473831
14.9239144190215	33.3810720609061
14.9766840161756	33.3953658319384
15.0300484779291	33.4095876547203
15.0828969362192	33.4237380913163
15.1358275222592	33.4378176259285
15.1894357525744	33.4518267187845
15.2426048316993	33.465765796813
15.2955017318018	33.4796354372339
15.3485634298995	33.4934360437629
15.4014280778356	33.5071680770791
15.4541725469753	33.5208320132287
15.5070327669382	33.5344282930605
15.5599292181432	33.5479573067237
15.6126132863574	33.5614195756954
15.665264705196	33.5748154672472
15.717949740123	33.5881454939784
15.770990729332	33.6014101146406
15.8249422200024	33.6146098148249
15.8778904220089	33.6277449676429
15.9307272760198	33.6408163074159
15.9834554018453	33.6538243373105
16.0365164270625	33.666769300685
16.0895957523026	33.6796514605173
16.1428800695576	33.692471267951
16.1955173276365	33.7052290682171
16.2487825416028	33.7179251919339
16.3017270779237	33.7305601923597
16.3553868727759	33.7431343584255
16.4082489619032	33.7556481708196
16.4612194551155	33.7681020060867
16.5143221709877	33.7804962932748
16.5673968512565	33.7928313677138
16.620429573115	33.8051076844301
16.6732647144236	33.8173256483322
16.7263145144098	33.8294855469135
16.7792609692551	33.8415879429097
16.8319106306881	33.8536330852365
16.8847193443216	33.8656213820717
16.9374674339779	33.8775532217046
16.9902750551701	33.8894289378277
17.0436743879691	33.9012490183395
17.0964997420087	33.9130138056094
17.1493177618831	33.9247236223059
17.2024026201107	33.9363788751359
17.2553346590139	33.9479798996829
17.3081401409581	33.9595270807584
17.3612299170345	33.9710207216331
17.4141458519734	33.9824612978434
17.4664669721387	33.9938491005443
17.5193529641256	34.005184446991
17.5720813600346	34.0164677285705
17.6245499798097	34.0276993439137
17.6770641966723	34.0388795316165
17.729810539633	34.0500087277766
17.7825155225582	34.061087223904
17.8358255797066	34.0721153331948
17.8888579136692	34.0830934233472
17.9416849659756	34.0940218925964
17.9945824369788	34.104900972527
18.0476394630969	34.1157310671095
18.1008051582612	34.1265124959789
18.1536266058683	34.137245583032
18.2063391217962	34.1479306019586
18.259030486457	34.1585679680026
18.3118210374378	34.1691579319966
18.3646093336865	34.1797008655845
18.4174019074999	34.1901969422567
18.4699051454663	34.2006465722321
18.5238103936426	34.2110499836731
18.5770127926953	34.2214076026608
18.6299335798249	34.2317196130594
18.6824695360847	34.2419863793096
18.7352979676798	34.2522080985839
18.7881055166945	34.2623850868887
18.8407537480816	34.272517794689
18.8931897170842	34.2826062610872
18.9458459792659	34.2926509240506
18.9990921681747	34.3026521114834
19.0518510513939	34.3126098837091
19.1051620673388	34.3225247183103
19.158088946715	34.3323967824057
19.2110617966391	34.3422264685807
19.264101467561	34.3520139501153
19.3169366721995	34.3617595149723
19.3701598122716	34.3714635310082
19.4245427991264	34.3811260986024
19.4778460562229	34.3907476747948
19.5312387510203	34.4003282998553
19.5845372723415	34.4098684619311
19.6373122534715	34.4193682829221
19.6903115874156	34.4288280593965
19.7429209775291	34.4382481018476
19.7955913376063	34.4476285739694
19.8481727563776	34.4569697803364
19.90122187417	34.4662719345644
19.9539793450385	34.4755353555882
20.0064049120992	34.4847602439539
20.0583847952075	34.493946893832
20.1114018899389	34.5030955324256
20.1637776438147	34.5122063089049
20.216499067843	34.5212796111497
20.2694062129594	34.5303156244431
20.3222539718263	34.5393145616574
20.3746010465547	34.5482766863278
20.4273298834451	34.5572022002659
20.4802541905083	34.5660913970908
20.5330116818659	34.5749444996025
20.5852907849476	34.5837616786866
20.6377499690279	34.5925432209577
20.6898232516833	34.6012893529246
20.7420156453736	34.6100003646007
20.794361198321	34.6186763378727
20.8465205542743	34.6273175791992
20.898776427377	34.6359243129439
20.9514307752252	34.6444967174244
21.0039939722046	34.6530351101713
21.0560494139791	34.6615396297386
21.1090617161244	34.6700105228002
21.1616575131193	34.6784479708884
21.2142618764192	34.6868522100345
21.2670685877092	34.6952234513195
21.3201293554157	34.703561896312
21.3727259025909	34.7118677924134
21.4256668402813	34.7201413029515
21.4779007369652	34.7283826844464
21.5303914430551	34.7365919974899
21.5828554122709	34.7447696353614
21.6355744055472	34.7529156897398
21.6875516367145	34.761030442042
21.739996844437	34.7691139484665
21.7924532513134	34.7771665283305
21.8444313351065	34.7851883990359
21.8966622510925	34.7931796670682
21.9495745133609	34.8011405223885
22.0022351010703	34.8090711678582
22.0548988082446	34.8169717990317
22.1075625773519	34.8248426477132
22.1600861493498	34.8326837734088
22.2125405655243	34.8404954481812
22.2652778616175	34.8482778161363
22.3177206288092	34.8560310765758
22.3704737531953	34.8637553930761
22.4229981792159	34.8714509475543
22.4758435632102	34.8791178347305
22.5288320113905	34.8867563580217
22.5819157860242	34.8943665920698
22.6353363669477	34.9019487613168
22.6877625556663	34.9095029823623
22.7409820077009	34.9170295287448
22.7939013126306	34.9245284989262
22.8479031077586	34.9319999915636
22.9015964656137	34.9394443557226
22.9544209875166	34.9468615120032
23.0067911143415	34.9542518893247
23.0595837514848	34.9616154079937
23.1124543477781	34.9689524051985
23.1650950186886	34.9762629509169
23.2181734615006	34.9835472124302
23.2734574424103	34.9908053765267
23.3269658852369	34.9980376442591
23.3793523493223	35.0052440210253
23.4322591102682	35.0124248246141
23.4849145342596	35.0195802086671
23.53774054721	35.0267101732298
23.590648798272	35.0338149966615
23.6435855980963	35.0408948181821
23.6963847959414	35.047949708017
23.7492141048424	35.0549799015454
23.8020197371952	35.0619855788903
23.8555174511857	35.0689667153127
23.9085130351596	35.0759237038833
23.960964481812	35.082856465802
24.0141154057346	35.0897653448811
24.0669410717674	35.096650406241
24.1195635306649	35.1035117779046
24.1724336976185	35.1103496183847
24.2256418014877	35.1171640013939
24.2787070367485	35.1239551375063
24.3316458808258	35.130723098148
24.3842312977649	35.1374680443009
24.437133397907	35.1441901298504
24.490031349007	35.1508894751196
24.5427858321927	35.1575661750952
24.5949637182057	35.1642203876974
24.6472650212236	35.1708522948099
24.6988468612544	35.1774619217391
24.7515401802957	35.1840495225004
24.8038799921051	35.1906151112047
24.8567351149395	35.1971588812274
24.9105304297991	35.2036809002806
24.963319007773	35.2101813438029
25.0161066139117	35.2166604011961
25.0694371149875	35.2231180343221
25.1224597604014	35.2295545189426
25.1757556763478	35.2359699040544
25.2284925505519	35.2423643013609
25.2812280552462	35.2487378532225
25.334258354269	35.2550906891384
25.3868510802276	35.2614229153055
25.4391308082268	35.2677346349684
25.4907482163981	35.2740259976082
25.5426643774845	35.2802971576887
25.5944048077799	35.2865480711556
25.6463907421567	35.2927790574757
25.6984205748886	35.2989900596607
25.7505804938264	35.3051813504274
25.8026105286554	35.3113528933106
25.8548233890906	35.3175048881951
25.9071897822432	35.3236373606172
25.9598670019768	35.3297505289005
26.0126614207402	35.3358444746387
26.0653920234181	35.341919225888
26.1179439672269	35.3479749891019
26.1707971435972	35.3540118088257
26.2233830848709	35.3600297964288
26.2764987070113	35.3660290445817
26.3295836979523	35.3720097829075
26.382738630753	35.3779719182351
26.4357150201686	35.3839157203301
26.4883990311064	35.3898412403954
26.5421407348476	35.395748452102
26.5953847416677	35.4016376271407
26.6484320396557	35.4075088424545
26.7012185016647	35.4133621630809
26.7540896083228	35.4191975871058
26.8072770191357	35.4250154829448
26.860376669094	35.4308157040959
26.9131476278417	35.4365983223637
26.9662194568664	35.4423636330068
27.0194603661075	35.4481115454448
27.0732911680825	35.4538423274004
27.1265747114085	35.4595559703859
27.1799690662883	35.4652525734364
27.2330279764719	35.4709322115269
27.2863281853497	35.4765950350017
27.3392141596414	35.4822411043504
27.3921807995066	35.4878705046949
27.4453939925879	35.4934832982457
27.4983695875853	35.4990796123411
27.5514458264224	35.5046596231509
27.6044984334148	35.5102232188802
27.6576514299959	35.5157706417605
27.7101927390322	35.5213019458631
27.762880275026	35.5268171797862
27.8156415829435	35.5323164270163
27.8683048421517	35.5377998090355
27.9209805931896	35.5432674677382
27.9738559513353	35.5487193541583
28.0269484082237	35.5541557537017
28.0800427622162	35.5595765010753
28.1333539811894	35.564981794981
28.1864309818484	35.5703717650016
28.2397052771412	35.5757463735617
28.2931791981682	35.5811058858481
28.3462727861479	35.5864501687908
28.3992645968683	35.5917794223624
28.4519012528472	35.5970937620114
28.5053707477637	35.6023931569698
28.5588108687662	35.6076777372118
28.611015421804	35.6129475802588
28.664021378383	35.6182028217447
28.7173187932931	35.6234433755794
28.7701114304364	35.6286694877062
28.8231485467404	35.633881089793
28.8758952496573	35.6390783494373
28.9288996625692	35.6442613862628
28.9824874214828	35.6494301743069
29.035636484623	35.6545849343062
29.088555035647	35.659725465207
29.1415630336851	35.6648520839297
29.1946296356618	35.6699647655148
29.2480627116747	35.6750635719175
29.3011510493234	35.6801486679106
29.3539621392265	35.6852200252477
29.4071963625029	35.6902777573581
29.4601502651349	35.695321889988
29.5131881120615	35.7003525739873
29.5660947640426	35.7053697429395
29.618937172927	35.7103735942972
29.6713957809843	35.7153641810549
29.7242992389947	35.7203415316544
29.7771016745828	35.7253057304176
29.8296348988079	35.7302568768787
29.8825383731164	35.7351949563211
29.9353267634287	35.7401200441211
29.9880620595068	35.7450323413749
30.0412870724685	35.7499317217655
30.0940743423998	35.7548183673261
30.1469461186789	35.759692314564
30.2000386076979	35.7645535955433
30.2532328730449	35.769402366904
30.3060209490359	35.7742385025788
30.3587166019715	35.7790621836708
30.4114124677144	35.783873491505
30.464331981726	35.7886724542498
30.5173089043237	35.7934592391318
30.5703375404701	35.7982336712236
30.6232829545625	35.8029960562826
30.6764794075862	35.8077462575123
30.7295764596201	35.8124844745496
30.7824182305485	35.8172106553567
30.8354588765651	35.8219249744603
30.8893512305804	35.8266274285707
30.9426697674207	35.8313180506511
30.9956505242735	35.8359969845867
31.0483450894244	35.8406641365256
31.1013387623243	35.8453196579236
31.1540268003009	35.8499636621681
31.206941166427	35.8545960399497
31.2599890404381	35.8592170164602
31.3129263743758	35.8638265829944
31.3660106775351	35.8684247768704
31.4190154871903	35.8730116463654
31.472202626057	35.8775872836215
31.5249314252287	35.8821516777463
31.5780417979695	35.8867050108099
31.6310508521274	35.8912472024307
31.6840775511228	35.8957783693588
31.7373770722188	35.9002985520973
31.790355340112	35.9048077820328
31.8433310179971	35.9093060782835
31.8961696377955	35.9137935686433
31.9493283685297	35.9182703024742
32.0025729844347	35.9227362900959
32.0556551767513	35.9271916160991
32.109031219501	35.931636236807
32.1620616042055	35.9360702756007
32.2150446800515	35.9404937832013
32.2680290141143	35.9449068367982
32.3207785873674	35.9493093975415
32.3737702467479	35.9537016092259
32.4268233254552	35.9580834895646
32.4793830197304	35.962455051575
32.5325026270002	35.9668163290836
32.5857107075863	35.9711674270966
32.6388526763767	35.9755083835839
32.6917951065116	35.979839239643
32.7450025831349	35.9841600318618
32.7985159084201	35.9884707673661
32.8518634797074	35.9927715487561
32.9048508158885	35.997062367064
32.9576947619207	36.0013433399947
33.0109716970474	36.0056144481752
33.0643036672845	36.0098757358673
33.1170524721965	36.0141273717445
33.1700681862421	36.0183692346555
33.2235274179839	36.0226014820174
33.2767084650695	36.0268240498469
33.330119560007	36.0310369855001
33.383803691715	36.0352404814234
33.4367960896343	36.0394344964232
33.490156261716	36.0436189577768
33.5435225749388	36.0477940468213
33.5966137400828	36.0519597723361
33.6496592820622	36.0561161637895
33.7025682670064	36.0602633128686
33.7554948749021	36.0644011016676
33.8082956466824	36.0685298224647
33.8611766896211	36.0726493336269
33.9145164727233	36.0767596653909
33.9678204637021	36.0808609554618
34.0207700049505	36.084953245218
34.0735761323012	36.0890364788632
34.1268595419824	36.0931107510961
34.1796791017987	36.0971760721598
34.233122761827	36.1012325187778
34.2872437238693	36.1052801196307
34.3399521526881	36.1093188862619
34.3933627568185	36.1133489647092
34.4462781106122	36.1173702328854
34.4991928935051	36.121382840416
34.5524463923648	36.1253868152539
34.6052145124413	36.1293821091969
34.6581639773212	36.1333688107449
34.7122050002217	36.1373469234638
34.7659848812036	36.1413165871767
34.8192531024106	36.1452777736099
34.8723993203603	36.1492304712854
34.9255749695003	36.153174757026
34.9790618238039	36.1571107237277
35.0322044757195	36.1610383391992
35.0857798736542	36.164957684725
35.1390406708233	36.1688686828414
35.1922634080984	36.1727715103782
35.2452632142231	36.1766661106246
35.2984031871893	36.1805525746875
35.3515000129119	36.1844308489366
35.4041851302609	36.1883010749948
35.4573890841566	36.1921632717195
35.5103603685275	36.1960174254454
35.5634982255287	36.1998635382403
35.616786100436	36.2037017180074
35.6696610054933	36.2075319210588
35.7227237657644	36.2113542706691
35.7758236327209	36.2151687626872
35.8291612924077	36.2189754075327
35.8820539512672	36.222774244978
35.9355193371885	36.2265652924849
35.9891008571722	36.2303486987612
36.0426824521273	36.2341243522182
36.0956867509522	36.2378923798013
36.148988078814	36.2416527446471
36.2022062959149	36.245405472687
36.2557868799195	36.2491506703069
36.3088985760696	36.252888257331
36.3621583417989	36.2566183171542
36.4151283795945	36.2603409348355
36.4681832576171	36.2640560674435
36.5207378505729	36.2677638525288
36.5740978196263	36.2714641825349
36.6278410046361	36.2751571444138
36.6815102538094	36.278842859846
36.7346844226122	36.2825211747232
36.7880521374755	36.2861922253991
36.8416442526504	36.2898560194874
36.8950506974943	36.2935126712832
36.948303044308	36.2971621000784
37.0015236642212	36.3008042643314
37.0547654763795	36.3044393802578
37.1075517055579	36.3080673890479
37.1605688496493	36.3116883076724
37.2133578257635	36.3153022290466
37.2663515848108	36.3189091267086
37.3190798456781	36.3225089241769
37.3720836625434	36.3261018133662
37.4250690476038	36.3296877952996
37.477823110763	36.3332668392052
37.5307309096679	36.336839022169
37.5837939358316	36.3404043112406
37.6369117391296	36.343962747193
37.6901231552474	36.3475143940623
37.7429255410098	36.3510591467234
37.7959013399668	36.3545972778862
37.8490332420915	36.3581286896523
37.9022653009742	36.361653295304
37.9554990362376	36.3651713123757
38.0086772693321	36.3686826377196
38.061620623339	36.3721873142469
38.1144836456515	36.3756853883047
38.1678871684708	36.3791768813314
38.2213915721513	36.3826618274736
38.2743329913355	36.3861402316557
38.3269842155278	36.3896121794115
38.3803665633313	36.3930775932701
38.4335705377162	36.3965365449597
38.4868349586613	36.3999891043567
38.5409623966552	36.403435295387
38.595331529621	36.4068750605998
38.6492816386744	36.410308471624
38.7024133233353	36.4137355775136
38.7557822824456	36.4171563422816
38.8088592933491	36.4205708236814
38.8627677084878	36.4239790010534
38.9160929406062	36.4273809664312
38.9689720803872	36.4307766902136
39.0224607251585	36.4341662086924
39.0754809780046	36.4375495424488
39.1288083079271	36.4409267756167
39.1822944539599	36.4442977921706
39.2358949529007	36.4476627139046
39.2889792672358	36.4510215637582
39.3425497161224	36.4543743357892
39.3951145564206	36.4577211055593
39.4474476245232	36.4610618319303
39.5003578243777	36.4643965496532
39.5535569102503	36.4677252698965
39.6067174421623	36.4710480840162
39.660018264316	36.4743649289945
39.7135659973137	36.4776758475019
39.7668333374895	36.4809808729523
39.8204814675264	36.4842800981612
39.8738398156129	36.4875733909093
39.9274500538595	36.490860874969
39.9808949944563	36.4941426260277
40.0337303965352	36.4974184917178
40.0868901647627	36.5006886549398
40.1404860741459	36.5039529357017
40.1939345449209	36.5072116662555
40.2473528860137	36.5104645863116
40.3011191198602	36.5137118455967
40.3543426780961	36.5169534776549
40.407731811516	36.520189389259
40.4616931746714	36.5234197211052
40.515694486443	36.5266444330771
40.5695145935751	36.5298636124555
40.6230700355954	36.5330771937724
40.6771786217578	36.5362852566952
40.7327292854898	36.5394877138141
40.7859794995748	36.5426847304527
40.8394254194573	36.5458762430541
40.8925526724197	36.5490622056708
40.9463931536302	36.5522428077241
40.9998334445991	36.5554179951345
41.053518938832	36.558587732008
41.106894438155	36.561752055803
41.159912600182	36.5649110230261
41.2133056852035	36.5680645674976
41.2664548079483	36.5712128356183
41.3197372178547	36.5743557848598
41.3727458487265	36.5774934579403
41.4263276276179	36.5806258009129
41.4795725718141	36.5837528666881
41.5331854266115	36.5868747065062
41.5865919752978	36.5899912877663
41.6400482570753	36.5931027023979
41.6935608293861	36.5962089535898
41.7473551654257	36.5993099309051
41.8005031761713	36.6024058337844
41.853554604575	36.6054965746356
41.9069261932746	36.6085822490467
41.9604552541859	36.6116626855944
42.013739196118	36.6147381496551
42.0671904589981	36.6178084374552
42.1206318638287	36.62087372635
42.1742044170387	36.6239339857691
42.2273322083056	36.6269892387694
42.2806098344736	36.6300394929385
42.3337786477059	36.6330847465301
42.3880261927843	36.6361250887661
42.442013438791	36.639160390291
42.4958445145749	36.6421908113862
42.5489782285877	36.645216338939
42.6019626758061	36.6482369245444
42.6552015068009	36.6512525999464
42.7080922047608	36.6542634308767
42.7611193605699	36.6572693763308
42.8142094067298	36.6602705373348
42.8673425726593	36.6632668787265
42.9208942200057	36.6662584151147
42.9746909127571	36.6692450930441
43.0280347014777	36.6722270343528
43.0813190797344	36.6752042286433
43.1347364638932	36.6781766784962
43.1886213147081	36.6811443633267
43.2420207108371	36.6841073653701
43.2952106897719	36.6870656521976
43.3487508706748	36.6900193828374
43.4019337333739	36.6929683666307
43.4551530773751	36.6959127086792
43.5083494661376	36.698852442311
43.5617629271001	36.7017876208231
43.614399578888	36.7047180921895
43.6672326014377	36.7076439720014
43.7205793764442	36.7105652424139
43.7737284591421	36.7134820525423
43.8270002640784	36.7163941699416
43.8805569671094	36.7193017863915
43.9337651929818	36.7222048518155
43.9868239611387	36.725103448279
44.0398084679618	36.7279975271658
44.0929390988313	36.7308870243932
44.1460671462119	36.7337721788608
44.1996164475568	36.7366527977122
44.2530272346921	36.7395290574819
44.30698563857	36.7424008499144
44.3604100826196	36.7452682242845
44.414162857458	36.7481311065064
44.4671912854537	36.7509896811755
44.5204553753138	36.7538438194224
44.5734586254694	36.7566936256884
44.6263914476149	36.7595391242658
44.6798113025725	36.7623801475232
44.733092659153	36.7652169639173
44.7863995921798	36.7680494270747
44.8393415398896	36.770877576493
44.8923740261234	36.7737014778433
44.9456075304188	36.7765210649553
44.9987886343151	36.7793364266333
45.0513859433122	36.7821474781354
45.1037055123597	36.7849542937155
45.1570386784151	36.7877569168355
45.2093701576814	36.7905553642988
45.2625470836647	36.7933495450398
45.3156981570646	36.796139575848
45.3687874716707	36.7989254371161
45.4218300809152	36.8017071661226
45.4747205758467	36.8044847001187
45.5277511938475	36.8072581066367
45.5807188618928	36.810027362497
45.634185032919	36.812792567442
45.6871470957994	36.8155536408269
45.7397757656872	36.8183106080994
45.7930940566584	36.8210635289748
45.8462880719453	36.8238124007608
45.8990038805641	36.8265571825031
45.9519023294561	36.8292979600207
46.0049853315577	36.8320346902727
46.0580682568252	36.8347674098719
46.1113471076824	36.837496130581
46.164217908401	36.8402208537196
46.2181946723722	36.8429416625895
46.2721086116508	36.8456584247368
46.3258225927129	36.8483712679407
46.378664879594	36.8510801332041
46.4315241826698	36.8537850791273
46.4844197449274	36.8564860378525
46.5372600611299	36.8591832093177
46.5900690029375	36.8618764255746
46.6423125779256	36.8645657574139
46.6953769270331	36.8672511985447
46.7484466801398	36.8699328120124
46.8013190757483	36.8726105260442
46.8544753645547	36.875284431704
46.9071717346087	36.8779544487703
46.9604760156944	36.880620741431
47.0134020289406	36.8832832347189
47.0662785088643	36.8859418850576
47.1195518248715	36.8885967502935
47.1727923955768	36.8912478431987
47.2260566148907	36.893895151377
47.2787359678186	36.8965387017924
47.3317595124245	36.8991785652156
47.3846107153222	36.9018146109854
47.4372573555447	36.9044470141087
47.4899842943996	36.9070756743847
47.5432064193301	36.9097006475825
47.5959263951518	36.9123219398353
47.6487114480697	36.9149395551033
47.7020772597753	36.9175534688413
47.7552183470689	36.9201637234336
47.8084839228541	36.9227703629056
47.8614749037661	36.925373358491
47.9142024945468	36.9279727742343
47.9668308664113	36.9305685837657
48.019667760469	36.9331607796983
48.0736667737365	36.9357494946477
48.1278802296147	36.9383345327413
48.1815437315963	36.9409160165047
48.2346422397532	36.9434940576744
48.2871787017211	36.9460683730478
48.3400357617065	36.9486392400645
48.3929487443529	36.9512065529979
48.4455566494726	36.9537703256371
48.4981734971516	36.9563304888765
48.5508956741542	36.9588872366367
48.6034222631715	36.9614404787784
48.6552952565253	36.9639901639349
48.7076695775613	36.9665364789318
48.759895532392	36.9690791786198
48.8123336350545	36.9716185342246
48.8645243463106	36.9741543359881
48.9170485851355	36.9766866984988
48.9694780884311	36.9792156364704
49.0222745523788	36.9817411074978
49.0749343736097	36.9842633104422
49.1278609032743	36.9867819702215
49.1805665311404	36.9892972023388
49.2338848388754	36.9918091132692
49.2867746059783	36.9943176604678
49.3398364060558	36.9968227085935
49.3927628970705	36.999324502014
49.4457509513013	37.0018228718049
49.4985139071941	37.0043179521851
49.551219237037	37.0068096404318
49.6042789048515	37.0092980509918
49.6570586836897	37.0117830709001
49.7105947257951	37.0142648296413
49.7638266156428	37.0167432510444
49.8165443753824	37.0192184184601
49.8696711114608	37.0216902821224
49.9229298532009	37.0241588271139
49.9760670512915	37.0266240606681
50.029503566213	37.029086046097
50.0831149830483	37.031544798712
50.136469271034	37.0340003262325
50.1898666629568	37.0364526207998
50.2432252257131	37.0389016690716
50.2966501866467	37.0413475886823
50.350055238232	37.0437901029432
50.4032896491699	37.0462294595361
50.4567867708392	37.0486657482575
50.5100582404993	37.0510987916601
50.5631817574613	37.0535286626757
50.6164437783882	37.0559553439615
50.6699432702735	37.0583788261008
50.7232768069953	37.0607991735137
50.7764402600005	37.0632164735472
50.829104274977	37.0656305226269
50.8825699668378	37.0680414987647
50.9358881139196	37.0704492778646
50.9890920338221	37.0728539860536
51.042266482953	37.0752555218901
51.0951754720882	37.077654062911
51.1483887881041	37.0800494995523
51.2013004245237	37.0824418558534
51.2547313775867	37.0848310310637
51.3082830864005	37.0872173020388
51.3608784084208	37.0896003725103
51.414331802167	37.0919804355459
51.4679618212394	37.0943575109799
51.5217402614653	37.0967315026516
51.5750301145017	37.0991024462331
51.6280720792711	37.1014704443973
51.6811961410567	37.1038354016828
51.7345681479201	37.1061973351143
51.7878114609048	37.1085562418223
51.8411355176941	37.1109121524533
51.8943646037951	37.1132651175999
51.9482229216956	37.1156151275644
52.0013756356202	37.1179621494503
52.0546972048469	37.1203062131563
52.1079043336213	37.1226473085976
52.161313412711	37.1249854662843
52.2143834671006	37.127320683799
52.2672014329582	37.1296529420071
52.3202778408304	37.1319822691663
52.373163420707	37.1343087737566
52.4264086494222	37.1366322741976
52.4793887333944	37.138952894416
52.5320664043538	37.1412706403206
52.5847833743319	37.1435855171116
52.6383017553017	37.1458974518309
52.6911391061731	37.1482065257404
52.7444989643991	37.1505127465934
52.7977243876085	37.1528160295903
52.8508941000327	37.155116626139
52.9042885028757	37.1574142636166
52.9577068118379	37.1597091048956
53.0115307248197	37.1620010415838
53.0650004604831	37.1642902385497
53.1186871565878	37.166576566524
53.1720921988599	37.1688600673295
53.2257273276336	37.1711408118754
53.2792013976723	37.1734187838362
53.3324968754314	37.1756939145396
53.3860459662974	37.1779663282394


==> figs/MRI/Radial/DeepBrain1/REDEnergy_ISTA/lst_cost_time.txt <==
0	47.45646
0.5046235	26.82904
1.038443	16.50902
1.569124	10.96959
2.105256	7.755249
2.647696	5.741649
3.180619	4.392112
3.707725	3.436488
4.234405	2.730074
4.76759	2.190114
5.298203	1.766242
5.838539	1.426099
6.380916	1.147995
6.928832	0.9168664
7.477268	0.7219894
8.023204	0.5555559
8.57505	0.4117774
9.127007	0.2863041
9.662908	0.1758149
10.19616	0.07773697
10.73679	-0.009946823
11.28907	-0.0888294
11.83227	-0.1601975
12.38091	-0.2250884
12.91778	-0.2843572
13.45814	-0.3387096
14.00523	-0.388736
14.55443	-0.4349326
15.09947	-0.4777202
15.6503	-0.5174643
16.20056	-0.5544747
16.74818	-0.5890191
17.28913	-0.6213308
17.83043	-0.6516177
18.36982	-0.6800599
18.91304	-0.7068166
19.46075	-0.7320286
20.00651	-0.7558221
20.5457	-0.7783109
21.09038	-0.799594
21.64778	-0.8197644
22.19541	-0.8389005
22.74643	-0.8570773
23.28744	-0.8743627
23.83129	-0.8908174
24.3757	-0.9064944
24.91685	-0.9214474
25.45011	-0.9357208
25.99432	-0.9493589
26.53639	-0.9623983
27.07781	-0.9748745
27.6172	-0.9868208
28.16892	-0.9982681
28.71198	-1.009243
29.25533	-1.019776
29.7935	-1.029888
30.33229	-1.0396
30.87565	-1.048934
31.40741	-1.05791
31.95634	-1.066547
32.51387	-1.074861
33.075	-1.082867
33.60859	-1.090582
34.15489	-1.098017
34.69852	-1.105186
35.24601	-1.112103
35.7962	-1.118778
36.34396	-1.125221
36.88773	-1.131444
37.43385	-1.137457
37.98261	-1.143267
38.53538	-1.148884
39.07828	-1.154316
39.60868	-1.159571
40.15047	-1.164656
40.70202	-1.169577
41.25101	-1.174341
41.79135	-1.178954
42.32068	-1.183423
42.86496	-1.187754
43.41266	-1.19195
43.95657	-1.196018
44.50171	-1.199964
45.04356	-1.203789
45.58744	-1.2075
46.13149	-1.2111
46.67767	-1.214595
47.22764	-1.217987
47.78627	-1.22128
48.34106	-1.224478
48.88871	-1.227587
49.43613	-1.230605
49.98227	-1.233537
50.52401	-1.236386
51.06609	-1.239155
51.61242	-1.241849
52.16064	-1.244466
52.70243	-1.247011
53.25372	-1.249487
53.80984	-1.251897
54.36339	-1.254241
54.90907	-1.256522
55.45913	-1.258742
55.9987	-1.260903
56.53783	-1.263007
57.08523	-1.265055
57.63381	-1.267051
58.16854	-1.268994
58.69534	-1.270887
59.22001	-1.27273
59.7615	-1.274527
60.29728	-1.27628
60.84551	-1.277987
61.39787	-1.279651
61.95396	-1.281273
62.49419	-1.282855
63.02889	-1.284398
63.56535	-1.285902
64.10814	-1.287371
64.64104	-1.288802
65.17464	-1.290199
65.7157	-1.291562
66.2561	-1.292893
66.79511	-1.294192
67.32183	-1.295458
67.86464	-1.296695
68.40816	-1.297903
68.94736	-1.299084
69.48584	-1.300236
70.0233	-1.301361
70.55855	-1.30246
71.08858	-1.303533
71.62956	-1.304584
72.1742	-1.305609
72.71774	-1.306612
73.25976	-1.307592
73.79298	-1.308549
74.33382	-1.309485
74.87634	-1.3104
75.40829	-1.311295
75.94713	-1.312169
76.48132	-1.313024
77.01025	-1.313861
77.54855	-1.314679
78.08654	-1.31548
78.62452	-1.316262
79.16668	-1.31703
79.71184	-1.31778
80.24816	-1.318512
80.79237	-1.31923
81.33353	-1.319932
81.87798	-1.320621
82.41863	-1.321295
82.95666	-1.321956
83.49938	-1.322602
84.0471	-1.323234
84.57911	-1.323854
85.11295	-1.324461
85.63818	-1.325056
86.1689	-1.325638
86.70184	-1.326209
87.23108	-1.326767
87.75639	-1.327314
88.28918	-1.327851
88.82976	-1.328377
89.36084	-1.328894
89.88043	-1.329399
90.40662	-1.329894
90.94576	-1.330379
91.46061	-1.330855
91.97247	-1.331323
92.48383	-1.331781
93.00197	-1.33223
93.51202	-1.33267
94.02862	-1.333102
94.54079	-1.333527
95.05742	-1.333943
95.5711	-1.334352
96.07848	-1.334752
96.59757	-1.335144
97.11346	-1.33553
97.63753	-1.335909
98.15597	-1.33628
98.67373	-1.336645
99.19888	-1.337003
99.73249	-1.337355
100.2724	-1.3377
100.8156	-1.338039
101.3548	-1.338372
101.8879	-1.338699
102.4265	-1.33902
102.9753	-1.339335
103.5108	-1.339644
104.06	-1.33995
104.5977	-1.340249
105.1378	-1.340543
105.6814	-1.340832
106.2302	-1.341116
106.7761	-1.341395
107.3207	-1.34167
107.8679	-1.34194
108.4078	-1.342205
108.9554	-1.342465
109.5026	-1.34272
110.0453	-1.342972
110.5898	-1.34322
111.1178	-1.343464
111.6622	-1.343703
112.2111	-1.343938
112.759	-1.34417
113.3029	-1.344398
113.8462	-1.344622
114.4001	-1.344842
114.9436	-1.345059
115.487	-1.345273
116.0324	-1.345482
116.5896	-1.345689
117.1378	-1.345892
117.6815	-1.346092
118.2308	-1.346289
118.7833	-1.346483
119.3262	-1.346674
119.8749	-1.346862
120.4223	-1.347047
120.9763	-1.347229
121.5183	-1.347408
122.0585	-1.347585
122.6073	-1.347759
123.1544	-1.347929
123.694	-1.348099
124.2305	-1.348265
124.7834	-1.348428
125.3287	-1.34859
125.8649	-1.348749
126.4089	-1.348906
126.9608	-1.34906
127.5112	-1.349212
128.0602	-1.349362
128.6029	-1.34951
129.1562	-1.349656
129.7065	-1.3498
130.2539	-1.349941
130.7998	-1.35008
131.3417	-1.350218
131.8808	-1.350355
132.4251	-1.350487
132.9651	-1.35062
133.5108	-1.35075
134.057	-1.350877
134.5972	-1.351004
135.1306	-1.35113
135.6735	-1.351253
136.2117	-1.351374
136.7568	-1.351494
137.3084	-1.351611
137.8636	-1.351728
138.4087	-1.351843
138.9516	-1.351957
139.4915	-1.352068
140.0211	-1.352179
140.5489	-1.352288
141.0723	-1.352395
141.5959	-1.352501
142.1255	-1.352605
142.6579	-1.352709
143.1802	-1.352811
143.7093	-1.352912
144.2298	-1.353012
144.7514	-1.35311
145.2772	-1.353208
145.8069	-1.353303
146.3353	-1.353398
146.8584	-1.353492
147.3847	-1.353583
147.9224	-1.353675
148.4593	-1.353764
148.9931	-1.353853
149.5338	-1.353941
150.0773	-1.354029
150.6111	-1.354114
151.1402	-1.354198
151.6801	-1.354282
152.2264	-1.354365
152.7683	-1.354448
153.3128	-1.354528
153.8443	-1.354607
154.3841	-1.354686
154.9209	-1.354764
155.4577	-1.354842
155.9973	-1.354918
156.5425	-1.354993
157.0907	-1.355068
157.6403	-1.355141
158.1893	-1.355214
158.745	-1.355285
159.2811	-1.355357
159.8158	-1.355428
160.3356	-1.355498
160.8748	-1.355566
161.4206	-1.355634
161.9723	-1.355702


==> figs/MRI/Radial/DeepBrain1/REDEnergy_ISTA/lst_iter_diff.txt <==
1.694820594787597656e+01
8.641074180603027344e+00
4.740490913391113281e+00
2.812708616256713867e+00
1.798044323921203613e+00
1.225435733795166016e+00
8.791860938072204590e-01
6.564809679985046387e-01
5.057492852210998535e-01
3.995440006256103516e-01
3.223206102848052979e-01
2.647411227226257324e-01
2.209026664495468140e-01
1.869165599346160889e-01
1.601383239030838013e-01
1.387237012386322021e-01
1.213615611195564270e-01
1.071044430136680603e-01
9.525799006223678589e-02
8.530676364898681641e-02
7.686362415552139282e-02
6.963425129652023315e-02
6.339248269796371460e-02
5.796264484524726868e-02
5.320664495229721069e-02
4.901492968201637268e-02
4.529969394207000732e-02
4.198989644646644592e-02
3.902742266654968262e-02
3.636451065540313721e-02
3.396143391728401184e-02
3.178499639034271240e-02
2.980718761682510376e-02
2.800428494811058044e-02
2.635605633258819580e-02
2.484511584043502808e-02
2.345648966729640961e-02
2.217723801732063293e-02
2.099606394767761230e-02
1.990313082933425903e-02
1.888975314795970917e-02
1.794836297631263733e-02
1.707226037979125977e-02
1.625546999275684357e-02
1.549271680414676666e-02
1.477931905537843704e-02
1.411106064915657043e-02
1.348419301211833954e-02
1.289534009993076324e-02
1.234146580100059509e-02
1.181984134018421173e-02
1.132800802588462830e-02
1.086371298879384995e-02
1.042494550347328186e-02
1.000985410064458847e-02
9.616777300834655762e-03
9.244188666343688965e-03
8.890689350664615631e-03
8.554983884096145630e-03
8.235929533839225769e-03
7.932431064546108246e-03
7.643515244126319885e-03
7.368280552327632904e-03
7.105890195816755295e-03
6.855544168502092361e-03
6.616553291678428650e-03
6.388262845575809479e-03
6.170029286295175552e-03
5.961315240710973740e-03
5.761568434536457062e-03
5.570312961935997009e-03
5.387085955590009689e-03
5.211460869759321213e-03
5.043034907430410385e-03
4.881444387137889862e-03
4.726330284029245377e-03
4.577379208058118820e-03
4.434278234839439392e-03
4.296734929084777832e-03
4.164486192166805267e-03
4.037279170006513596e-03
3.914870321750640869e-03
3.797046141698956490e-03
3.683587303385138512e-03
3.574294038116931915e-03
3.468982875347137451e-03
3.367481054738163948e-03
3.269600449129939079e-03
3.175193676725029945e-03
3.084126161411404610e-03
2.996233059093356133e-03
2.911387942731380463e-03
2.829462988302111626e-03
2.750334795564413071e-03
2.673898590728640556e-03
2.600026084110140800e-03
2.528626937419176102e-03
2.459598938003182411e-03
2.392843598499894142e-03
2.328274771571159363e-03
2.265812130644917488e-03
2.205365570262074471e-03
2.146858489140868187e-03
2.090218942612409592e-03
2.035377081483602524e-03
1.982263522222638130e-03
1.930819824337959290e-03
1.880968920886516571e-03
1.832669018767774105e-03
1.785854576155543327e-03
1.740473438985645771e-03
1.696472987532615662e-03
1.653808634728193283e-03
1.612424384802579880e-03
1.572282053530216217e-03
1.533333328552544117e-03
1.495545497164130211e-03
1.458863960579037666e-03
1.423263689503073692e-03
1.388701261021196842e-03
1.355141401290893555e-03
1.322549185715615749e-03
1.290895859710872173e-03
1.260148244909942150e-03
1.230277703143656254e-03
1.201251288875937462e-03
1.173043041490018368e-03
1.145628746598958969e-03
1.118976273573935032e-03
1.093070022761821747e-03
1.067879260517656803e-03
1.043385709635913372e-03
1.019557006657123566e-03
9.963858174160122871e-04
9.738426306284964085e-04
9.519092855043709278e-04
9.305670391768217087e-04
9.097985457628965378e-04
8.895854116417467594e-04
8.699091267772018909e-04
8.507554884999990463e-04
8.321075001731514931e-04
8.139501442201435566e-04
7.962650270201265812e-04
7.790441159158945084e-04
7.622699486091732979e-04
7.459292537532746792e-04
7.300086435861885548e-04
7.144981063902378082e-04
6.993825081735849380e-04
6.846520118415355682e-04
6.702952086925506592e-04
6.563015049323439598e-04
6.426566978916525841e-04
6.293588085100054741e-04
6.163895595818758011e-04
6.037434795871376991e-04
5.914109060540795326e-04
5.793820600956678391e-04
5.676497821696102619e-04
5.562041187658905983e-04
5.450376775115728378e-04
5.341429496183991432e-04
5.235128337517380714e-04
5.131391226314008236e-04
5.030147731304168701e-04
4.931323928758502007e-04
4.834859282709658146e-04
4.740691801998764277e-04
4.648752219509333372e-04
4.559002118185162544e-04
4.471339052543044090e-04
4.385742649901658297e-04
4.302147717680782080e-04
4.220501286908984184e-04
4.140752716921269894e-04
4.062823427375406027e-04
3.986704978160560131e-04
3.912339743692427874e-04
3.839680866803973913e-04
3.768656461033970118e-04
3.699240332935005426e-04
3.631425497587770224e-04
3.565114457160234451e-04
3.500308084767311811e-04
3.436966799199581146e-04
3.375005908310413361e-04
3.314438799861818552e-04
3.255213669035583735e-04
3.197287733200937510e-04
3.140651097055524588e-04
3.085245552938431501e-04
3.031072265002876520e-04
2.978075644932687283e-04
2.926212328020483255e-04
2.875490754377096891e-04
2.825864939950406551e-04
2.777300542220473289e-04
2.729759726207703352e-04
2.683248021639883518e-04
2.637742727529257536e-04
2.593180397525429726e-04
2.549573546275496483e-04
2.506868913769721985e-04
2.465071156620979309e-04
2.424143021926283836e-04
2.384072431595996022e-04
2.344834210816770792e-04
2.306420210516080260e-04
2.268801035825163126e-04
2.231946709798648953e-04
2.195852575823664665e-04
2.160504373023286462e-04
2.125860773958265781e-04
2.091925707645714283e-04
2.058676036540418863e-04
2.026104630203917623e-04
1.994193153223022819e-04
1.962912501767277718e-04
1.932248997036367655e-04
1.902204094221815467e-04
1.872768334578722715e-04
1.843897625803947449e-04
1.815601572161540389e-04
1.787870860425755382e-04
1.760675222612917423e-04
1.734001416480168700e-04
1.707867195364087820e-04
1.682235015323385596e-04
1.657092798268422484e-04
1.632439816603437066e-04
1.608249149285256863e-04
1.584532874403521419e-04
1.561264944029971957e-04
1.538439246360212564e-04
1.516039192210882902e-04
1.494081225246191025e-04
1.472520816605538130e-04
1.451375283068045974e-04
1.430623960914090276e-04
1.410248660249635577e-04
1.390266552334651351e-04
1.370641693938523531e-04
1.351390092168003321e-04
1.332483079750090837e-04
1.313927932642400265e-04
1.295718539040535688e-04
1.277826086152344942e-04
1.260282733710482717e-04
1.243043225258588791e-04
1.226107124239206314e-04
1.209479014505632222e-04
1.193153875647112727e-04
1.177125013782642782e-04
1.161368491011671722e-04
1.145904607255943120e-04
1.130699602072127163e-04
1.115773266064934433e-04
1.101106172427535057e-04
1.086703850887715816e-04
1.072543673217296600e-04
1.058625712175853550e-04
1.044961027218960226e-04
1.031526408041827381e-04
1.018326875055208802e-04
1.005351805360987782e-04
9.925905033014714718e-05
9.800555562833324075e-05
9.677255729911848903e-05
9.556121949572116137e-05
9.437011613044887781e-05
9.319941455032676458e-05
9.204753587255254388e-05
9.091528045246377587e-05
8.980258280644193292e-05
8.870729652699083090e-05
8.763107325648888946e-05
8.657197031425312161e-05
8.553022053092718124e-05
8.450608584098517895e-05
8.349806012120097876e-05
8.250728569692000747e-05
8.153135422617197037e-05
8.057192462729290128e-05
7.962755626067519188e-05
7.869844557717442513e-05
7.778475992381572723e-05
7.688511686865240335e-05
7.599924720125272870e-05
7.512854062952101231e-05
7.427091622957959771e-05
7.342655590036883950e-05
7.259556878125295043e-05
7.177818042691797018e-05
7.097297202562913299e-05
7.018027099547907710e-05
6.939992454135790467e-05
6.863176531624048948e-05
6.787492020521312952e-05
6.712983304169028997e-05


==> figs/MRI/Radial/DeepBrain1/REDEnergy_ISTA/lst_iter_diff_norm.txt <==
1.159451454877853394e-01
5.911484733223915100e-02
3.243038803339004517e-02
1.924214884638786316e-02
1.230068318545818329e-02
8.383383974432945251e-03
6.014639977365732193e-03
4.491081926971673965e-03
3.459904575720429420e-03
2.733338624238967896e-03
2.205042168498039246e-03
1.811132533475756645e-03
1.511227339506149292e-03
1.278723357245326042e-03
1.095529645681381226e-03
9.490290540270507336e-04
8.302521309815347195e-04
7.327171042561531067e-04
6.516737630590796471e-04
5.835960037074983120e-04
5.258352612145245075e-04
4.763780452776700258e-04
4.336771962698549032e-04
3.965309006161987782e-04
3.639944188762456179e-04
3.353182692080736160e-04
3.099018067587167025e-04
2.872589975595474243e-04
2.669922832865267992e-04
2.487749152351170778e-04
2.323351218365132809e-04
2.174457913497462869e-04
2.039153187070041895e-04
1.915813918458297849e-04
1.803056220524013042e-04
1.699690619716420770e-04
1.604692661203444004e-04
1.517177151981741190e-04
1.436371385352686048e-04
1.361602189717814326e-04
1.292275555897504091e-04
1.227873726747930050e-04
1.167938171420246363e-04
1.112060344894416630e-04
1.059879359672777355e-04
1.011074709822423756e-04
9.653581946622580290e-05
9.224732639268040657e-05
8.821889787213876843e-05
8.442976832157000899e-05
8.086125308182090521e-05
7.749655196676030755e-05
7.432023994624614716e-05
7.131857273634523153e-05
6.847886834293603897e-05
6.578977627214044333e-05
6.324084097286686301e-05
6.082250183681026101e-05
5.852588947163894773e-05
5.634319313685409725e-05
5.426691495813429356e-05
5.229040107224136591e-05
5.040748146711848676e-05
4.861242996412329376e-05
4.689977504312992096e-05
4.526480552158318460e-05
4.370303577161394060e-05
4.221006747684441507e-05
4.078222627867944539e-05
3.941572867915965617e-05
3.810732232523150742e-05
3.685383853735402226e-05
3.565236329450272024e-05
3.450013537076301873e-05
3.339467366458848119e-05
3.233351526432670653e-05
3.131451740046031773e-05
3.033554276044014841e-05
2.939458863693289459e-05
2.848985604941844940e-05
2.761961513897404075e-05
2.678219789231661707e-05
2.597614547994453460e-05
2.519995723559986800e-05
2.445226527925115079e-05
2.373181632719933987e-05
2.303742803633213043e-05
2.236781256215181202e-05
2.172196218452882022e-05
2.109895649482496083e-05
2.049766590062063187e-05
1.991722820093855262e-05
1.935676846187561750e-05
1.881544085335917771e-05
1.829253051255363971e-05
1.778715704858768731e-05
1.729870564304292202e-05
1.682647416600957513e-05
1.636979141039773822e-05
1.592806620465125889e-05
1.550075103295966983e-05
1.508722743892576545e-05
1.468697155360132456e-05
1.429949224984738976e-05
1.392431113345082849e-05
1.356095344817731529e-05
1.320901992585277185e-05
1.286798215005546808e-05
1.253755544894374907e-05
1.221729144162964076e-05
1.190683269669534639e-05
1.160581905423896387e-05
1.131394583353539929e-05
1.103083013731520623e-05
1.075621094059897587e-05
1.048975627782056108e-05
1.023124423227272928e-05
9.980301001633051783e-06
9.736753781908191741e-06
9.500307896814774722e-06
9.270719601772725582e-06
9.047751518664881587e-06
8.831206287140958011e-06
8.620857443020213395e-06
8.416508535447064787e-06
8.217934919230174273e-06
8.024958333407994360e-06
7.837413249944802374e-06
7.655079571122769266e-06
7.477851340809138492e-06
7.305517556233098730e-06
7.137953616620507091e-06
6.974938060011481866e-06
6.816420409450074658e-06
6.662199211859842762e-06
6.512149866466643289e-06
6.366144589264877141e-06
6.224064236448612064e-06
6.085783297749003395e-06
5.951174898655153811e-06
5.820142177981324494e-06
5.692568720405688509e-06
5.568351298279594630e-06
5.447364856081549078e-06
5.329554369382094592e-06
5.214799784880597144e-06
5.103010607854230329e-06
4.994095434085465968e-06
4.887985596724320203e-06
4.784577413374790922e-06
4.683804036176297814e-06
4.585587248584488407e-06
4.489854291023220867e-06
4.396508302306756377e-06
4.305535185267217457e-06
4.216810793877812102e-06
4.130296929361065850e-06
4.045928108098451048e-06
3.963637027482036501e-06
3.883375029545277357e-06
3.805073447438189760e-06
3.728682258952176198e-06
3.654149622889235616e-06
3.581427563403849490e-06
3.510459464450832456e-06
3.441197350184665993e-06
3.373590516275726259e-06
3.307597580715082586e-06
3.243176251999102533e-06
3.180279009029618464e-06
3.118879703833954409e-06
3.058908077946398407e-06
3.000350488946423866e-06
2.943161916846293025e-06
2.887306436605285853e-06
2.832749260051059537e-06
2.779436726996209472e-06
2.727362925725174136e-06
2.676488520592101850e-06
2.626781679282430559e-06
2.578192834334913641e-06
2.530704250602866523e-06
2.484311153239104897e-06
2.438946694383048452e-06
2.394611783529398963e-06
2.351279135837103240e-06
2.308890771018923260e-06
2.267455784021876752e-06
2.226939159299945459e-06
2.187311110901646316e-06
2.148565272364066914e-06
2.110661398546653800e-06
2.073600626317784190e-06
2.037344984273659065e-06
2.001864459089119919e-06
1.967165189853403717e-06
1.933215344251948409e-06
1.899991730169858783e-06
1.867468427008134313e-06
1.835649072745582089e-06
1.804518205972271971e-06
1.774032512003032025e-06
1.744200403663853649e-06
1.714985501166665927e-06
1.686391101429762784e-06
1.658391511227819137e-06
1.630978658795356750e-06
1.604135263733041938e-06
1.577855641698988620e-06
1.552119783809757791e-06
1.526907226434559561e-06
1.502214786341937725e-06
1.478032459090172779e-06
1.454332277717185207e-06
1.431116857020242605e-06
1.408370280842063949e-06
1.386087660648627207e-06
1.364256604574620724e-06
1.342856990049767774e-06
1.321879722127050627e-06
1.301325482927495614e-06
1.281188133361865766e-06
1.261437205357651692e-06
1.242079520125116687e-06
1.223108483827672899e-06
1.204503519147692714e-06
1.186255644824996125e-06
1.168376797977543902e-06
1.150841512753686402e-06
1.133641376327432226e-06
1.116775820264592767e-06
1.100226654671132565e-06
1.084002064999367576e-06
1.068084088728937786e-06
1.052468746820522938e-06
1.037144443216675427e-06
1.022122773974842858e-06
1.007372929962002672e-06
9.929069619829533622e-07
9.787106591829797253e-07
9.647716296967701055e-07
9.511015832686098292e-07
9.376759635415510274e-07
9.245056276085961144e-07
9.115710781770758331e-07
8.988772606244310737e-07
8.864199116942472756e-07
8.741794204070174601e-07
8.621777851658407599e-07
8.503839694640191738e-07
8.387977459278772585e-07
8.274221841020334978e-07
8.162539302247751039e-07
8.052883799791743513e-07
7.945091056171804667e-07
7.839300337764143478e-07
7.735280860288185067e-07
7.633167342646629550e-07
7.532827908107719850e-07
7.434299504893715493e-07
7.337427518905315083e-07
7.242212518576707225e-07
7.148730674089165404e-07
7.056822255435690749e-07
6.966522505535976961e-07
6.877758096379693598e-07
6.790456268390698824e-07
6.704702855131472461e-07
6.620351769015542232e-07
6.537482022395124659e-07
6.455996981458156370e-07
6.375907446454220917e-07
6.297105983321671374e-07
6.219646593308425508e-07
6.143525297375163063e-07
6.068595439501223154e-07
5.994969569655950181e-07
5.922514674239209853e-07
5.851247237842471804e-07
5.781184313491394278e-07
5.712224151466216426e-07
5.644443490382400341e-07
5.577678621193626896e-07
5.512042662303429097e-07
5.447437274597177748e-07
5.383875532061210833e-07
5.321368803379300516e-07
5.259822728476137854e-07
5.199219117457687389e-07
5.139652898833446670e-07
5.080981395622075070e-07
5.023217681809910573e-07
4.966368578607216477e-07
4.910450002171273809e-07
4.855364181821641978e-07
4.801134423360053916e-07
4.747749926536926068e-07
4.695199038451391971e-07
4.643422073513647774e-07
4.592449727169878315e-07


==> figs/MRI/Radial/DeepBrain1/REDEnergy_ISTA/lst_psnr_time.txt <==
0	20.1347559079792
0.504623469896615	21.1379904839116
1.03844270063564	21.874413364601
1.56912381201982	22.432536803579
2.10525557305664	22.8739431335065
2.64769631298259	23.2379094942674
3.18061867915094	23.5488365161889
3.70772471604869	23.8220191574288
4.2344044293277	24.0673674554817
4.76758989132941	24.2918404471464
5.29820319218561	24.5003114456711
5.83853889815509	24.6959724372234
6.38091604830697	24.8808287732899
6.92883155867457	25.0564422860411
7.47726761037484	25.2240675714518
8.02320353547111	25.3846873204193
8.57505075959489	25.5391017647036
9.12700712541118	25.6879745611733
9.66290725860745	25.8318585843309
10.1961581925862	25.971220856773
10.7367878295481	26.1064610154215
11.2890685237944	26.2379273415478
11.8322685849853	26.3659283258585
12.3809086726978	26.4907569664675
12.9177787806839	26.6126351623406
13.4581374218687	26.73175148721
14.0052282172255	26.8482766917018
14.5544272153638	26.9623591938064
15.0994652863592	27.0741436562282
15.6502960654907	27.1837504420023
16.2005616095848	27.2912794476744
16.7481827642769	27.3968220469047
17.2891274704598	27.5004796428247
17.830432722345	27.6023292229737
18.3698241035454	27.7024416282574
18.9130434254184	27.800878310571
19.4607479376718	27.8976990638549
20.0065113408491	27.9929605700237
20.5457022930495	28.0867188508569
21.0903768967837	28.1790231718304
21.6477786926553	28.2699167650323
22.1954113165848	28.3594477167806
22.7464311532676	28.4476575803352
23.2874400732107	28.5345844514119
23.8312855190597	28.6202618396338
24.3757020020857	28.7047222223121
24.9168540351093	28.7879963250857
25.4501125928946	28.8701138221814
25.9943208438344	28.9511036329709
26.5363902701065	29.0309926831167
27.0778118614107	29.1098059544361
27.6172015224583	29.1875674564183
28.1689229584299	29.2643000595773
28.7119797645137	29.3400259138789
29.2553329034708	29.4147666014279
29.7934975563549	29.4885429579075
30.3322882996872	29.5613743821448
30.8756464715116	29.6332796026752
31.4074050663039	29.7042762669149
31.9563368153758	29.7743801142105
32.5138748302124	29.8436062207813
33.0750017198734	29.9119700312313
33.6085877479054	29.9794865815093
34.1548884110525	30.046170731642
34.6985166310333	30.1120367529828
35.2460052361712	30.1770980822928
35.796199540142	30.2413705020388
36.3439565370791	30.3048655104548
36.8877340774052	30.3675944893209
37.433846634347	30.4295690559622
37.9826126173139	30.4908007969073
38.5353810982779	30.5513010533884
39.078277788125	30.611080899766
39.6086768461391	30.6701511626987
40.1504659801722	30.728522813971
40.7020235559903	30.7862066167976
41.2510118060745	30.8432123008553
41.7913509369828	30.8995493351759
42.3206831603311	30.9552271613366
42.864958927501	31.0102551671196
43.4126612925902	31.0646430673626
43.9565691468306	31.1183992700038
44.5017042239197	31.1715324065291
45.0435552638955	31.2240510986818
45.5874445042573	31.2759638399933
46.1314909700304	31.3272788287309
46.6776691060513	31.3780043374821
47.2276432150975	31.4281484515137
47.7862672898918	31.4777189758756
48.3410569080152	31.5267236346962
48.8887085178867	31.5751701239232
49.4361331346445	31.6230659593522
49.9822694328614	31.6704184311917
50.5240085478872	31.7172349738619
51.0660872817971	31.7635226957959
51.612419905141	31.8092889340097
52.1606441829354	31.8545406934279
52.7024339810014	31.8992849972803
53.2537237261422	31.9435289104642
53.8098450694233	31.9872799162504
54.3633934874088	32.0305451088589
54.9090695912018	32.0733297708443
55.4591311658733	32.1156400953314
55.9986996292137	32.157482320837
56.5378284924664	32.1988632196897
57.085232638754	32.2397885636894
57.6338103590533	32.2802643047294
58.1685443730094	32.3202965720887
58.6953368452378	32.359891210372
59.220009659417	32.3990541669018
59.7614956186153	32.4377912404891
60.297275768593	32.4761081519375
60.8455083542503	32.5140105643934
61.3978680740111	32.551504121908
61.9539586300962	32.5885942948705
62.494190055877	32.6252868083158
63.0288922199979	32.6615867615418
63.5653489790857	32.6974995073042
64.1081374492496	32.7330300843239
64.6410476453602	32.7681837136599
65.1746354685165	32.8029655845503
65.7156970263459	32.8373805224587
66.2561019761488	32.8714331160509
66.7951143719256	32.9051282511325
67.3218344887719	32.9384707202849
67.864642329514	32.9714652837335
68.408164083492	33.0041170493776
68.9473597854376	33.0364331825313
69.4858400113881	33.068418560672
70.0233037774451	33.10007481949
70.5585517366417	33.1314055497656
71.0885798586532	33.1624148539764
71.6295598545112	33.1931073149836
72.174201797694	33.223486758772
72.7177392537706	33.2535576923903
73.259754399769	33.2833236229792
73.7929787370376	33.3127886749424
74.3338159718551	33.3419567410877
74.8763380688615	33.3708318242104
75.408291884698	33.3994177946193
75.9471319466829	33.4277185086798
76.4813237795606	33.455737747088
77.0102514023893	33.4834792646558
77.5485569671728	33.5109471245335
78.0865384424105	33.5381444475513
78.6245195157826	33.5650750458918
79.1666777939536	33.5917422953748
79.7118396377191	33.6181496767902
80.2481581615284	33.6443008041504
80.7923694713973	33.6701992650283
81.3335324386135	33.6958489488013
81.8779824967496	33.7212529107391
82.4186353599653	33.7464139335751
82.9566558119841	33.7713352282847
83.4993855240755	33.7960196913541
84.047104138881	33.8204706803579
84.579107536003	33.8446912319646
85.112946532201	33.8686843252058
85.6381841003895	33.8924529871248
86.1688964231871	33.9160002621788
86.7018337305635	33.9393290738842
87.2310778303072	33.9624423131871
87.7563858376816	33.9853427574662
88.289178840816	34.0080333449945
88.8297610338777	34.0305168901032
89.3608412318863	34.0527959933629
89.8804344208911	34.0748734708791
90.4066166989505	34.0967519558605
90.9457638240419	34.1184341122693
91.4606091738679	34.1399225241563
91.9724656399339	34.1612197485324
92.4838294535875	34.1823284004535
93.0019669737667	34.2032508069404
93.5120179965161	34.2239895038683
94.0286184065044	34.2445468026728
94.5407868647017	34.2649249940315
95.0574172046036	34.2851264100688
95.5710955797695	34.3051533182487
96.0784727823921	34.3250078410561
96.5975721282884	34.344692266051
97.1134559572674	34.3642088521752
97.6375288721174	34.3835595648921
98.1559684392996	34.4027465085573
98.6737315780483	34.4217719742529
99.1988777220249	34.4406378483513
99.7324941651896	34.4593462746475
100.272395616397	34.4778992447584
100.815633220598	34.4962987097615
101.354815870989	34.5145466016714
101.887880159076	34.5326449769205
102.426492162049	34.550595489964
102.975311667193	34.5684002479003
103.510785521939	34.5860610082002
104.059966620058	34.6035796778853
104.597743940074	34.6209580736693
105.137799824122	34.6381978405317
105.68137624627	34.6553009394497
106.230182578322	34.6722689649513
106.776085934136	34.6891037303227
107.320690417197	34.7058067531791
107.86786566209	34.7223797819018
108.407749559265	34.738824598617
108.955409297254	34.7551426598391
109.502583460882	34.7713356062422
110.045325381216	34.7874049156402
110.589822745416	34.80335225356
111.117839450482	34.8191791264766
111.662235261407	34.8348869287718
112.21108663315	34.8504770790303
112.759019447025	34.8659511075555
113.302857910283	34.8813102804191
113.846219705418	34.8965560788074
114.400067220442	34.9116896691565
114.943615275435	34.9267126439743
115.486979425419	34.9416261464546
116.032380443532	34.9564315656656
116.58956058044	34.9711302352966
117.137773572467	34.9857233548515
117.681521138642	35.0002122465939
118.230793441646	35.0145980829149
118.783292866312	35.0288822505825
119.326214532368	35.0430657350988
119.874892736319	35.0571500253504
120.422264473513	35.0711360774016
120.976335771848	35.0850252754358
121.518298275769	35.0988186766186
122.058480587788	35.1125173553638
122.607345798984	35.1261225256542
123.154438415077	35.139635368159
123.693986936938	35.153056792714
124.230464575812	35.1663878905052
124.78339603357	35.1796296221451
125.328701026738	35.1927830804119
125.864935121033	35.2058492197028
126.408878220245	35.2188291634742
126.960791643243	35.2317237699689
127.511224885006	35.244534148327
128.060196292121	35.2572611819416
128.602900634054	35.2699058395336
129.156160892919	35.2824690936443
129.706444741692	35.2949519753619
130.253887228668	35.3073550904648
130.799762216862	35.3196795175523
131.341664837208	35.3319261001125
131.880785560235	35.3440958431461
132.425101568457	35.3561894116724
132.965109381359	35.3682077792732
133.51078249421	35.3801516667859
134.057036118116	35.3920219313292
134.597223190125	35.4038196268645
135.130609075073	35.415545327541
135.673469454981	35.427199813167
136.211676464882	35.4387838883967
136.756813521497	35.4502983347825
137.308392505627	35.4617440027423
137.863594510593	35.4731214801814
138.408708824776	35.4844316173596
138.951595760416	35.4956750515334
139.491471223533	35.5068525474525
140.021063275635	35.5179649173826
140.548921240494	35.5290127209809
141.072253261693	35.5399967325283
141.595920752734	35.5509174893116
142.125503385905	35.5617758713426
142.657914260868	35.5725724028378
143.180222701747	35.5833078277884
143.709266802762	35.5939827211845
144.229824973736	35.604597630577
144.75143443374	35.6151533224286
145.27715869341	35.6256502468587
145.806929933839	35.6360891693359
146.335268735886	35.6464705942657
146.858359524049	35.6567952569265
147.38467003312	35.6670636183574
147.922405290417	35.677276189905
148.459327459335	35.687433748029
148.993052791338	35.6975366622955
149.533823356032	35.7075856564533
150.07728962088	35.7175811927939
150.611074883025	35.7275237533276
151.140147809405	35.7374139051143
151.680106257554	35.7472522715194
152.226395936683	35.757039242881
152.768290712498	35.7667754226155
153.312776093837	35.7764611796297
153.844347345643	35.7860971652087
154.384059058502	35.7956837379776
154.920948206447	35.8052213839324
155.457752724178	35.814710573173
155.997252461035	35.8241517961165
156.542459196877	35.8335456026344
157.090681356844	35.8428923647859
157.640334578697	35.8521925389337
158.189264771529	35.8614464854069
158.745016952511	35.8706549016419
159.281051505357	35.8798181466113
159.815780531149	35.8889363759752
160.335589680355	35.8980103214374
160.874755568337	35.9070401665864
161.420620849356	35.9160264535909
161.972338514403	35.9249695580063


==> figs/MRI/Radial/DeepBrain1/REDEnergy_QNP/lst_cost_time.txt <==
0	47.45646
0.3610761	26.82904
0.8825169	-0.3860264
1.417124	-1.27262
1.945959	-1.335295
2.469677	-1.352403
2.998604	-1.359345
3.513694	-1.362512
4.050895	-1.364037
4.57949	-1.36481
5.112267	-1.365228
5.628897	-1.365466
6.145151	-1.365618
6.662306	-1.365718
7.184673	-1.36579
7.716605	-1.365846
8.246088	-1.36589
8.780039	-1.365927
9.316451	-1.365957
9.849602	-1.365982
10.37621	-1.366005
10.89305	-1.366025
11.42613	-1.366042
11.96424	-1.366056
12.48927	-1.366071
13.01993	-1.366084
13.56839	-1.366095
14.10452	-1.366105
14.6331	-1.366114
15.14836	-1.366122
15.68566	-1.366129
16.21845	-1.366136
16.75238	-1.366143
17.28332	-1.366149
17.81515	-1.366154
18.34777	-1.366159
18.87562	-1.366164
19.41289	-1.366168
19.9481	-1.366173
20.47408	-1.366176
21.01002	-1.36618
21.5474	-1.366184
22.07898	-1.366186
22.61589	-1.36619
23.15152	-1.366193
23.70021	-1.366195
24.22743	-1.366198
24.75215	-1.366199
25.27374	-1.366203
25.80326	-1.366205
26.32751	-1.366207
26.8536	-1.366209
27.39208	-1.366211
27.93329	-1.366213
28.4584	-1.366214
28.98971	-1.366216
29.5228	-1.366217
30.053	-1.366218
30.57432	-1.36622
31.10444	-1.366221
31.62965	-1.366223
32.1495	-1.366224
32.66758	-1.366224
33.19378	-1.366226
33.72641	-1.366227
34.24734	-1.366228
34.76511	-1.366229
35.29347	-1.36623
35.82677	-1.366231
36.34484	-1.366231
36.8675	-1.366232
37.39131	-1.366234
37.92574	-1.366234
38.45506	-1.366234
38.98551	-1.366235
39.51133	-1.366236
40.03591	-1.366237
40.56948	-1.366238
41.10124	-1.366239
41.63834	-1.36624
42.16961	-1.366241
42.69874	-1.36624
43.22816	-1.366241
43.74495	-1.366242
44.26482	-1.366243
44.77774	-1.366243
45.29395	-1.366243
45.81612	-1.366243
46.34814	-1.366244
46.8764	-1.366244
47.41139	-1.366244
47.94217	-1.366244
48.4668	-1.366245
49.00135	-1.366247
49.53307	-1.366246
50.06225	-1.366247
50.6009	-1.366247
51.12327	-1.366247
51.65234	-1.366248
52.18745	-1.366248
52.71551	-1.366248
53.24281	-1.366249
53.77598	-1.366248
54.30815	-1.366249
54.83817	-1.36625
55.36259	-1.366249
55.88023	-1.36625
56.40306	-1.366251
56.9273	-1.366251
57.45041	-1.366252
57.9803	-1.366251
58.51745	-1.366251
59.04435	-1.366252
59.56304	-1.366251
60.09014	-1.366251
60.61919	-1.366251
61.14562	-1.366252
61.67476	-1.366252
62.20311	-1.366252
62.73003	-1.366252
63.2454	-1.366253
63.75756	-1.366253
64.27295	-1.366253
64.78323	-1.366253
65.31152	-1.366253
65.83802	-1.366253
66.36591	-1.366254
66.88455	-1.366253
67.40733	-1.366253
67.93109	-1.366253
68.45365	-1.366254
68.98396	-1.366254
69.50431	-1.366253
70.03037	-1.366253
70.55675	-1.366254
71.085	-1.366254
71.6199	-1.366254
72.14916	-1.366254
72.67851	-1.366254
73.20426	-1.366255
73.74092	-1.366254
74.28242	-1.366256
74.82313	-1.366255
75.36139	-1.366255
75.8974	-1.366254
76.43159	-1.366254
76.96407	-1.366254
77.49076	-1.366254
78.01923	-1.366254
78.54964	-1.366254
79.08337	-1.366254
79.61719	-1.366254
80.14726	-1.366254
80.67207	-1.366254
81.21281	-1.366254
81.74102	-1.366254
82.27413	-1.366254
82.81371	-1.366255
83.35918	-1.366255
83.90102	-1.366254
84.43196	-1.366255
84.96726	-1.366255
85.51202	-1.366255
86.04864	-1.366255
86.57806	-1.366255
87.1011	-1.366256
87.63767	-1.366256
88.16185	-1.366255
88.68398	-1.366256
89.20369	-1.366256
89.72849	-1.366255
90.25232	-1.366256
90.77355	-1.366256
91.30014	-1.366257
91.82915	-1.366257
92.35094	-1.366256
92.87534	-1.366257
93.40865	-1.366257
93.95018	-1.366256
94.49004	-1.366257
94.99099	-1.366257
95.48595	-1.366258
95.99302	-1.366257
96.49845	-1.366257
97.02048	-1.366258
97.58456	-1.366257
98.14487	-1.366258
98.71916	-1.366258
99.25731	-1.366258
99.79514	-1.366258
100.3464	-1.366257
100.8909	-1.366258
101.4293	-1.366258
101.9658	-1.366258
102.5021	-1.366259
103.0347	-1.366258
103.5691	-1.366258
104.1021	-1.366259
104.6415	-1.366259
105.1873	-1.366259
105.7323	-1.366259
106.2695	-1.366259
106.804	-1.366259
107.3378	-1.366259
107.8637	-1.366259
108.3875	-1.366259
108.9089	-1.366259
109.4349	-1.366259
109.9758	-1.366259
110.51	-1.36626
111.0401	-1.36626
111.573	-1.366261
112.1118	-1.36626
112.6445	-1.36626
113.1709	-1.366261
113.7061	-1.366261
114.242	-1.366261
114.7698	-1.366261
115.2981	-1.366261
115.8267	-1.366261
116.3624	-1.366261
116.8972	-1.366261
117.43	-1.366261
117.9619	-1.366262
118.4833	-1.366262
119.0109	-1.366262
119.5377	-1.366263
120.0802	-1.366262
120.6256	-1.366263
121.1648	-1.366262
121.7043	-1.366263
122.2388	-1.366262
122.7749	-1.366263
123.2782	-1.366262
123.8127	-1.366262
124.3578	-1.366262
124.8981	-1.366263
125.4447	-1.366263
125.9845	-1.366264
126.5173	-1.366263
127.0413	-1.366264
127.5697	-1.366264
128.0942	-1.366264
128.6105	-1.366264
129.1287	-1.366263
129.6582	-1.366264
130.187	-1.366264
130.6777	-1.366264
131.2054	-1.366264
131.724	-1.366265
132.2371	-1.366264
132.7568	-1.366265
133.2744	-1.366264
133.7891	-1.366265
134.3063	-1.366265
134.8318	-1.366264
135.3588	-1.366265
135.8813	-1.366264
136.4015	-1.366264
136.9204	-1.366264
137.4358	-1.366264
137.9519	-1.366264
138.4718	-1.366264
138.9875	-1.366264
139.5046	-1.366264
140.0302	-1.366264
140.5531	-1.366265
141.0813	-1.366264
141.6136	-1.366265
142.1426	-1.366264
142.6792	-1.366265
143.2072	-1.366264
143.7289	-1.366264
144.2431	-1.366264
144.7684	-1.366265
145.2943	-1.366265
145.8178	-1.366265
146.3427	-1.366265
146.8673	-1.366265
147.3865	-1.366266
147.889	-1.366265
148.4236	-1.366266
148.9658	-1.366265
149.5004	-1.366266
150.0242	-1.366266
150.5508	-1.366266
151.0871	-1.366266
151.6174	-1.366266
152.1537	-1.366267
152.6774	-1.366266
153.2127	-1.366266
153.7418	-1.366266
154.2705	-1.366266
154.7911	-1.366267
155.3196	-1.366267
155.8451	-1.366267
156.3764	-1.366267
156.9048	-1.366267
157.4241	-1.366268
157.9395	-1.366268
158.457	-1.366268


==> figs/MRI/Radial/DeepBrain1/REDEnergy_QNP/lst_iter_diff.txt <==
1.694820213317871094e+01
5.061161193847656250e+02
4.262485504150390625e+01
1.290527343750000000e+01
5.364076614379882812e+00
2.372621536254882812e+00
1.087389707565307617e+00
5.130589604377746582e-01
2.496570050716400146e-01
1.260132938623428345e-01
6.665053963661193848e-02
3.741600364446640015e-02
2.256207540631294250e-02
1.471363473683595657e-02
1.036529894918203354e-02
7.805499713867902756e-03
6.187393795698881149e-03
5.090549588203430176e-03
4.301619250327348709e-03
3.701415378600358963e-03
3.228375455364584923e-03
2.843084279447793961e-03
2.523594535887241364e-03
2.253631362691521645e-03
2.023738808929920197e-03
1.826622406952083111e-03
1.655665924772620201e-03
1.506553264334797859e-03
1.375893363729119301e-03
1.261033350601792336e-03
1.159173552878201008e-03
1.068752026185393333e-03
9.885143954306840897e-04
9.161311900243163109e-04
8.512288914062082767e-04
7.927166880108416080e-04
7.396229775622487068e-04
6.919133011251688004e-04
6.479665171355009079e-04
6.085521890781819820e-04
5.724187940359115601e-04
5.393084720708429813e-04
5.088806501589715481e-04
4.808708908967673779e-04
4.549561417661607265e-04
4.313102108426392078e-04
4.092417075298726559e-04
3.887150087393820286e-04
3.696922794915735722e-04
3.521134203765541315e-04
3.356879169587045908e-04
3.202688239980489016e-04
3.059117589145898819e-04
2.925364242400974035e-04
2.800306247081607580e-04
2.683348720893263817e-04
2.570767246652394533e-04
2.466296718921512365e-04
2.370460424572229385e-04
2.276861487189307809e-04
2.187511854572221637e-04
2.106525789713487029e-04
2.029008319368585944e-04
1.952993043232709169e-04
1.881779753603041172e-04
1.820189208956435323e-04
1.757022691890597343e-04
1.695967948762699962e-04
1.634732034290209413e-04
1.579682721057906747e-04
1.531230809632688761e-04
1.479114143876358867e-04
1.432993885828182101e-04
1.392178382957354188e-04
1.345589989796280861e-04
1.305411278735846281e-04
1.267528277821838856e-04
1.229589543072506785e-04
1.194762589875608683e-04
1.160500323749147356e-04
1.127166760852560401e-04
1.097184358513914049e-04
1.066431796061806381e-04
1.037364709191024303e-04
1.007486134767532349e-04
9.809761104406788945e-05
9.578795288689434528e-05
9.328836313216015697e-05
9.080038580577820539e-05
8.825945405988022685e-05
8.617895946372300386e-05
8.434097981080412865e-05
8.193942630896344781e-05
8.001500100363045931e-05
7.824083877494558692e-05
7.613080379087477922e-05
7.456491584889590740e-05
7.310392538784071803e-05
7.137048669392243028e-05
6.972129631321877241e-05
6.801755807828158140e-05
6.646442489000037313e-05
6.516381108667701483e-05
6.358119571814313531e-05
6.223691889317706227e-05
6.119356839917600155e-05
5.945115844951942563e-05
5.830832378705963492e-05
5.766830508946441114e-05
5.593707464868202806e-05
5.487568341777659953e-05
5.437709478428587317e-05
5.275005605653859675e-05
5.172033343114890158e-05
5.089800833957269788e-05
4.964481922797858715e-05
4.899901978205889463e-05
4.797738074557855725e-05
4.688014450948685408e-05
4.620792969944886863e-05
4.547430216916836798e-05
4.435120717971585691e-05
4.343101318227127194e-05
4.282839290681295097e-05
4.216721572447568178e-05
4.143940896028652787e-05
4.032142896903678775e-05
3.972474223701283336e-05
3.916180139640346169e-05
3.856836701743304729e-05
3.788448884733952582e-05
3.700430534081533551e-05
3.647733319667167962e-05
3.617026959545910358e-05
3.533574272296391428e-05
3.474906407063826919e-05
3.416349863982759416e-05
3.361394192324951291e-05
3.295340138720348477e-05
3.256982017774134874e-05
3.225294858566485345e-05
3.164490772178396583e-05
3.101108814007602632e-05
3.060608651139773428e-05
3.023083991138264537e-05
2.966380088764708489e-05
2.923212923633400351e-05
2.880418469430878758e-05
2.852486795745790005e-05
2.819307337631471455e-05
2.742287324508652091e-05
2.699399738048668951e-05
2.695413604669738561e-05
2.652507100719958544e-05
2.607693022582679987e-05
2.572489574959035963e-05
2.531700920371804386e-05
2.494611908332444727e-05
2.465259240125305951e-05
2.405974555585999042e-05
2.394879811618011445e-05
2.356074764975346625e-05
2.335024873900692910e-05
2.307962677150499076e-05
2.246118856419343501e-05
2.257952473883051425e-05
2.227597360615618527e-05
2.193433647335041314e-05
2.152079832740128040e-05
2.118138036166783422e-05
2.091528585879132152e-05
2.108476655848789960e-05
2.084105835820082575e-05
2.007519469771068543e-05
1.980925480893347412e-05
1.978534419322386384e-05
1.927745142893400043e-05
1.910950413730461150e-05
1.886237077997066081e-05
1.851882552728056908e-05
1.816427356970962137e-05
1.864107252913527191e-05
1.805010651878546923e-05
1.769083792169112712e-05
1.754152253852225840e-05
1.737459206196945161e-05
1.689541932137217373e-05
1.666462776483967900e-05
1.685489587543997914e-05
1.647179851715918630e-05
1.628287282073870301e-05
1.614775828784331679e-05
1.579738454893231392e-05
1.566882201586849988e-05
1.529422843304928392e-05
1.504567262600176036e-05
1.505943419033428654e-05
1.501754832133883610e-05
1.484212680225027725e-05
1.427618281013565138e-05
1.436322236259002239e-05
1.405795228492934257e-05
1.400245673721656203e-05
1.372021961287828162e-05
1.372637962049338967e-05
1.355417407467029989e-05
1.298998358834069222e-05
1.295931906497571617e-05
1.274023361474974081e-05
1.264093407371547073e-05
1.243649421667214483e-05
1.225231335411081091e-05
1.205345415655756369e-05
1.156949201686074957e-05
1.136154241976328194e-05
1.128539588535204530e-05
1.126877214119303972e-05
1.121322748076636344e-05
1.080736092262668535e-05
1.118299860536353663e-05
1.106364197767106816e-05
1.089403122023213655e-05
1.033360058499965817e-05
1.064970274455845356e-05
1.066830554918851703e-05
9.871051588561385870e-06
1.021871230477700010e-05
1.007939590635942295e-05
9.597073585609905422e-06
9.748637239681556821e-06
9.893829883367288858e-06
9.306616448157001287e-06
9.547051377012394369e-06
9.470940312894526869e-06
9.476756531512364745e-06
9.193038749799598008e-06
9.326710824097972363e-06
8.557596629543695599e-06
8.429121407971251756e-06
8.790984793449752033e-06
8.646685273561161011e-06
8.228749720728956163e-06
8.232221262005623430e-06
8.315666491398587823e-06
8.207694008888211101e-06
8.530919330951292068e-06
8.390579750994220376e-06
7.959903086884878576e-06
7.825809916539583355e-06
8.059410902205854654e-06
7.773658580845221877e-06
7.588661446789046749e-06
8.259215974248945713e-06
7.475356142094824463e-06
7.098646619851933792e-06
7.333514531637774780e-06
7.471593107766238973e-06
7.639803698111791164e-06
7.305941380764124915e-06
7.114431809895904735e-06
7.161695521062938496e-06
6.739446689607575536e-06
7.162439487728988752e-06
6.946883331693243235e-06
6.715677045576740056e-06
6.734109319950221106e-06
7.085921879479428753e-06
6.729352662659948692e-06
6.497555659734643996e-06
6.732875590387266129e-06
6.607979685213649645e-06
6.551778369612293318e-06
6.556891548825660720e-06
6.480760021077003330e-06
6.271733582252636552e-06
6.357336587825557217e-06
6.536321052408311516e-06
5.869522283319383860e-06
5.746389888372505084e-06
5.706162937713088468e-06
6.501972166006453335e-06
5.640843482979107648e-06
5.643370059260632843e-06
6.004052920616231859e-06
5.761309239460388198e-06
5.716876785299973562e-06
5.734477326768683270e-06
5.697835604223655537e-06
5.681037237081909552e-06
5.434998456621542573e-06
5.328790848579956219e-06
5.154512564331525937e-06
5.199208771955454722e-06
5.331874035618966445e-06
5.117886757943779230e-06
5.009580036130500957e-06
4.929509941575815901e-06
5.228715053817722946e-06
5.308816525939619169e-06
4.688874469138681889e-06


==> figs/MRI/Radial/DeepBrain1/REDEnergy_QNP/lst_iter_diff_norm.txt <==
1.159451231360435486e-01
3.462414026260375977e+00
2.916028499603271484e-01
8.828685432672500610e-02
3.669643029570579529e-02
1.623144932091236115e-02
7.438991218805313110e-03
3.509911010041832924e-03
1.707939896732568741e-03
8.620753069408237934e-04
4.559660446830093861e-04
2.559683343861252069e-04
1.543504477012902498e-04
1.006581151159480214e-04
7.091052248142659664e-05
5.339856215869076550e-05
4.232886203681118786e-05
3.482519241515547037e-05
2.942800347227603197e-05
2.532192229409702122e-05
2.208578735007904470e-05
1.944995347002986819e-05
1.726427763060200959e-05
1.541742130939383060e-05
1.384469214826822281e-05
1.249618981091771275e-05
1.132665147451916710e-05
1.030655039357952774e-05
9.412687177245970815e-06
8.626912858744617552e-06
7.930075298645533621e-06
7.311488388950238004e-06
6.762571047147503123e-06
6.267387107072863728e-06
5.823380888614337891e-06
5.423090442491229624e-06
5.059868726675631478e-06
4.733479727292433381e-06
4.432833520695567131e-06
4.163194262218894437e-06
3.916000423487275839e-06
3.689487812152947299e-06
3.481326757537317462e-06
3.289707819931209087e-06
3.112421154582989402e-06
2.950655925815226510e-06
2.799682079057674855e-06
2.659256097103934735e-06
2.529118773964000866e-06
2.408859245406347327e-06
2.296490038133924827e-06
2.191005705753923394e-06
2.092786871799034998e-06
2.001284201469388790e-06
1.915730308610363863e-06
1.835717966969241388e-06
1.758699340825842228e-06
1.687229541857959703e-06
1.621666456230741460e-06
1.557634163873444777e-06
1.496508730269852094e-06
1.441104927835112903e-06
1.388074110764137004e-06
1.336071022706164513e-06
1.287352915824158117e-06
1.245217958967259619e-06
1.202004796141409315e-06
1.160236365649325307e-06
1.118344016504124738e-06
1.080684000953624491e-06
1.047537352860672399e-06
1.011883568935445510e-06
9.803319471757276915e-07
9.524094934931781609e-07
9.205377295984362718e-07
8.930508670346171129e-07
8.671345312905032188e-07
8.411801104557525832e-07
8.173544756573392078e-07
7.939151487335038837e-07
7.711112175456946716e-07
7.505997814405418467e-07
7.295615205293870531e-07
7.096763283698237501e-07
6.892359465382469352e-07
6.711000537507061381e-07
6.552993454533861950e-07
6.381992534443270415e-07
6.211786853782541584e-07
6.037957973603624851e-07
5.895628305552236270e-07
5.769889526163751725e-07
5.605595561064546928e-07
5.473942792377783917e-07
5.352569587557809427e-07
5.208219135965919122e-07
5.101094302517594770e-07
5.001145950700447429e-07
4.882559210273029748e-07
4.769735255649720784e-07
4.653180099012388382e-07
4.546928096260671737e-07
4.457951376934943255e-07
4.349682285464950837e-07
4.257718160260992590e-07
4.186341016065853182e-07
4.067140366714738775e-07
3.988957359979394823e-07
3.945172863950574538e-07
3.826736758583137998e-07
3.754125543764530448e-07
3.720016366060008295e-07
3.608708141200622777e-07
3.538263229074800620e-07
3.482007002730824752e-07
3.396274337319482584e-07
3.352094211095391074e-07
3.282202385435084580e-07
3.207138945526821772e-07
3.161151767017145175e-07
3.110963291419466259e-07
3.034130600099160802e-07
2.971178787447570357e-07
2.929952813701675041e-07
2.884720515794469975e-07
2.834930228345911019e-07
2.758447692485788139e-07
2.717627580750558991e-07
2.679115880255267257e-07
2.638518310504878173e-07
2.591733050394395832e-07
2.531518532578047598e-07
2.495467583685240243e-07
2.474460814028134337e-07
2.417369557861093199e-07
2.377234125106042484e-07
2.337174720423718099e-07
2.299578767406273982e-07
2.254390238931591739e-07
2.228148900940141175e-07
2.206471236831930582e-07
2.164874217669421341e-07
2.121513773545302683e-07
2.093807012215620489e-07
2.068135813715343829e-07
2.029343875165068312e-07
1.999812582198501332e-07
1.970536231965525076e-07
1.951427748281275854e-07
1.928729176370325149e-07
1.876038737691487768e-07
1.846698722829387407e-07
1.843971659809540142e-07
1.814618713069648948e-07
1.783960783541260753e-07
1.759877648055407917e-07
1.731973497953731567e-07
1.706600301076832693e-07
1.686519794930063654e-07
1.645962299789971439e-07
1.638372140178034897e-07
1.611825126701660338e-07
1.597424557076010387e-07
1.578910939770139521e-07
1.536602667329134420e-07
1.544698164934743545e-07
1.523931842939418857e-07
1.500559960732061882e-07
1.472269133273584885e-07
1.449049022994586267e-07
1.430845202321506804e-07
1.442439554466545815e-07
1.425767095497576520e-07
1.373373379465192556e-07
1.355179932716055191e-07
1.353544263338335440e-07
1.318798581451119389e-07
1.307308963305331417e-07
1.290402309450655594e-07
1.266899829488465912e-07
1.242644458443464828e-07
1.275262917488362291e-07
1.234834030583442654e-07
1.210255931027859333e-07
1.200041168658572133e-07
1.188621183700888650e-07
1.155840223532322852e-07
1.140051466563818394e-07
1.153067969994481246e-07
1.126859743294517102e-07
1.113935041985314456e-07
1.104691662590084889e-07
1.080722071833406517e-07
1.071926902795894421e-07
1.046300468487970647e-07
1.029296399224222114e-07
1.030237797294830671e-07
1.027372391604330915e-07
1.015371537960163550e-07
9.766544906142371474e-08
9.826089808484539390e-08
9.617249929760873783e-08
9.579284920846475870e-08
9.386202037831026246e-08
9.390416266796819400e-08
9.272607570665059029e-08
8.886637203886493808e-08
8.865659140155912610e-08
8.715779387102884357e-08
8.647847238307804218e-08
8.507986848371729138e-08
8.381986305039390572e-08
8.245943661222554510e-08
7.914857746982306708e-08
7.772596433142098249e-08
7.720503703012582264e-08
7.709131466526741860e-08
7.671132351561027463e-08
7.393472856165317353e-08
7.650452005236729747e-08
7.568798565671386314e-08
7.452765515836290433e-08
7.069366603218441014e-08
7.285616732133348705e-08
7.298343263073547860e-08
6.752929948561359197e-08
6.990769918502337532e-08
6.895461268641156494e-08
6.565498011923409649e-08
6.669184671181938029e-08
6.768512861299313954e-08
6.366791893697154592e-08
6.531276852683731704e-08
6.479208281007231562e-08
6.483187320327488123e-08
6.289091913913580356e-08
6.380538764005905250e-08
5.854376539105032862e-08
5.766484889591083629e-08
6.014040820900845574e-08
5.915323342264855455e-08
5.629407695550980861e-08
5.631782329373891116e-08
5.688868753850329085e-08
5.615002862668916350e-08
5.836126248937034688e-08
5.740117714481129951e-08
5.445485484756318328e-08
5.353750509584642714e-08
5.513560452641286247e-08
5.318073093008024443e-08
5.191513707814010559e-08
5.650250045619031880e-08
5.113999890227205469e-08
4.856287461052488652e-08
5.016964266246759507e-08
5.111425593895546626e-08
5.226500832122837892e-08
4.998100777697800368e-08
4.867086289550570655e-08
4.899420247284069774e-08
4.610553716588583484e-08
4.899929351154241886e-08
4.752464022317326453e-08
4.594292590809345711e-08
4.606902237469512329e-08
4.847582246725323785e-08
4.603648307011098950e-08
4.445072576686470711e-08
4.606058112699429330e-08
4.520614993452909403e-08
4.482167170749562501e-08
4.485665172637709475e-08
4.433582390106494131e-08
4.290584243449302448e-08
4.349146465187914146e-08
4.471592518484612810e-08
4.015425858483467891e-08
3.931188885530900734e-08
3.903669210103544174e-08
4.448093804398922657e-08
3.858983177451591473e-08
3.860711572656327917e-08
4.107459972146898508e-08
3.941395476658726693e-08
3.910998813694277487e-08
3.923039315623100265e-08
3.897972433719587571e-08
3.886480470782771590e-08
3.718161778465400857e-08
3.645503454663412413e-08
3.526277225773810642e-08
3.556854366593142913e-08
3.647612700774516270e-08
3.501221002011334349e-08
3.427126671340374742e-08
3.372349510755157098e-08
3.577040175173351599e-08
3.631838652040642046e-08
3.207727417020578287e-08


==> figs/MRI/Radial/DeepBrain1/REDEnergy_QNP/lst_psnr_time.txt <==
0	20.1347558857442
0.361076074186713	21.1379785130123
0.882516839541495	31.7157608600179
1.41712350724265	35.0408386286446
1.94595864554867	36.5724296014199
2.46967751858756	37.4172381997221
2.99860433256254	38.0433446873421
3.51369422487915	38.4659138014727
4.05089539475739	38.8145169438873
4.57948965067044	39.0841247662712
5.11226663552225	39.3203179562891
5.6288972273469	39.518669790002
6.14515109825879	39.6976758942277
6.66230623424053	39.8549282936237
7.18467282922938	39.9989992476416
7.71660539507866	40.1289837155245
8.24608803307638	40.2491700475787
8.78003854583949	40.3593243951511
9.31645100796595	40.46177228824
9.84960163757205	40.5566870962078
10.3762096986175	40.6454017200164
10.8930533127859	40.7282345719851
11.4261252707802	40.8060140966289
11.9642426841892	40.8790727308779
12.489269179292	40.9479557592071
13.0199264246039	41.0129612099389
13.5683863437735	41.0744789101598
14.1045185029507	41.1327575262778
14.633098945953	41.1880804893626
15.148355841171	41.2406549149639
15.6856586509384	41.2907036711281
16.2184474058449	41.3383902441639
16.7523796609603	41.3838975533237
17.2833229242824	41.4273707148462
17.8151534511708	41.4689346922722
18.3477669502608	41.5087120893846
18.8756203502417	41.5468141298575
19.4128911332227	41.583339764932
19.9481032681651	41.6183979808946
20.4740767092444	41.6520456040635
21.0100158522837	41.6843834112099
21.5474036200903	41.7154798636416
22.0789816481993	41.7453950315253
22.615892758593	41.7741906706542
23.1515244166367	41.8019217146797
23.7002083626576	41.82864209453
24.2274320167489	41.854405107417
24.7521474519745	41.8792492833037
25.2737395269796	41.9032253109105
25.8032650407404	41.92636551374
26.3275154177099	41.9487026573448
26.8536039940082	41.9702778435714
27.3920848467387	41.9911217977719
27.9332918939181	42.0112614100254
28.4583970499225	42.0307324463437
28.9897107798606	42.0495622096353
29.522798253689	42.0677791280762
30.0529953045771	42.0853936008402
30.5743235447444	42.1024348991086
31.1044441666454	42.118933448253
31.6296528056264	42.1349004080422
32.1495008263737	42.1503562114593
32.6675787135027	42.1653216869942
33.1937773404643	42.1798158758587
33.7264082226902	42.1938484867651
34.2473369906656	42.2074317565498
34.7651088680141	42.2206039789838
35.2934670010582	42.2333646401778
35.8267666292377	42.2457262084656
36.3448418271728	42.2576844374742
36.867504499387	42.2692607828918
37.3913074443117	42.2804863831752
37.9257355593145	42.2913506433048
38.4550635446794	42.3018803785167
38.9855120107532	42.3120967538986
39.5113348606974	42.3219749084265
40.0359120955691	42.3315493440752
40.5694753425196	42.3408296910109
41.1012384002097	42.3498163670837
41.638341601938	42.3585262646891
42.1696087769233	42.3669601886843
42.6987393139862	42.3751221423721
43.2281619552523	42.3830378025015
43.7449534535408	42.3906985164961
44.264817815274	42.3981127758829
44.7777406666428	42.4052824698623
45.2939504389651	42.412221306432
45.8161162147298	42.4189466912712
46.3481380278245	42.4254532424093
46.8764029406011	42.4317440643723
47.4113868316635	42.4378151622753
47.9421718209051	42.4436917205627
48.4667954416946	42.4493832934441
49.0013533020392	42.4548697828748
49.5330662778579	42.4601711411858
50.0622466146015	42.4653011816539
50.6009032614529	42.4702461079545
51.123268397525	42.4750258450949
51.6523364693858	42.4796469982081
52.1874546073377	42.4841021496431
52.71550971549	42.4883923150781
53.2428088844754	42.4925233510428
53.7759767053649	42.4965034904042
54.3081459854729	42.5003397020909
54.8381652026437	42.5040274315164
55.3625925187953	42.5075721770199
55.8802298707888	42.5109868951421
56.4030583738349	42.5142550671008
56.9272970296443	42.5173959555075
57.4504059087485	42.520430214693
57.9802971980534	42.523318726575
58.517452981323	42.5260877528932
59.0443521183915	42.5287597526646
59.5630415393971	42.5312975960443
60.0901364563033	42.5337219960768
60.6191939730197	42.5360392006586
61.1456171558239	42.5382372471669
61.6747582019307	42.5403365126338
62.2031042985618	42.5423320032102
62.7300247773528	42.544221357283
63.2453952934593	42.5460169724665
63.7575596575625	42.5477212456605
64.2729528974742	42.5493231461727
64.7832306064665	42.55083009195
65.3115198146552	42.5522506394166
65.8380166506395	42.5535855331216
66.365916037932	42.554837618176
66.8845489160158	42.5559955117411
67.4073275672272	42.5570693994507
67.9310878552496	42.558068654279
68.4536543353461	42.5589911885072
68.9839624133892	42.5598397439936
69.5043091932312	42.5606108274866
70.0303715951741	42.5613086576465
70.5567446090281	42.56193984388
71.085001538042	42.5624981507443
71.6198962386698	42.5629850485868
72.1491617327556	42.5634026310575
72.6785097368993	42.5637540667061
73.204263868276	42.5640398667642
73.7409235271625	42.5642632313536
74.2824212140404	42.5644258218096
74.8231305670924	42.5645245899442
75.3613895704038	42.564561466488
75.8973989379592	42.5645408157278
76.4315887130797	42.5644659746782
76.9640656970441	42.5643359597673
77.4907611366361	42.564151640513
78.0192253766581	42.5639141788285
78.5496438667178	42.5636206824868
79.0833736266941	42.563273457731
79.6171853109263	42.5628763262965
80.1472651450895	42.5624311002205
80.6720739733428	42.5619345189509
81.2128107314929	42.5613925550622
81.74102254631	42.560805269744
82.2741341912188	42.5601754498509
82.813716434408	42.5594993958335
83.3591731600463	42.5587803987189
83.9010125407949	42.5580180841385
84.4319624225609	42.557219851413
84.9672631905414	42.5563775711299
85.512026026845	42.5554948353773
86.0486408481374	42.5545702586944
86.5780582982115	42.5536098324551
87.1011077053845	42.5526186298223
87.6376722622663	42.551579670844
88.1618480710313	42.5505053217564
88.6839782739989	42.5493966438587
89.2036896068603	42.5482543458668
89.7284846454859	42.5470807124684
90.2523168246262	42.5458726615212
90.7735557467677	42.5446173705489
91.3001400358044	42.5433320720366
91.8291457425803	42.5420317508261
92.3509427187964	42.5407016911472
92.8753418251872	42.539331420615
93.4086492140777	42.5379427434228
93.950181602966	42.5365235370151
94.4900396461599	42.535078802111
94.9909900403582	42.5336131176542
95.4859521342441	42.5321245941121
95.9930170308799	42.5305779883793
96.498448704835	42.5290204224875
97.0204771128483	42.5274453298714
97.5845678448677	42.5258423221434
98.1448656218126	42.5242149427989
98.7191587048583	42.5225761885325
99.2573080295697	42.5209172530843
99.7951440499164	42.5192162274035
100.346377637703	42.517500963016
100.890869248658	42.5157638306255
101.429303459357	42.5140017464364
101.965776571538	42.5122293974442
102.502076718491	42.5104331748514
103.034672080074	42.5086290910524
103.569052122068	42.5068106363346
104.102073214483	42.5049642544073
104.641495286487	42.5030921400485
105.187258440536	42.5012040025722
105.732258490287	42.4993255823179
106.269458344672	42.4974129076049
106.803976320662	42.4954950380178
107.337749610655	42.4935543628673
107.863741343375	42.4916070971624
108.387531962246	42.4896331267649
108.90892664995	42.4876459373395
109.434864830691	42.4856758745534
109.975756028667	42.48368365246
110.510006582364	42.4816847685111
111.040141051635	42.4796692934867
111.572949089576	42.4776470645092
112.111821413506	42.4756163244244
112.644519230817	42.4735800094858
113.170917458832	42.4715630763531
113.7060579299	42.4695435686223
114.242043043021	42.4675098327766
114.769778828137	42.4654564724869
115.298144661356	42.4633869528832
115.826673551463	42.4613351849481
116.362371069845	42.4592275377421
116.897170563694	42.457110234138
117.430008622352	42.454989344077
117.961924776435	42.452904776777
118.483304254245	42.4507685686697
119.010919687338	42.448610683501
119.537708171643	42.4465167228593
120.080175506882	42.4443679821653
120.625564917922	42.4422153338434
121.164816690143	42.4400971307053
121.704310964327	42.4379447390712
122.238785959315	42.4357589536541
122.774916169234	42.4336220170081
123.278185655363	42.4314404228657
123.812704861164	42.429250481496
124.357773967087	42.4270422414836
124.898092986085	42.4248510373292
125.444687942974	42.4226264747602
125.984516793862	42.4204795526321
126.517334938049	42.4183333433714
127.041258749086	42.41612588105
127.569691812154	42.4139214016346
128.094158549793	42.4117559950089
128.610509108752	42.4095749883358
129.128688404802	42.4073674564952
129.658179209568	42.4051593069032
130.187012762763	42.402893108376
130.677749206778	42.400630668535
131.205352212768	42.398412263719
131.724022395443	42.3961987133341
132.237132993527	42.3939385743592
132.756820275448	42.3917046645645
133.274409755599	42.3894837233465
133.789135999512	42.3871521890282
134.306327872444	42.3849202503407
134.831814186182	42.3827324080882
135.358776212204	42.3804962421598
135.881353069097	42.3782258059349
136.401497052982	42.3759166395762
136.920374131296	42.3736454738818
137.435760011896	42.3713919667824
137.951922494918	42.3691184758449
138.471845794003	42.366901155356
138.98754381109	42.3646029319762
139.504580374807	42.3623275840481
140.030201607384	42.3600792144768
140.553141430486	42.3578162228207
141.081326942425	42.3554832558248
141.613633894362	42.3531980267135
142.142629516311	42.3509420885871
142.6791863502	42.3486340727202
143.207165222149	42.3463362344352
143.728930635378	42.3440368510523
144.243106875103	42.3417256569163
144.768385761883	42.3394166687903
145.294334185775	42.3371353928212
145.81777388975	42.334828066646
146.342740702908	42.3324773884397
146.867261031177	42.3302395490493
147.386468529236	42.3280154963119
147.889021670446	42.3257899423854
148.423627846409	42.3234040599742
148.96580264857	42.3211718696841
149.500422023702	42.3189295630902
150.024195181672	42.3166074717958
150.550790110603	42.3143231198557
151.087083298713	42.3120379002364
151.617413935717	42.3097393118581
152.153694055509	42.3074385470872
152.6773917065	42.3051318063484
153.212744892575	42.302866777022
153.741828528699	42.3006151682026
154.270469425246	42.2983917393661
154.791105200071	42.2961502196381
155.319640031084	42.2938715380353
155.845116736367	42.2916306899476
156.376407868695	42.2894052809712
156.904813133646	42.2871898061329
157.424141242635	42.2849001854253
157.939504832495	42.2825842664757
158.456974857487	42.2804000896438


==> figs/MRI/Radial/Knee1/REDEnergy_FISTA_LL/lst_cost_time.txt <==
0	57.23494
0.4615435	36.0884
0.9422587	23.80339
1.364132	14.71714
1.792435	8.917723
2.262274	5.569494
2.697096	3.708296
3.161968	2.628284
3.646183	1.936221
4.104036	1.452888
4.618978	1.102409
5.11915	0.8460624
5.589883	0.65744
6.108594	0.5172694
6.652045	0.4123233
7.131114	0.3335693
7.663036	0.2742334
8.116122	0.2288614
8.6026	0.1932456
9.13851	0.1645041
9.625612	0.1408888
10.08916	0.1213753
10.60937	0.1052753
11.05218	0.09201552
11.51986	0.08107439
11.99135	0.07199153
12.45059	0.06438389
12.92592	0.05794666
13.4229	0.05244372
13.86884	0.04769643
14.37915	0.04357298
14.93971	0.03997745
15.40973	0.03683883
15.94878	0.03410111
16.43601	0.03171633
16.89553	0.02964106
17.36794	0.02783498
17.83437	0.02626093
18.30429	0.02488519
18.77653	0.02367797
19.26381	0.02261386
19.81888	0.02167204
20.3537	0.02083617
20.8365	0.02009348
21.29312	0.01943355
21.7446	0.01884707
22.17954	0.01832457
22.66654	0.01785617
23.13494	0.01743172
23.57991	0.01704173
24.08788	0.0166782
24.59734	0.01633538
25.03144	0.01600983
25.4771	0.01570026
25.91629	0.01540671
26.33691	0.01512974
26.8091	0.01486972
27.29971	0.01462632
27.72705	0.01439855
28.21252	0.01418479
28.68867	0.01398316
29.11123	0.01379191
29.58524	0.01360968
30.09482	0.01343565
30.54541	0.01326957
31.07265	0.01311159
31.55072	0.01296214
31.97567	0.0128217
32.4183	0.01269063
32.85584	0.01256909
33.2841	0.01245691
33.76411	0.01235364
34.24533	0.0122587
34.66162	0.01217122
35.13829	0.01209035
35.63662	0.01201521
36.07417	0.01194505
36.51587	0.01187923
36.99903	0.0118172
37.41555	0.01175859
37.88025	0.01170311
38.36764	0.01165052
38.81714	0.01160073
39.28032	0.01155354
39.77579	0.01150881
40.18094	0.01146638
40.66794	0.01142603
41.15283	0.01138759
41.58987	0.01135087
42.06936	0.01131568
42.58032	0.01128189
42.99476	0.01124939
43.4478	0.01121807
43.91192	0.01118793
44.35158	0.01115886
44.81375	0.01113089
45.30173	0.01110393
45.71723	0.01107793
46.15402	0.01105284
46.59429	0.0110286
47.05389	0.01100514
47.38986	0.01098242
47.74958	0.01096036
48.1486	0.01093899
48.51099	0.01091826
48.88493	0.01089817
49.29311	0.0108788
49.71797	0.01086012
50.08302	0.01084221
50.45075	0.01082506
50.81779	0.01080869
51.19689	0.0107931
51.54966	0.01077828
51.93115	0.01076416
52.3405	0.01075077
52.69514	0.01073798
53.10518	0.01072577
53.52718	0.01071407
53.91174	0.01070283
54.31209	0.01069202
54.72952	0.01068158
55.14249	0.01067151
55.54382	0.01066174
55.94761	0.01065227
56.3537	0.01064313
56.75233	0.01063427
57.19	0.01062569
57.63511	0.01061739
58.02893	0.01060935
58.47216	0.01060156
58.96497	0.01059397
59.44382	0.0105866
59.75916	0.01057943
60.10568	0.01057244
60.4564	0.01056559
60.76419	0.01055889
61.08395	0.0105523
61.40791	0.01054582
61.7434	0.01053946
62.09777	0.0105332
62.39952	0.01052707
62.73566	0.01052105
63.099	0.01051512
63.42207	0.01050933
63.71131	0.01050365
64.02162	0.0104981
64.33775	0.0104927
64.6637	0.01048746
64.97054	0.01048235
65.29005	0.0104774
65.61986	0.01047259
65.96656	0.01046794
66.26792	0.01046344
66.61317	0.01045908
66.97311	0.01045488
67.32295	0.0104508
67.64823	0.01044683
67.9891	0.01044298
68.35277	0.01043923
68.71648	0.01043559
69.02228	0.01043202
69.35307	0.01042853
69.70334	0.01042509
70.06454	0.01042174
70.38287	0.01041843
70.71132	0.01041517
71.05568	0.01041197
71.41622	0.01040881
71.71341	0.01040572
72.04408	0.01040266
72.39015	0.01039965
72.73529	0.01039669
73.06413	0.01039377
73.3911	0.01039091
73.73968	0.01038807
74.10047	0.01038529
74.39704	0.01038252
74.70924	0.01037982
75.023	0.01037715
75.33973	0.01037451
75.66637	0.01037189
75.97803	0.01036931
76.31901	0.01036677
76.6658	0.01036425
76.99491	0.01036176
77.31287	0.0103593
77.66541	0.01035687
78.023	0.0103545
78.37376	0.01035216
78.67538	0.01034984
78.99672	0.01034756
79.32862	0.01034533
79.64963	0.01034314
79.95683	0.010341
80.28176	0.01033889
80.62873	0.01033684
80.9872	0.01033479
81.30486	0.0103328
81.63082	0.01033084
81.96387	0.01032892
82.30452	0.01032703
82.60043	0.01032517
82.89913	0.01032334
83.20808	0.01032154
83.54287	0.01031974
83.89018	0.01031797
84.18916	0.01031621
84.49877	0.01031449
84.81116	0.01031278
85.12803	0.01031109
85.44872	0.01030941
85.80398	0.01030775
86.16396	0.01030611
86.48659	0.01030448
86.80652	0.01030287
87.12398	0.01030127
87.45454	0.01029968
87.83536	0.01029812
88.16031	0.01029658
88.4964	0.01029505
88.83671	0.01029353
89.16028	0.01029205
89.47398	0.01029058
89.79378	0.0102891
90.12148	0.01028767
90.45184	0.01028623
90.74608	0.01028482
91.04292	0.01028343
91.35107	0.01028203
91.68853	0.01028065
91.97758	0.01027928
92.29578	0.01027792
92.62725	0.01027658
92.96671	0.01027524
93.31582	0.01027392
93.64513	0.01027261
93.99495	0.0102713
94.36434	0.01027001
94.66525	0.01026873
94.98182	0.01026746
95.3104	0.01026618
95.66349	0.01026491
96.01318	0.01026366
96.32872	0.0102624
96.67666	0.01026117
97.0434	0.01025994
97.35512	0.01025871
97.67799	0.0102575
98.01211	0.01025631
98.36494	0.0102551
98.72235	0.01025389
98.99377	0.01025269
99.27935	0.01025151
99.58256	0.01025032
99.89165	0.01024914
100.1892	0.01024798
100.5023	0.01024682
100.8229	0.01024565
101.139	0.0102445
101.4486	0.01024337
101.7836	0.01024222
102.139	0.01024109
102.4728	0.01023996
102.7401	0.01023884
103.0185	0.01023772
103.3194	0.01023662
103.629	0.01023551
103.9393	0.0102344
104.2118	0.01023331
104.5064	0.01023222
104.8151	0.01023113
105.1265	0.01023005
105.3983	0.01022897
105.6694	0.01022789
105.9588	0.01022682
106.2631	0.01022574
106.573	0.01022465
106.8395	0.01022358
107.1014	0.01022252
107.373	0.01022147
107.6524	0.01022042
107.9315	0.01021936
108.2033	0.01021831
108.5055	0.01021726
108.8146	0.01021622
109.1136	0.01021518
109.4243	0.01021415
109.7159	0.01021311
110.0299	0.01021208
110.3573	0.01021106
110.6525	0.01021003
110.9188	0.010209
111.2184	0.01020799
111.5274	0.01020697
111.7342	0.01020595
112.044	0.01020493
112.3217	0.01020391
112.527	0.0102029
112.7361	0.01020189
113.0431	0.01020088
113.337	0.01019986


==> figs/MRI/Radial/Knee1/REDEnergy_FISTA_LL/lst_iter_diff.txt <==
1.823059844970703125e+01
1.067071342468261719e+01
1.057398223876953125e+01
8.842454910278320312e+00
6.650475978851318359e+00
4.756158828735351562e+00
3.409467697143554688e+00
2.540204048156738281e+00
1.980303406715393066e+00
1.592665910720825195e+00
1.301180362701416016e+00
1.071645736694335938e+00
8.875955343246459961e-01
7.380580306053161621e-01
6.149413585662841797e-01
5.131003260612487793e-01
4.295446872711181641e-01
3.619645833969116211e-01
3.077841699123382568e-01
2.641537189483642578e-01
2.284339815378189087e-01
1.985920816659927368e-01
1.732674837112426758e-01
1.516008526086807251e-01
1.330190151929855347e-01
1.170863434672355652e-01
1.034348160028457642e-01
9.173884987831115723e-02
8.170446008443832397e-02
7.306537777185440063e-02
6.558369845151901245e-02
5.905441194772720337e-02
5.330897122621536255e-02
4.821516573429107666e-02
4.367246851325035095e-02
3.960534185171127319e-02
3.595624864101409912e-02
3.267987444996833801e-02
2.973859384655952454e-02
2.709897793829441071e-02
2.472942881286144257e-02
2.259933948516845703e-02
2.067963778972625732e-02
1.894421130418777466e-02
1.737127080559730530e-02
1.594463922083377838e-02
1.465331763029098511e-02
1.348994113504886627e-02
1.244857814162969589e-02
1.152253337204456329e-02
1.070292573422193527e-02
9.978409856557846069e-03
9.335886687040328979e-03
8.761887438595294952e-03
8.244086056947708130e-03
7.772416807711124420e-03
7.339599542319774628e-03
6.940966006368398666e-03
6.573789753019809723e-03
6.236411631107330322e-03
5.927378777414560318e-03
5.644869524985551834e-03
5.386410281062126160e-03
5.148867610841989517e-03
4.928736016154289246e-03
4.722450394183397293e-03
4.526772070676088333e-03
4.339080769568681717e-03
4.157521296292543411e-03
3.981023561209440231e-03
3.809211077168583870e-03
3.642248921096324921e-03
3.480636049062013626e-03
3.325020894408226013e-03
3.176009748131036758e-03
3.034053603187203407e-03
2.899398794397711754e-03
2.772045787423849106e-03
2.651786431670188904e-03
2.538247033953666687e-03
2.430977765470743179e-03
2.329509472474455833e-03
2.233404666185379028e-03
2.142299199476838112e-03
2.055920427665114403e-03
1.974064623937010765e-03
1.896576490253210068e-03
1.823325641453266144e-03
1.754167489707469940e-03
1.688932534307241440e-03
1.627418329007923603e-03
1.569384359754621983e-03
1.514575327746570110e-03
1.462735352106392384e-03
1.413632766343653202e-03
1.367061981000006199e-03
1.322858268395066261e-03
1.280894735828042030e-03
1.241067075170576572e-03
1.203285995870828629e-03
1.167454640381038189e-03
1.133465557359158993e-03
1.101187663152813911e-03
1.070464029908180237e-03
1.041123527102172375e-03
1.012983499094843864e-03
9.858553530648350716e-04
9.595701121725142002e-04
9.339833632111549377e-04
9.089846280403435230e-04
8.845056290738284588e-04
8.605087641626596451e-04
8.369929273612797260e-04
8.139836136251688004e-04
7.915202295407652855e-04
7.696475367993116379e-04
7.484108209609985352e-04
7.278461125679314137e-04
7.079807110130786896e-04
6.888239877298474312e-04
6.703714025206863880e-04
6.526051438413560390e-04
6.354993092827498913e-04
6.190222338773310184e-04
6.031392840668559074e-04
5.878195515833795071e-04
5.730345146730542183e-04
5.587635096162557602e-04
5.449921009130775928e-04
5.317120230756700039e-04
5.189191433601081371e-04
5.065957084298133850e-04
4.947562702000141144e-04
4.834021383430808783e-04
4.725308681372553110e-04
4.621348634827882051e-04
4.522004746831953526e-04
4.427073872648179531e-04
4.336299898568540812e-04
4.249409248586744070e-04
4.166077706031501293e-04
4.085958935320377350e-04
4.008712130598723888e-04
3.934006672352552414e-04
3.861525619868189096e-04
3.790962218772619963e-04
3.722073161043226719e-04
3.654616011772304773e-04
3.588421386666595936e-04
3.523338818922638893e-04
3.459261206444352865e-04
3.396145184524357319e-04
3.333976783324033022e-04
3.272770263720303774e-04
3.212578885722905397e-04
3.153485595248639584e-04
3.095587308052927256e-04
3.038986178580671549e-04
2.983767772093415260e-04
2.930029586423188448e-04
2.877844963222742081e-04
2.827257267199456692e-04
2.778294729068875313e-04
2.730952110141515732e-04
2.685187791939824820e-04
2.640971797518432140e-04
2.598238352220505476e-04
2.556917315814644098e-04
2.516945532988756895e-04
2.478248788975179195e-04
2.440754906274378300e-04
2.404414408374577761e-04
2.369170397287234664e-04
2.334992896066978574e-04
2.301852655364200473e-04
2.269725082442164421e-04
2.238597662653774023e-04
2.208453515777364373e-04
2.179275325033813715e-04
2.151033404516056180e-04
2.123691083397716284e-04
2.097205288009718060e-04
2.071537310257554054e-04
2.046629815595224500e-04
2.022415137616917491e-04
1.998827356146648526e-04
1.975804043468087912e-04
1.953281607711687684e-04
1.931198494276031852e-04
1.909501297632232308e-04
1.888149708975106478e-04
1.867105165729299188e-04
1.846340019255876541e-04
1.825842773541808128e-04
1.805603096727281809e-04
1.785619970178231597e-04
1.765902125043794513e-04
1.746462658047676086e-04
1.727329508867114782e-04
1.708516356302425265e-04
1.690049248281866312e-04
1.671948557486757636e-04
1.654235093155875802e-04
1.636922243051230907e-04
1.620024413568899035e-04
1.603542477823793888e-04
1.587481237947940826e-04
1.571841130498796701e-04
1.556616625748574734e-04
1.541788951726630330e-04
1.527346030343323946e-04
1.513272873125970364e-04
1.499551144661381841e-04
1.486155815655365586e-04
1.473074808018282056e-04
1.460288767702877522e-04
1.447775284759700298e-04
1.435528974980115891e-04
1.423532958142459393e-04
1.411779812769964337e-04
1.400258770445361733e-04
1.388965756632387638e-04
1.377896551275625825e-04
1.367054064758121967e-04
1.356429129373282194e-04
1.346020872006192803e-04
1.335829147137701511e-04
1.325862831436097622e-04
1.316108682658523321e-04
1.306568447034806013e-04
1.297247945331037045e-04
1.288136845687404275e-04
1.279237185372039676e-04
1.270550856133922935e-04
1.262070582015439868e-04
1.253793889191001654e-04
1.245721796294674277e-04
1.237846590811386704e-04
1.230169436894357204e-04
1.222690916620194912e-04
1.215401789522729814e-04
1.208300818689167500e-04
1.201389459311030805e-04
1.194665092043578625e-04
1.188123133033514023e-04
1.181764673674479127e-04
1.175578727270476520e-04
1.169565148302353919e-04
1.163718043244443834e-04
1.158033119281753898e-04
1.152506520156748593e-04
1.147128205047920346e-04
1.141895772889256477e-04
1.136801220127381384e-04
1.131840326706878841e-04
1.127008727053180337e-04
1.122302710427902639e-04
1.117715655709616840e-04
1.113243270083330572e-04
1.108883443521335721e-04
1.104630428017117083e-04
1.100494264392182231e-04
1.096462001441977918e-04
1.092534657800570130e-04
1.088713834178633988e-04
1.084997129510156810e-04
1.081386508303694427e-04
1.077880951925180852e-04
1.074482643161900342e-04
1.071188962669111788e-04
1.068002748070284724e-04
1.064920652424916625e-04
1.061947041307576001e-04
1.059075002558529377e-04
1.056301116477698088e-04
1.053629021043889225e-04
1.051054641720838845e-04
1.048571939463727176e-04
1.046178658725693822e-04
1.043871816364116967e-04
1.041646246449090540e-04
1.039501585182733834e-04
1.037432084558531642e-04
1.035437962855212390e-04
1.033513544825837016e-04
1.031656356644816697e-04
1.029864579322747886e-04
1.028139886329881847e-04
1.026478494168259203e-04
1.024886005325242877e-04
1.023361837724223733e-04
1.021903372020460665e-04
1.020514391711913049e-04
1.019477713271044195e-04
1.018246766761876643e-04
1.017091926769353449e-04
1.016290916595607996e-04
1.015578818623907864e-04
1.014677400235086679e-04
1.013855435303412378e-04


==> figs/MRI/Radial/Knee1/REDEnergy_FISTA_LL/lst_iter_diff_norm.txt <==
2.419070154428482056e-01
1.415927410125732422e-01
1.403091847896575928e-01
1.173330619931221008e-01
8.824706822633743286e-02
6.311082839965820312e-02
4.524119943380355835e-02
3.370669484138488770e-02
2.627721242606639862e-02
2.113353833556175232e-02
1.726573333144187927e-02
1.421997323632240295e-02
1.177775859832763672e-02
9.793503209948539734e-03
8.159832097589969635e-03
6.808474659919738770e-03
5.699750967323780060e-03
4.803011659532785416e-03
4.084076266735792160e-03
3.505131229758262634e-03
3.031155792996287346e-03
2.635175129398703575e-03
2.299135783687233925e-03
2.011635107919573784e-03
1.765067339874804020e-03
1.553652109578251839e-03
1.372506143525242805e-03
1.217309036292135715e-03
1.084159826859831810e-03
9.695253684185445309e-04
8.702488266862928867e-04
7.836098666302859783e-04
7.073719752952456474e-04
6.397808319889008999e-04
5.795024335384368896e-04
5.255346186459064484e-04
4.771137319039553404e-04
4.336385754868388176e-04
3.946099022869020700e-04
3.595840826164931059e-04
3.281418466940522194e-04
2.998770796693861485e-04
2.744040102697908878e-04
2.513761573936790228e-04
2.305043599335476756e-04
2.115739771397784352e-04
1.944390533026307821e-04
1.790018868632614613e-04
1.651837374083697796e-04
1.528957800474017859e-04
1.420201733708381653e-04
1.324063778156414628e-04
1.238805416505783796e-04
1.162639891845174134e-04
1.093931350624188781e-04
1.031344218063168228e-04
9.739124652696773410e-05
9.210166172124445438e-05
8.722949132788926363e-05
8.275272557511925697e-05
7.865208317525684834e-05
7.490338612115010619e-05
7.147381984395906329e-05
6.832179496996104717e-05
6.540080357808619738e-05
6.266354466788470745e-05
6.006703188177198172e-05
5.757650069426745176e-05
5.516733654076233506e-05
5.282534038997255266e-05
5.054551002103835344e-05
4.833004277315922081e-05
4.618555249180644751e-05
4.412065027281641960e-05
4.214337968733161688e-05
4.025972521048970520e-05
3.847295010928064585e-05
3.678306893561966717e-05
3.518731318763457239e-05
3.368072430021129549e-05
3.225733962608501315e-05
3.091092730755917728e-05
2.963568476843647659e-05
2.842678077286109328e-05
2.728059553191997111e-05
2.619442784634884447e-05
2.516621498216409236e-05
2.419422889943234622e-05
2.327654874534346163e-05
2.241092806798405945e-05
2.159467840101569891e-05
2.082460923702456057e-05
2.009733179875183851e-05
1.940945367095991969e-05
1.875789712357800454e-05
1.813993549149017781e-05
1.755338416842278093e-05
1.699655877018813044e-05
1.646807322686072439e-05
1.596674519532825798e-05
1.549128865008242428e-05
1.504027841292554513e-05
1.461197371099842712e-05
1.420429271092871204e-05
1.381496531394077465e-05
1.344156771665439010e-05
1.308159608015557751e-05
1.273281031899387017e-05
1.239329230884322897e-05
1.206157685373909771e-05
1.173675809695851058e-05
1.141833672591019422e-05
1.110629818867892027e-05
1.080098081729374826e-05
1.050290757120819762e-05
1.021267325995722786e-05
9.930877240549307317e-06
9.657997907197568566e-06
9.394398148288019001e-06
9.140202564594801515e-06
8.895349310478195548e-06
8.659603736305143684e-06
8.432622053078375757e-06
8.213983164750970900e-06
8.003227776498533785e-06
7.799945706210564822e-06
7.603758604091126472e-06
7.414392712234985083e-06
7.231655672512715682e-06
7.055438800307456404e-06
6.885686161695048213e-06
6.722163107042433694e-06
6.565062449226388708e-06
6.414401013898896053e-06
6.270146968745393679e-06
6.132199359853984788e-06
6.000377197779016569e-06
5.874410817341413349e-06
5.753960067522712052e-06
5.638662514684256166e-06
5.528087513084756210e-06
5.421775767899816856e-06
5.319274805515306070e-06
5.220145794737618417e-06
5.123968549014534801e-06
5.030336069467011839e-06
4.938925030728569254e-06
4.849414381169481203e-06
4.761579020851058885e-06
4.675218860938912258e-06
4.590192475006915629e-06
4.506442110141506419e-06
4.423949121701298282e-06
4.342732154327677563e-06
4.262862603354733437e-06
4.184450062894029543e-06
4.107623226445866749e-06
4.032517608720809221e-06
3.959246896556578577e-06
3.887939783453475684e-06
3.818694494839292020e-06
3.751568328880239278e-06
3.686598574859090149e-06
3.623778411565581337e-06
3.563052359822904691e-06
3.504380856611533090e-06
3.447676590440096334e-06
3.392846565475338139e-06
3.339806880831019953e-06
3.288459083705674857e-06
3.238707449781941250e-06
3.190486268067616038e-06
3.143719823128776625e-06
3.098368779319571331e-06
3.054394028367823921e-06
3.011763055837946013e-06
2.970459263451630250e-06
2.930460141215007752e-06
2.891742724386858754e-06
2.854267677321331576e-06
2.817986342051881365e-06
2.782841647785971873e-06
2.748781980699277483e-06
2.715731625357875600e-06
2.683600314412615262e-06
2.652301191119477153e-06
2.621750809339573607e-06
2.591865268186666071e-06
2.562562485763919540e-06
2.533771748858271167e-06
2.505439852029667236e-06
2.477515181453782134e-06
2.449961357342544943e-06
2.422762918286025524e-06
2.395906221863697283e-06
2.369390131207183003e-06
2.343226015000254847e-06
2.317431153642246500e-06
2.292042836415930651e-06
2.267079253215342760e-06
2.242574737465474755e-06
2.218556346633704379e-06
2.195051820308435708e-06
2.172078893636353314e-06
2.149656666006194428e-06
2.127786274286336266e-06
2.106474312313366681e-06
2.085721007460961118e-06
2.065519083771505393e-06
2.045843757514376193e-06
2.026679112532292493e-06
2.008004912568139844e-06
1.989797283385996707e-06
1.972022573681897484e-06
1.954665094672236592e-06
1.937698925758013502e-06
1.921094280987745151e-06
1.904844452838005964e-06
1.888926590254413895e-06
1.873330916168924887e-06
1.858043333413661458e-06
1.843058385020412970e-06
1.828370272960455623e-06
1.813983089959947392e-06
1.799884557840414345e-06
1.786073539733479265e-06
1.772549808265466709e-06
1.759325300554337446e-06
1.746382167766569182e-06
1.733723024699429516e-06
1.721355374684208073e-06
1.709265575300378259e-06
1.697456355032045394e-06
1.685930214989639353e-06
1.674677491791953798e-06
1.663694888520694803e-06
1.652983883104752749e-06
1.642534016355057247e-06
1.632346993574174121e-06
1.622423496883129701e-06
1.612751361790287774e-06
1.603328882993082516e-06
1.594157993167755194e-06
1.585235281709174160e-06
1.576554495841264725e-06
1.568117340866592713e-06
1.559909037496254314e-06
1.551929358356574085e-06
1.544170686429424677e-06
1.536627223686082289e-06
1.529293854218849447e-06
1.522157162980875000e-06
1.515214080427540466e-06
1.508454033682937734e-06
1.501871224718343001e-06
1.495460082878707908e-06
1.489215492256334983e-06
1.483128812651557382e-06
1.477194246035651304e-06
1.471409063924511429e-06
1.465765649300010409e-06
1.460277303522161674e-06
1.454926746191631537e-06
1.449715455237310380e-06
1.444645477022277191e-06
1.439713628315075766e-06
1.434922637599811424e-06
1.430271026947593782e-06
1.425761752216203604e-06
1.421391289113671519e-06
1.417163389305642340e-06
1.413073619005444925e-06
1.409127889928640798e-06
1.405316879754536785e-06
1.401636154696461745e-06
1.398090489601599984e-06
1.394674427501740865e-06
1.391380010318243876e-06
1.388204395880165976e-06
1.385143377774511464e-06
1.382190134791017044e-06
1.379344325869169552e-06
1.376598220304003917e-06
1.373952159156033304e-06
1.371398639093968086e-06
1.368934249512676615e-06
1.366556716675404459e-06
1.364268200632068329e-06
1.362063585474970751e-06
1.359950488222239073e-06
1.357927999379171524e-06
1.355992822027474176e-06
1.354149731014331337e-06
1.352774120277899783e-06
1.351140667793515604e-06
1.349608282907865942e-06
1.348545424662006553e-06
1.347600573353702202e-06
1.346404474134033080e-06
1.345313762612931896e-06


==> figs/MRI/Radial/Knee1/REDEnergy_FISTA_LL/lst_psnr_time.txt <==
0	19.5958830069094
0.461543465964496	20.7376061712906
0.942258692812175	21.6763013175752
1.36413188977167	22.6657471716518
1.79243534011766	23.620998082533
2.26227392116562	24.4986440821009
2.69709604000673	25.2950362953107
3.16196760209277	26.0280987785521
3.64618300041184	26.7174350046703
4.10403625713661	27.3744808213562
4.61897754995152	28.0025588657826
5.11914958897978	28.601173113445
5.58988300105557	29.1702355042627
6.10859438683838	29.7118206717427
6.65204534586519	30.2291238045185
7.13111422024667	30.7260352052483
7.66303652711213	31.2040232430267
8.11612265603617	31.6636922701277
8.60259962920099	32.1053545950895
9.13851009402424	32.528436869856
9.62561246706173	32.9328514350559
10.0891612400301	33.3189849437716
10.6093666749075	33.6877415180847
11.0521829281934	34.040192669733
11.5198613828979	34.3775997485165
11.9913482200354	34.7010826127337
12.4505915283225	35.0114855106456
12.9259237372316	35.3096200827424
13.4228981663473	35.5960914639483
13.8688360112719	35.8713204017365
14.3791460744105	36.1354363134323
14.9397068792023	36.3886538935325
15.409729576204	36.6311377522424
15.9487808751874	36.862958076225
16.4360109278932	37.0843574104292
16.895528156776	37.295442993062
17.3679435146041	37.4964229005461
17.834366381634	37.6876989352388
18.3042904334143	37.8697520033168
18.7765293065459	38.042896594126
19.2638138188049	38.2076502374423
19.818878125865	38.3644421984912
20.353698220104	38.5137276196844
20.8365033990704	38.6560669325828
21.2931209416129	38.7920885109909
21.7446039966308	38.9222831571666
22.1795408609323	39.0471170399659
22.6665360908955	39.1671022104977
23.1349438601173	39.2826911134912
23.5799112794921	39.3943607853617
24.0878790304996	39.5024975900927
24.5973348869011	39.6074186007722
25.031440703664	39.7094134710442
25.4771044948138	39.8087215352806
25.9162904587574	39.9055171892566
26.3369064168073	39.9999060201583
26.8090958558023	40.0919721602615
27.2997090290301	40.1817483958588
27.7270463532768	40.2693072966378
28.2125249216333	40.3547099902689
28.6886700340547	40.4380310304401
29.111228635069	40.5193282845687
29.5852409051731	40.5986125099184
30.0948156882077	40.6759150870146
30.5454086801037	40.751281577696
31.0726512442343	40.8247691198908
31.5507205533795	40.896412604172
31.9756728382781	40.9662375841949
32.4183019292541	41.0342818427482
32.8558416552842	41.1005573871835
33.2840981823392	41.1651259009462
33.7641114164144	41.2280334235546
34.2453330564313	41.2893536336318
34.6616207356565	41.3491575623922
35.1382902599871	41.4074934254235
35.6366159263998	41.4644412314888
36.0741655072197	41.5200871335971
36.5158720472828	41.5744966860561
36.9990348881111	41.6277751052514
37.4155489159748	41.679976811131
37.8802534923889	41.7311537797591
38.3676385972649	41.7813620917237
38.8171409023926	41.8306703603716
39.2803205917589	41.8790997585501
39.7757898820564	41.92669024118
40.1809437610209	41.9734768809776
40.6679377839901	42.0195018190148
41.152832867112	42.0648081578534
41.5898689492606	42.109432427293
42.069364504423	42.1534014855294
42.5803171186708	42.1967456212281
42.9947577095591	42.2394865975779
43.4478042814881	42.2816338137837
43.9119170112535	42.3231957028907
44.3515793075785	42.3641814851977
44.8137472574599	42.4046008564035
45.3017292753793	42.4444661353695
45.717229203321	42.4837737127645
46.1540176295675	42.5225236258908
46.5942925913259	42.5607144424456
47.0538856391795	42.5983401726381
47.3898635292426	42.6353942765844
47.7495847791433	42.6718696796242
48.1485980330035	42.7077591771533
48.5109953559004	42.743057291995
48.8849283251911	42.7777586772786
49.2931046625599	42.8118586217956
49.7179720564745	42.8453374004495
50.0830175257288	42.8781839523339
50.4507483667694	42.9103928899418
50.8177901715972	42.9419562286188
51.1968897427432	42.9728736192595
51.5496612037532	43.0031425554698
51.9311524406075	43.032762279457
52.340498290956	43.0617390642002
52.6951454826631	43.0900836301114
53.1051816036925	43.1178045286131
53.527178383898	43.1449116673008
53.9117379640229	43.1714109178432
54.3120929389261	43.1973118812372
54.7295162980445	43.2226257915573
55.1424849433824	43.2473647916499
55.543815031182	43.2715416510338
55.9476110539399	43.2951670874348
56.3537013530731	43.3182508375196
56.75232564006	43.3408032118865
57.1899999040179	43.3628358243106
57.6351119950414	43.384359036323
58.0289259860292	43.4053828962493
58.4721600613557	43.4259179846539
58.9649695809931	43.4459729082826
59.443817071151	43.4655566536744
59.7591635342687	43.4846758875852
60.1056782281958	43.5033381211966
60.4563996260986	43.5215513233433
60.7641889150254	43.5393287425935
61.0839553531259	43.5566706853898
61.4079114091583	43.5735801606294
61.7434003422968	43.5900608332998
62.0977650224231	43.6061165733858
62.3995210235007	43.6217515583977
62.7356596235186	43.6369707857788
63.0989986271597	43.6517784013097
63.4220748669468	43.6661759986689
63.7113094311208	43.6801665116696
64.0216179671697	43.6937535070555
64.3377474038862	43.7069397135608
64.6636957940646	43.7197308014443
64.970546327997	43.7321261346682
65.2900566272438	43.7441285140628
65.6198571012355	43.7557411151406
65.9665601635352	43.7669679040742
66.2679247283377	43.7778132130673
66.6131760543212	43.7882820553485
66.9731055861339	43.7983801234547
67.3229536302388	43.8081144410701
67.6482292162254	43.81749063673
67.9890951435082	43.8265136079569
68.3527655745856	43.835190795533
68.7164866626263	43.8435291424985
69.0222754483111	43.8515339437373
69.3530637184158	43.8592102586642
69.7033366523683	43.8665627573675
70.0645388774574	43.8735959827349
70.3828738704324	43.8803143339353
70.7113222284243	43.8867221897878
71.0556807322428	43.8928233967921
71.416218534112	43.8986222237779
71.7134100431576	43.9041239213295
72.0440813521855	43.9093353700383
72.3901551212184	43.9142584020958
72.7352932281792	43.9188927273919
73.0641268263571	43.9232414430542
73.3911007354036	43.9273072333881
73.7396772364154	43.9310924940419
74.1004738463089	43.9345996869573
74.3970375149511	43.9378308115153
74.7092383271083	43.9407882212156
75.0229999851435	43.9434748661323
75.3397297719494	43.9458916968576
75.6663723797537	43.9480383518516
75.9780338970013	43.949915866011
76.3190042129718	43.9515250930311
76.6657986845821	43.9528668558047
76.9949116758071	43.9539417414004
77.312875917647	43.9547508226593
77.6654056785628	43.9552945202768
78.023000901565	43.955573664984
78.3737635347061	43.955589154642
78.6753811445087	43.955341857563
78.9967230549082	43.9548331500953
79.3286231001839	43.9540640715263
79.6496250811033	43.9530361946422
79.9568234691396	43.9517506964268
80.281759778969	43.950209205836
80.6287300088443	43.9484134666897
80.9871949008666	43.9463656250192
81.3048598859459	43.944066958107
81.6308240899816	43.9415197275598
81.9638643800281	43.9387260675176
82.304519160185	43.9356884369664
82.6004296229221	43.9324090352436
82.8991319248453	43.9288907469192
83.2080829772167	43.925136254062
83.5428704759106	43.9211484030433
83.8901812089607	43.9169295595577
84.1891561592929	43.9124819960425
84.4987736665644	43.9078080995552
84.8111555231735	43.9029101901274
85.1280324021354	43.897790576875
85.448713562917	43.8924513175705
85.8039795258082	43.8868943813435
86.1639581909403	43.881121953162
86.4865839327686	43.8751358010909
86.8065197886899	43.8689377740968
87.1239808136597	43.8625299958777
87.4545454713516	43.8559143617474
87.8353586643934	43.849092657207
88.1603115806356	43.8420676153796
88.4963978147134	43.8348420964008
88.8367098835297	43.8274162930884
89.1602788413875	43.8197917946859
89.4739766544662	43.8119703909107
89.7937765056267	43.8039540724251
90.1214836146683	43.7957449662349
90.4518335056491	43.7873448707889
90.7460775845684	43.7787557486427
91.0429145717062	43.7699794923485
91.3510638815351	43.7610182015411
91.6885290127248	43.7518735500963
91.977573741693	43.742547406852
92.2957754898816	43.7330417942182
92.6272502588108	43.7233585051584
92.9667155547068	43.7134994710805
93.3158180024475	43.7034668165842
93.6451330543496	43.6932623594472
93.9949504574761	43.6828879106114
94.3643422555178	43.6723453194375
94.6652561444789	43.6616363619103
94.9818195505068	43.6507630475873
95.3104047528468	43.6397270794438
95.6634883377701	43.6285303867775
96.0131742260419	43.6171747113914
96.3287181449123	43.6056619674498
96.6766598639078	43.5939939658596
97.0433969851583	43.5821722468119
97.3551175701432	43.5701984769712
97.6779958200641	43.558074184415
98.0121093294583	43.5458010921836
98.3649374553934	43.5333808392437
98.7223545643501	43.5208148412138
98.9937669662759	43.508104676927
99.2793478681706	43.4952521052547
99.5825557517819	43.482258467269
99.8916493840516	43.4691253153745
100.18921585381	43.4558542019734
100.50227549579	43.4424465294836
100.822925625835	43.4289039775399
101.138964364771	43.4152278447429
101.448634967674	43.4014197111781
101.783567073289	43.3874809044578
102.13899403112	43.3734128028737
102.472834954038	43.3592166887706
102.740096027963	43.3448941154158
103.018489924725	43.3304461823333
103.319397150539	43.3158743910039
103.62902364647	43.3011800135367
103.939255923498	43.2863643128662
104.211760148406	43.2714283737524
104.506357798353	43.2563737148187
104.815089484211	43.2412014188265
105.126538741402	43.2259123636863
105.398276404478	43.2105078969498
105.669373044744	43.194989040062
105.958760640584	43.179356808406
106.26307415776	43.1636122344565
106.572956250515	43.1477563645095
106.839545150287	43.1317901230918
107.101386908442	43.1157145615069
107.372974955477	43.0995306573613
107.652397831436	43.0832393713211
107.931501100305	43.0668416511766
108.203329716343	43.050338437986
108.505544029642	43.0337306316485
108.814589690417	43.0170193013765
109.113580972422	43.0002054152366
109.424330691341	42.9832899029632
109.715924873482	42.9662735465001
110.029900942463	42.9491573946156
110.35725763021	42.9319424422729
110.6525510801	42.9146295512086
110.918774785008	42.8972198053449
111.218441838864	42.8797139720769
111.527428054716	42.8621131515375
111.73421177268	42.8444161080436
112.043989831582	42.8266258699112
112.321659615729	42.8087431320017
112.527031708974	42.7907668885875
112.736134052277	42.7726979642686
113.043114733417	42.7545392677713
113.336972856428	42.7362915729854


==> figs/MRI/Radial/Knee1/REDEnergy_GD/lst_cost_time.txt <==
0	57.23494
0.4415134	42.59867
0.4944367	32.38802
0.5478571	25.17177
0.6018293	19.99702
0.6547632	16.22645
0.707255	13.43151
0.759973	11.3222
0.8129231	9.700888
0.8657308	8.431725
0.9183045	7.420477
0.9709665	6.601068
1.023125	5.926629
1.075274	5.363495
1.127645	4.887165
1.180433	4.479549
1.233518	4.127109
1.284949	3.819562
1.337033	3.54899
1.389863	3.309216
1.452831	3.095351
1.516441	2.90349
1.564706	2.730469
1.61426	2.573703
1.66558	2.431058
1.716318	2.300758
1.768087	2.181311
1.823648	2.071459
1.875763	1.970128
1.927072	1.876401
1.978447	1.789485
2.029691	1.708697
2.081568	1.633441
2.134315	1.563194
2.186373	1.4975
2.238148	1.435954
2.290467	1.378199
2.342335	1.323918
2.394765	1.272826
2.450529	1.224671
2.526238	1.179224
2.577105	1.136281
2.624482	1.095657
2.698985	1.057183
2.7527	1.020708
2.799602	0.9860927
2.847565	0.953212
2.897496	0.9219499
2.947549	0.8922008
2.997675	0.8638678
3.047762	0.8368617
3.098015	0.8111005
3.14785	0.7865085
3.199943	0.7630159
3.251141	0.740558
3.301386	0.7190746
3.352271	0.6985102
3.402881	0.6788133
3.453157	0.6599358
3.504155	0.6418329
3.555395	0.6244631
3.605912	0.6077873
3.656961	0.5917689
3.707953	0.5763745
3.760569	0.5615718
3.812499	0.5473312
3.863902	0.5336246
3.915457	0.5204258
3.966937	0.5077103
4.033077	0.4954547
4.091337	0.4836374
4.139886	0.4722377
4.19127	0.4612364
4.243534	0.4506152
4.295689	0.4403569
4.349754	0.4304452
4.402092	0.4208649
4.454998	0.4116012
4.508097	0.4026408
4.560631	0.3939703
4.612909	0.3855777
4.665469	0.377451
4.719914	0.3695795
4.772925	0.3619525
4.824719	0.3545602
4.877816	0.3473928
4.93051	0.3404417
4.982699	0.3336982
5.039557	0.3271541
5.104648	0.3208018
5.151968	0.3146338
5.201957	0.3086432
5.268526	0.3028232
5.319722	0.2971675
5.367976	0.29167
5.417319	0.2863249
5.468225	0.2811267
5.519424	0.27607
5.570914	0.2711498
5.622236	0.2663614
5.674003	0.2616999
5.726097	0.2571611
5.777626	0.2527408
5.829326	0.2484348
5.881222	0.2442392
5.932719	0.2401504
5.984499	0.2361648
6.036139	0.232279
6.087704	0.2284897
6.13949	0.2247937
6.191328	0.2211881
6.242794	0.2176699
6.293956	0.2142365
6.346014	0.210885
6.397652	0.2076129
6.449149	0.2044178
6.500708	0.2012973
6.555601	0.1982491
6.623474	0.195271
6.672556	0.1923609
6.721783	0.1895168
6.771643	0.1867366
6.821615	0.1840186
6.872838	0.1813609
6.925374	0.1787618
6.977492	0.1762194
7.029421	0.1737323
7.081098	0.1712989
7.133428	0.1689176
7.185217	0.1665869
7.237342	0.1643056
7.289518	0.1620721
7.34263	0.1598852
7.394189	0.1577436
7.445359	0.1556461
7.496283	0.1535915
7.547534	0.1515786
7.605314	0.1496064
7.669432	0.1476737
7.716724	0.1457795
7.765922	0.1439229
7.829413	0.1421027
7.880024	0.1403182
7.927746	0.1385684
7.976623	0.1368524
8.026118	0.1351693
8.075594	0.1335183
8.124864	0.1318987
8.174723	0.1303096
8.22508	0.1287503
8.275624	0.1272201
8.326176	0.1257182
8.376832	0.1242439
8.427382	0.1227967
8.478019	0.1213758
8.528733	0.1199806
8.579893	0.1186106
8.63053	0.117265
8.68116	0.1159434
8.731681	0.1146452
8.781752	0.1133699
8.831947	0.1121168
8.882473	0.1108856
8.933228	0.1096757
8.98411	0.1084866
9.034781	0.1073179
9.085756	0.1061691
9.149684	0.1050398
9.206464	0.1039295
9.253384	0.1028378
9.302543	0.1017643
9.352266	0.1007086
9.402282	0.09967034
9.453257	0.09864912
9.504638	0.09764461
9.555983	0.09665641
9.607208	0.0956842
9.658944	0.09472761
9.71101	0.09378636
9.763186	0.0928601
9.815279	0.09194851
9.867186	0.09105132
9.918736	0.09016816
9.97047	0.08929884
10.02186	0.08844303
10.07372	0.08760044
10.12569	0.08677081
10.19627	0.08595391
10.25495	0.08514946
10.30325	0.08435722
10.36372	0.08357695
10.42304	0.08280841
10.47083	0.08205137
10.52255	0.08130562
10.57416	0.08057091
10.62626	0.07984704
10.67935	0.07913381
10.73215	0.07843102
10.79075	0.07773845
10.84778	0.07705592
10.90411	0.07638324
10.96047	0.07572023
11.01661	0.07506672
11.07297	0.07442249
11.12984	0.0737874
11.1868	0.07316128
11.24345	0.07254396
11.30056	0.07193529
11.35676	0.0713351
11.41337	0.07074322
11.49737	0.07015952
11.55452	0.06958385
11.6089	0.06901605
11.66562	0.06845602
11.72221	0.06790362
11.77857	0.06735865
11.83486	0.06682106
11.89153	0.06629065
11.94859	0.06576734
12.00546	0.06525102
12.06236	0.06474151
12.11936	0.06423874
12.17675	0.0637426
12.23465	0.06325294
12.29108	0.06276967
12.34796	0.06229268
12.40509	0.06182187
12.46174	0.06135712
12.51843	0.06089833
12.57562	0.06044542
12.63107	0.05999829
12.68843	0.05955682
12.76098	0.05912094
12.81612	0.05869056
12.87048	0.05826557
12.9277	0.0578459
12.98355	0.05743144
13.03868	0.05702214
13.09607	0.05661789
13.15224	0.05621862
13.20886	0.05582426
13.26529	0.05543471
13.32128	0.05504992
13.37717	0.05466978
13.43345	0.05429425
13.48954	0.05392324
13.5466	0.05355669
13.60388	0.05319452
13.6602	0.05283666
13.71638	0.05248306
13.77366	0.05213363
13.83002	0.05178835
13.88682	0.05144711
13.96162	0.05110987
14.02102	0.05077656
14.07237	0.05044714
14.1261	0.05012153
14.18143	0.04979968
14.23672	0.04948154
14.29207	0.04916706
14.34772	0.04885615
14.4035	0.0485488
14.45984	0.04824493
14.51639	0.04794451
14.57175	0.04764748
14.62822	0.04735379
14.68428	0.04706339
14.74045	0.04677623
14.79639	0.04649226
14.85299	0.04621145
14.90948	0.04593373
14.96565	0.04565909
15.02326	0.04538746
15.08034	0.04511881
15.13588	0.04485311
15.19212	0.04459028
15.24805	0.04433032
15.30406	0.04407315
15.36237	0.04381876
15.42455	0.04356711
15.49085	0.04331814
15.54216	0.04307186
15.59604	0.04282819
15.65071	0.0425871
15.70508	0.04234857
15.76135	0.04211256
15.81697	0.04187901
15.87372	0.04164791
15.93004	0.04141924
15.9868	0.04119296
16.04204	0.04096901
16.09752	0.04074739
16.15319	0.04052807
16.20861	0.04031101
16.26543	0.04009616
16.32121	0.03988353
16.377	0.03967304
16.43253	0.03946472
16.49945	0.03925851
16.55811	0.03905438
16.60969	0.03885232
16.67422	0.03865228
16.73126	0.03845424
16.78416	0.03825821
16.83825	0.03806412
16.89216	0.03787196
16.9467	0.03768171
17.00131	0.03749334
17.05639	0.03730682
17.11129	0.03712215
17.16712	0.03693927
17.22326	0.0367582
17.28106	0.03657887
17.33732	0.03640129
17.3936	0.03622545
17.44989	0.03605128
17.5062	0.03587881
17.56166	0.03570801
17.61781	0.03553884
17.67381	0.03537129
17.72948	0.03520533
17.78526	0.03504094
17.84109	0.03487813
17.89691	0.03471685
17.95263	0.03455709
18.01728	0.03439885
18.07748	0.03424208
18.12894	0.03408679
18.18368	0.03393294
18.24022	0.03378053
18.29729	0.03362953
18.35454	0.03347994
18.41152	0.03333172
18.46754	0.03318488
18.52333	0.03303938
18.57922	0.03289521
18.63553	0.03275237
18.69196	0.03261083
18.748	0.03247056
18.8038	0.03233158
18.85966	0.03219387
18.91573	0.03205739
18.97167	0.03192214
19.03208	0.0317881
19.10049	0.03165527
19.15159	0.03152362
19.20743	0.03139316
19.27436	0.03126384
19.3253	0.03113568
19.37906	0.03100865
19.43437	0.03088273
19.49013	0.03075794
19.54507	0.03063425
19.60046	0.03051162
19.65605	0.03039008
19.71151	0.03026959
19.76712	0.03015016
19.82257	0.03003176
19.87807	0.02991439
19.93429	0.02979803
19.9901	0.02968267
20.0455	0.02956831
20.10125	0.02945493
20.1573	0.02934252
20.21241	0.02923107
20.26782	0.02912056
20.32329	0.02901099
20.37852	0.02890235
20.43394	0.02879464
20.48953	0.02868783
20.54528	0.02858192
20.61282	0.0284769
20.66868	0.02837276
20.72008	0.02826949
20.77281	0.02816708
20.8276	0.02806554
20.88219	0.02796483
20.93635	0.02786495
20.9907	0.02776589
21.0458	0.02766765
21.10044	0.02757021
21.15514	0.0274736
21.20967	0.02737775
21.26516	0.0272827
21.32029	0.02718842
21.37535	0.0270949
21.43077	0.02700215
21.4863	0.02691015
21.54126	0.0268189
21.59889	0.02672838
21.66707	0.02663858
21.71761	0.02654951
21.76971	0.02646114
21.83793	0.0263735
21.89088	0.02628654
21.94419	0.02620028
21.99782	0.0261147
22.05289	0.0260298
22.10805	0.02594556
22.16286	0.025862
22.21762	0.02577909
22.27215	0.02569682
22.32684	0.02561523
22.37933	0.02553424
22.43134	0.02545389
22.4878	0.02537417
22.54304	0.02529506
22.59851	0.02521659
22.65501	0.02513871
22.71084	0.02506143
22.7664	0.02498475
22.82184	0.02490866
22.8779	0.02483316
22.93347	0.02475821
22.98857	0.02468386
23.04383	0.02461007
23.09924	0.02453684
23.16928	0.02446416
23.22904	0.02439203
23.28001	0.02432046
23.33427	0.02424942
23.38963	0.02417892
23.44267	0.02410895
23.49702	0.02403948
23.5498	0.02397056
23.6028	0.02390214
23.65585	0.02383423
23.70909	0.02376683
23.76231	0.02369993
23.81601	0.02363352
23.86973	0.02356761
23.92352	0.02350218
23.97768	0.02343722
24.03243	0.02337276
24.08613	0.02330876
24.13979	0.02324522
24.20569	0.02318215
24.2637	0.02311954
24.31312	0.0230574
24.37327	0.0229957
24.43391	0.02293444
24.48259	0.02287363
24.53534	0.02281326
24.58869	0.02275333
24.64225	0.02269382
24.69652	0.02263474
24.75046	0.02257608
24.80406	0.02251784
24.85778	0.02246001
24.91174	0.0224026
24.9656	0.02234559
25.01961	0.02228899
25.07371	0.02223278
25.12723	0.02217698
25.18126	0.02212156
25.23535	0.02206654
25.28989	0.02201191
25.34359	0.02195765
25.39766	0.02190377
25.4517	0.02185027
25.5067	0.02179715
25.56117	0.02174439
25.61565	0.021692
25.66987	0.02163997
25.73605	0.0215883
25.79389	0.02153699
25.84797	0.02148603
25.90396	0.02143542
25.95859	0.02138515
26.01353	0.02133523
26.0687	0.02128565
26.12392	0.02123641
26.17872	0.0211875
26.23391	0.02113893
26.28906	0.02109068
26.34459	0.02104276
26.4005	0.02099517
26.45649	0.0209479
26.51269	0.02090093
26.56838	0.0208543
26.62412	0.02080796
26.67945	0.02076194
26.73858	0.02071622
26.80485	0.02067081
26.8554	0.0206257
26.91288	0.0205809
26.98032	0.02053639
27.03083	0.02049218
27.08514	0.02044826
27.14011	0.02040463
27.19572	0.02036129
27.25205	0.02031822
27.30916	0.02027544
27.36558	0.02023293
27.42182	0.0201907
27.47889	0.02014876
27.53513	0.02010709
27.59194	0.02006567
27.64857	0.02002454
27.70632	0.01998367
27.76409	0.01994306
27.82205	0.01990272
27.87904	0.01986263
27.93567	0.01982281
27.99225	0.01978323
28.04904	0.01974391
28.1054	0.01970485
28.16198	0.01966602
28.21757	0.01962745
28.27886	0.01958913
28.34541	0.01955104
28.39481	0.01951319
28.44896	0.01947558
28.50396	0.01943822
28.55849	0.01940109
28.61318	0.01936419
28.66774	0.01932753
28.72327	0.01929109
28.77881	0.01925487
28.83394	0.01921889
28.88937	0.01918313
28.94499	0.01914759
29.0004	0.01911226
29.05674	0.01907717
29.11347	0.01904228
29.17014	0.01900761
29.22704	0.01897315
29.28376	0.01893892
29.35062	0.01890488
29.41089	0.01887106
29.46256	0.01883744
29.5266	0.01880403
29.58748	0.01877083
29.64092	0.01873782
29.69643	0.01870501
29.7519	0.0186724
29.80779	0.01863999
29.86376	0.01860777
29.92016	0.01857575
29.97701	0.01854392
30.03357	0.01851228
30.08967	0.01848085
30.14615	0.01844958
30.20279	0.0184185
30.26005	0.01838762
30.31696	0.01835692
30.3737	0.0183264
30.4305	0.01829606
30.4871	0.0182659
30.54405	0.01823592
30.60101	0.01820612
30.65787	0.01817648
30.71449	0.01814703
30.77122	0.01811775
30.82765	0.01808864
30.895	0.0180597
30.9516	0.01803094
31.00354	0.01800233
31.05828	0.0179739
31.11307	0.01794563
31.16747	0.01791753
31.22313	0.01788958
31.27856	0.01786181
31.33371	0.01783419
31.38948	0.01780672
31.44582	0.01777942
31.50341	0.01775227
31.56038	0.01772527
31.61706	0.01769845
31.67374	0.01767177
31.73045	0.01764524
31.78825	0.01761886
31.84467	0.01759263
31.9124	0.01756654
31.97665	0.01754061
32.02821	0.01751482
32.0946	0.01748918
32.15754	0.01746368
32.21009	0.01743833
32.26629	0.01741312
32.32245	0.01738806
32.37827	0.01736313
32.43395	0.01733834
32.49055	0.01731368
32.54689	0.01728917
32.60391	0.01726478
32.66064	0.01724055
32.71781	0.01721644
32.77472	0.01719246
32.83218	0.01716862
32.88889	0.01714491
32.94573	0.01712132
33.00253	0.01709788
33.05972	0.01707455
33.11633	0.01705136
33.17284	0.01702829
33.22886	0.01700534
33.28577	0.01698253
33.34288	0.01695984
33.40115	0.01693727
33.46725	0.01691481
33.52603	0.01689249
33.5775	0.01687028
33.6339	0.01684819
33.69051	0.01682623
33.74722	0.01680437
33.80387	0.01678264
33.86098	0.01676103
33.91764	0.01673953
33.97438	0.01671815
34.0311	0.01669687
34.08796	0.01667572
34.14533	0.01665467
34.20219	0.01663373
34.25925	0.01661292
34.31641	0.0165922
34.37461	0.0165716
34.43331	0.01655111
34.50201	0.01653071
34.56293	0.01651044
34.61474	0.01649026
34.67834	0.0164702
34.74245	0.01645023
34.79403	0.01643038
34.84969	0.01641062
34.90582	0.01639096
34.96227	0.01637141
35.01795	0.01635196
35.07424	0.01633262
35.13062	0.01631337
35.18707	0.01629421
35.24339	0.01627517
35.30019	0.01625621
35.3578	0.01623736
35.41663	0.0162186
35.47355	0.01619994
35.53031	0.01618138
35.58717	0.0161629
35.64383	0.01614452
35.70087	0.01612623
35.75765	0.01610804
35.814	0.01608994
35.87026	0.01607193
35.92666	0.01605402
35.98313	0.01603619
36.04599	0.01601846
36.10461	0.01600081
36.15547	0.01598325
36.21166	0.01596578
36.26821	0.01594839
36.32489	0.01593109
36.38207	0.01591387
36.43828	0.01589675
36.49548	0.01587971
36.55247	0.01586275
36.60914	0.01584588
36.66607	0.01582909
36.72252	0.01581238
36.77905	0.01579575
36.83583	0.0157792
36.89225	0.01576275
36.94901	0.01574636
37.00592	0.01573007
37.06848	0.01571385
37.13514	0.01569771
37.18627	0.01568165
37.24609	0.01566567
37.31338	0.01564976
37.36415	0.01563393
37.41917	0.01561818
37.47466	0.01560251
37.53123	0.01558691
37.58765	0.01557138
37.64398	0.01555594
37.70039	0.01554056
37.75743	0.01552525
37.81469	0.01551002
37.87094	0.01549487
37.92758	0.01547978
37.98448	0.01546477
38.04087	0.01544983
38.09769	0.01543496
38.15437	0.01542015
38.21107	0.01540542
38.26765	0.01539077
38.32389	0.01537617
38.38054	0.01536165
38.43748	0.0153472
38.49379	0.01533281
38.55061	0.01531849
38.61417	0.01530424
38.67834	0.01529006
38.72871	0.01527594
38.78376	0.01526189
38.83992	0.0152479
38.89651	0.01523398
38.9527	0.01522012
39.00925	0.01520633
39.06612	0.0151926
39.12376	0.01517894
39.18087	0.01516533
39.23782	0.01515179
39.29423	0.01513831
39.3505	0.0151249
39.40697	0.01511154
39.46342	0.01509826
39.52041	0.01508502
39.57699	0.01507185
39.6356	0.01505873
39.7017	0.01504569
39.752	0.01503268
39.80679	0.01501975
39.87348	0.01500688
39.92625	0.01499406
39.97811	0.0149813
40.03254	0.01496859
40.08815	0.01495594
40.14258	0.01494335
40.19754	0.01493083
40.25357	0.01491835
40.30873	0.01490592
40.36395	0.01489356
40.41909	0.01488126
40.47412	0.014869
40.52912	0.0148568
40.58429	0.01484465
40.64095	0.01483256
40.69691	0.01482052
40.75302	0.01480854
40.80895	0.0147966
40.86432	0.01478472
40.91999	0.01477289
40.97553	0.01476112
41.03317	0.0147494
41.09014	0.01473771
41.14666	0.0147261
41.21177	0.01471453
41.27083	0.01470301
41.32115	0.01469154
41.37511	0.01468012
41.42946	0.01466874
41.48359	0.01465742
41.53872	0.01464614
41.59377	0.01463492
41.64887	0.01462374
41.70464	0.01461262
41.76015	0.01460153
41.81616	0.01459049
41.87208	0.01457951
41.92822	0.01456857
41.98442	0.01455768
42.04071	0.01454684
42.09727	0.01453604
42.15313	0.01452528
42.21238	0.01451457
42.27865	0.01450391
42.32842	0.01449329
42.38171	0.01448272
42.44763	0.01447219
42.50034	0.01446171
42.55033	0.01445126
42.60347	0.01444087
42.65741	0.01443052
42.71199	0.01442021
42.76697	0.01440995
42.82141	0.01439972
42.87691	0.01438954
42.93276	0.0143794
42.98863	0.0143693
43.04456	0.01435924
43.1009	0.01434923
43.15735	0.01433926
43.21353	0.01432933
43.27075	0.01431944
43.32783	0.01430959
43.38452	0.01429978
43.44105	0.01429001
43.49996	0.01428029
43.56766	0.0142706
43.61877	0.01426096
43.67368	0.01425135
43.73141	0.01424178
43.78847	0.01423225
43.84584	0.01422276
43.90262	0.01421331
43.95955	0.01420389
44.01654	0.01419452
44.07328	0.01418517
44.12938	0.01417587
44.18631	0.0141666
44.2428	0.01415738
44.29941	0.01414819
44.35574	0.01413904
44.41169	0.01412993
44.4684	0.01412084
44.52517	0.01411181
44.58183	0.0141028
44.63873	0.01409382
44.69556	0.01408488
44.75702	0.01407598
44.82368	0.01406713
44.8742	0.01405829
44.92874	0.01404949
44.98598	0.01404073
45.04258	0.01403201
45.09877	0.01402332
45.15522	0.01401466
45.21029	0.01400603
45.26593	0.01399745
45.32193	0.01398889
45.37796	0.01398036
45.4338	0.01397188
45.48941	0.01396342
45.54564	0.013955
45.60213	0.0139466
45.65888	0.01393824
45.71532	0.01392992
45.77236	0.01392162
45.82909	0.01391337
45.88591	0.01390514
45.94282	0.01389693
46.01031	0.01388877
46.07126	0.01388063
46.12196	0.01387252
46.17613	0.01386445
46.23053	0.01385641
46.28589	0.01384839
46.34035	0.01384042
46.39537	0.01383247
46.45123	0.01382455
46.50681	0.01381666
46.56342	0.0138088
46.61977	0.01380097
46.67639	0.01379317
46.7324	0.0137854
46.7896	0.01377765
46.84684	0.01376994
46.90341	0.01376225
46.96019	0.0137546
47.01714	0.01374697
47.07405	0.01373938
47.13123	0.0137318
47.18801	0.01372426
47.24485	0.01371675
47.30149	0.01370926
47.35781	0.01370181
47.41427	0.01369437
47.47213	0.01368698
47.53886	0.0136796
47.58863	0.01367225
47.639	0.01366493
47.6914	0.01365764
47.74453	0.01365037
47.79819	0.01364313
47.85234	0.01363592
47.90635	0.01362873
47.96144	0.01362157
48.017	0.01361444
48.0724	0.01360733
48.12786	0.01360025
48.18404	0.01359319
48.2394	0.01358615
48.29527	0.01357915
48.35082	0.01357216
48.40668	0.01356521
48.46265	0.01355828
48.52208	0.01355137
48.59341	0.0135445
48.64381	0.01353765
48.7003	0.01353081
48.76694	0.01352401
48.81729	0.01351722
48.87083	0.01351047
48.9243	0.01350374
48.97841	0.01349702
49.03292	0.01349034
49.08712	0.01348368
49.14118	0.01347704
49.19601	0.01347042
49.25061	0.01346384
49.30524	0.01345726
49.35988	0.01345071
49.41454	0.0134442
49.46957	0.01343769
49.52575	0.01343122
49.5816	0.01342477
49.63728	0.01341833
49.69329	0.01341192
49.74924	0.01340554
49.8052	0.01339917
49.86097	0.01339284
49.91687	0.01338651
49.97271	0.01338021
50.029	0.01337394
50.09559	0.01336768
50.151	0.01336145
50.20257	0.01335524
50.25627	0.01334905
50.31057	0.01334288
50.36447	0.01333673
50.41962	0.0133306
50.47549	0.01332451
50.53152	0.01331842
50.58855	0.01331236
50.64509	0.01330631
50.70128	0.01330029
50.7575	0.0132943
50.81395	0.01328832
50.86995	0.01328236
50.92593	0.01327642
50.98278	0.0132705
51.03901	0.0132646
51.10225	0.01325872
51.16628	0.01325286
51.21693	0.01324702
51.277	0.01324121
51.34363	0.01323541
51.39448	0.01322962
51.44907	0.01322386
51.5043	0.01321811
51.5599	0.01321239
51.61613	0.01320669
51.67194	0.013201
51.72797	0.01319534
51.7837	0.01318969
51.83939	0.01318406
51.89553	0.01317845
51.95125	0.01317286
52.00735	0.01316729
52.0634	0.01316174
52.11961	0.01315621
52.17643	0.01315069
52.23333	0.0131452
52.29047	0.01313972
52.34743	0.01313426
52.40467	0.01312881
52.46141	0.01312339
52.51847	0.01311798
52.57556	0.01311259
52.6387	0.01310721
52.70496	0.01310185
52.75546	0.01309651
52.80935	0.01309118
52.86515	0.01308589
52.92112	0.0130806
52.97653	0.01307533
53.03205	0.01307008
53.08868	0.01306484
53.14489	0.01305962
53.20171	0.01305442
53.25845	0.01304924
53.3153	0.01304407
53.37218	0.01303891
53.42899	0.01303377
53.48608	0.01302866
53.54251	0.01302355
53.59875	0.01301847
53.65544	0.0130134
53.72234	0.01300834
53.77712	0.01300331
53.82957	0.01299828
53.89433	0.01299328
53.95225	0.01298829
54.00264	0.01298332
54.05708	0.01297836
54.11185	0.01297341
54.16688	0.01296848
54.22158	0.01296357
54.27663	0.01295868
54.33247	0.0129538
54.38835	0.01294893
54.44336	0.01294407
54.49895	0.01293924
54.55453	0.01293442
54.60944	0.01292961
54.66441	0.01292482
54.71955	0.01292005
54.77476	0.01291529
54.8297	0.01291055
54.88567	0.01290582
54.94175	0.0129011
54.99804	0.01289639
55.05399	0.0128917
55.10987	0.01288703
55.16626	0.01288237
55.23013	0.01287772
55.29094	0.01287309
55.34133	0.01286847
55.39484	0.01286386
55.44905	0.01285927
55.50396	0.0128547
55.55814	0.01285015
55.61316	0.0128456
55.6679	0.01284107
55.72325	0.01283655
55.77814	0.01283205
55.83382	0.01282756
55.88945	0.01282309
55.94522	0.01281862
56.0016	0.01281417
56.05778	0.01280974


==> figs/MRI/Radial/Knee1/REDEnergy_GD/lst_iter_diff.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00


==> figs/MRI/Radial/Knee1/REDEnergy_GD/lst_iter_diff_norm.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00


==> figs/MRI/Radial/Knee1/REDEnergy_GD/lst_psnr_time.txt <==
0	19.5958830075195
0.441513447090983	20.3191725553609
0.494436655193567	20.9481784057963
0.547857095021755	21.4947428833182
0.601829359307885	21.9709674350968
0.654763222206384	22.3882578114619
0.707254983950406	22.756766684958
0.759973051026464	23.0851682346954
0.812923063989729	23.3806614442761
0.865730822086334	23.6491037152521
0.9183045248501	23.895201139296
0.97096654586494	24.122708650055
1.02312465477735	24.3346145080906
1.07527432776988	24.533299032487
1.12764475261793	24.7206644965006
1.18043296365067	24.8982397006627
1.233517549932	25.0672619683664
1.284948870074	25.2287406706124
1.33703315537423	25.3835063477438
1.38986259419471	25.5322485876656
1.45283107738942	25.6755451063226
1.51644071657211	25.8138842990622
1.56470612855628	25.947682714096
1.61426004674286	26.0772986389575
1.66558012971655	26.2030427460093
1.71631764806807	26.3251864988646
1.76808711793274	26.4439688801106
1.8236483540386	26.5596016786831
1.87576262885705	26.672273746691
1.92707222094759	26.7821543626644
1.97844693530351	26.8893961781648
2.02969049010426	26.9941375869465
2.08156774612144	27.0965045646767
2.13431538827717	27.1966123200323
2.18637306429446	27.2945666566564
2.23814827902243	27.3904650901445
2.29046682082117	27.4843980342114
2.34233468584716	27.576449423918
2.3947654129006	27.6666967083017
2.45052900863811	27.7552123197431
2.52623798651621	27.8420640731879
2.57710536848754	27.9273154826835
2.62448241189122	28.0110261561817
2.69898518314585	28.0932524160647
2.7526998934336	28.1740471024581
2.7996019735001	28.2534601429765
2.84756472380832	28.3315390141643
2.89749607490376	28.4083285835626
2.94754870887846	28.4838715827217
2.99767462676391	28.558208699975
3.04776163492352	28.6313789160299
3.09801539499313	28.7034192258648
3.1478500617668	28.7743648901056
3.19994338974357	28.8442494621967
3.25114130973816	28.9131046686491
3.30138559173793	28.9809608983153
3.35227125417441	29.0478475010596
3.40288088005036	29.1137924689184
3.45315659698099	29.1788226154131
3.50415517482907	29.2429639866665
3.55539503786713	29.306241583973
3.60591212892905	29.3686805937399
3.65696138096973	29.4303038220107
3.70795354712754	29.4911335448651
3.76056904392317	29.5511904102927
3.81249892618507	29.6104951747653
3.86390225123614	29.6690683300464
3.91545732598752	29.7269268905314
3.96693693799898	29.7840882293195
4.03307692799717	29.8405692822472
4.09133722214028	29.896386973184
4.13988604629412	29.9515573135294
4.19126977911219	30.006095890817
4.2435337039642	30.060017880593
4.29568894067779	30.1133374245058
4.34975441452116	30.1660696821169
4.40209229383618	30.2182271628241
4.4549975018017	30.2698224518369
4.50809663487598	30.3208684355184
4.56063065957278	30.3713761670211
4.61290943669155	30.4213569942348
4.66546863270923	30.4708223495025
4.71991400746629	30.5197831068337
4.77292499132454	30.5682503769256
4.82471882691607	30.6162348507583
4.87781560793519	30.6637457496539
4.93050952069461	30.7107924073024
4.98269876372069	30.7573844188822
5.03955715568736	30.8035310654438
5.1046475158073	30.8492410997642
5.15196823282167	30.8945227032363
5.20195704139769	30.9393842054355
5.26852592453361	30.9838337324315
5.31972181657329	31.0278796889627
5.36797615839168	31.0715287047332
5.4173187832348	31.114788185452
5.46822436526418	31.157664029179
5.51942444359884	31.2001623166159
5.57091400260106	31.2422895409612
5.62223570840433	31.2840520694599
5.67400264367461	31.3254564852541
5.72609639260918	31.3665085860545
5.77762607857585	31.4072137127878
5.82932580122724	31.4475775797546
5.88122180150822	31.4876060858244
5.93271909328178	31.5273062311847
5.98449914809316	31.5666829896166
6.03613836085424	31.6057420438817
6.08770349854603	31.6444867995067
6.1394896353595	31.6829218999902
6.19132736418396	31.7210516620983
6.24279371229932	31.7588806235682
6.29395650653169	31.7964136288009
6.34601348219439	31.8336547504455
6.39765219204128	31.8706078525098
6.44914917182177	31.9072770619446
6.50070790480822	31.9436667781056
6.55560126993805	31.9797821264803
6.62347423052415	32.0156283037788
6.67255616281182	32.0512085913655
6.7217827080749	32.0865255131356
6.77164264023304	32.1215827949084
6.82161464728415	32.1563836896326
6.87283826433122	32.1909311246822
6.92537384852767	32.2252287001304
6.97749212337658	32.2592797211912
7.02942080749199	32.2930872870869
7.0810978487134	32.3266545897877
7.13342802971601	32.3599849539678
7.18521690554917	32.3930814937622
7.23734199861065	32.425946714654
7.28951789671555	32.458583501828
7.34262985782698	32.4909952825932
7.39418870164081	32.5231847331884
7.44535878999159	32.5551545060319
7.49628285923973	32.5869073348854
7.54753436194733	32.6184455743113
7.60531360795721	32.6497723364097
7.66943230805919	32.6808908669884
7.71672433894128	32.7118022662283
7.7659217058681	32.742508996246
7.82941273786128	32.7730134481807
7.88002425292507	32.8033179466364
7.9277460752055	32.8334262733466
7.97662245342508	32.8633401932824
8.02611829014495	32.8930611215556
8.07559361215681	32.9225915088613
8.1248633894138	32.9519336276063
8.17472220724449	32.9810897178495
8.22508046589792	33.0100619826163
8.27562442608178	33.0388521079134
8.3261757902801	33.0674621474295
8.37683177459985	33.0958940214203
8.42738293064758	33.1241494467894
8.47801879281178	33.1522302034243
8.52873292192817	33.1801381430512
8.5798931857571	33.2078756043837
8.63052988564596	33.235444666511
8.68116006068885	33.2628465400386
8.73168068891391	33.290082848281
8.7817517220974	33.3171558493863
8.83194718509912	33.3440677652695
8.88247301103547	33.3708205566309
8.93322724429891	33.3974163106446
8.98410975048319	33.4238560801979
9.03478135354817	33.4501407784895
9.08575602434576	33.4762719137909
9.14968412928283	33.5022508242807
9.20646370435134	33.528078943143
9.2533832504414	33.5537578256657
9.30254227621481	33.579289210072
9.35226651700214	33.6046744711737
9.40228195581585	33.6299152395342
9.45325697259977	33.655012792492
9.50463750539348	33.6799685052985
9.55598228331655	33.7047837418476
9.60720828641206	33.7294597945382
9.65894449129701	33.7539980520174
9.71101006167009	33.7783998493044
9.76318589737639	33.8026666244053
9.81527933850884	33.826799520731
9.86718558473513	33.8507996922681
9.91873611463234	33.8746685304184
9.97047043265775	33.8984071898359
10.0218567424454	33.9220168789406
10.0737248025835	33.9454988681859
10.1256867614575	33.9688543304286
10.1962702777237	33.9920844752611
10.2549533057027	34.0151905513413
10.3032450755127	34.0381735514473
10.363717907574	34.061034651991
10.4230399345979	34.0837751168004
10.4708305154927	34.1063960902704
10.5225467504933	34.1288986826382
10.5741601823829	34.1512838162298
10.626254927367	34.1735523272538
10.6793548930436	34.1957053265699
10.7321470319293	34.2177436868394
10.7907480541617	34.2396685380746
10.8477810942568	34.2614809698973
10.9041087455116	34.2831819228341
10.9604651285335	34.3047723246682
11.0166109045967	34.3262530973562
11.0729665867984	34.3476250541301
11.1298383278772	34.3688890818006
11.1868029418401	34.3900459781213
11.2434543115087	34.4110967461834
11.3005572715774	34.432042209498
11.3567563914694	34.45288326792
11.4133666781709	34.4736210780188
11.4973684051074	34.4942579710752
11.5545230400749	34.5147932090712
11.6088986308314	34.5352275592591
11.6656181970611	34.5555617813228
11.7222077082843	34.5757967572222
11.77856875211	34.5959334752864
11.834864617791	34.6159726656299
11.8915300648659	34.6359150833899
11.9485860145651	34.6557615080294
12.0054593137465	34.6755126033566
12.0623644036241	34.6951693145614
12.1193618020043	34.7147322254024
12.1767458850518	34.7342020355663
12.2346534701064	34.753579540765
12.2910777167417	34.7728654425155
12.347956769634	34.7920606532745
12.4050865396857	34.8111657505732
12.4617421478033	34.8301817102318
12.5184288728051	34.8491090830416
12.5756222368218	34.8679485497059
12.6310739028268	34.8867007864548
12.6884304415435	34.9053665150117
12.7609755075537	34.9239464528298
12.8161242436618	34.9424412898258
12.8704769290052	34.9608516725517
12.9277013572864	34.9791781742565
12.9835497452877	34.9974215150927
13.0386814894155	35.0155821329836
13.0960702202283	35.0336607610751
13.1522398251109	35.0516579002686
13.2088567670435	35.0695741038794
13.2652904442511	35.0874102001539
13.321280694101	35.1051666464107
13.3771745460108	35.1228439633704
13.4334456739016	35.1404427089029
13.4895406672731	35.1579635003859
13.5466043902561	35.1754068001488
13.6038775504567	35.1927731492853
13.6602052878588	35.2100632455946
13.7163808899932	35.2272776739437
13.7736613028683	35.2444171520517
13.8300189832225	35.2614820536148
13.8868157602847	35.2784728732814
13.9616200220771	35.2953900421232
14.0210182559676	35.3122341292999
14.072374635376	35.3290058411808
14.1261040563695	35.3457057617569
14.1814255304635	35.3623344748475
14.236717925407	35.3788932320044
14.2920732884668	35.3953828764481
14.3477195193991	35.4118031297942
14.4034973843955	35.428154038587
14.4598439913243	35.4444358218189
14.516392187681	35.4606487760583
14.5717479055747	35.4767934167385
14.6282195216045	35.492869956224
14.6842833044939	35.5088789963295
14.7404497293755	35.5248219207632
14.7963892281987	35.5406980915533
14.8529929080978	35.5565078374417
14.9094848493114	35.5722516961832
14.9656476862729	35.5879300405841
15.0232568602078	35.603543257883
15.0803401358426	35.6190918776491
15.1358826719224	35.6345762868219
15.1921161538921	35.6499969358029
15.2480540489778	35.6653541959757
15.3040609690361	35.6806486192213
15.3623747248203	35.6958804756969
15.424551948905	35.7110502368729
15.4908461300656	35.7261582228887
15.5421639820561	35.7412047679106
15.5960388509557	35.7561903530306
15.6507134097628	35.7711153422304
15.705084792804	35.7859800756468
15.7613454195671	35.8007849648645
15.8169670426287	35.8155304604225
15.8737182565965	35.8302169282238
15.9300351566635	35.8448447910216
15.9868050445803	35.8594144265791
16.0420429944061	35.8739262926979
16.0975247104652	35.8883808719651
16.1531880237162	35.9027786093058
16.2086078994907	35.9171199214543
16.2654344062321	35.9314051959458
16.3212125622667	35.9456346447553
16.3770014541224	35.9598087250635
16.4325330001302	35.9739277317643
16.4994548601098	35.9879919192173
16.5581119176932	36.0020016053925
16.6096862466075	36.0159571336677
16.6742212623358	36.029858716512
16.7312572221272	36.043706644492
16.7841649651527	36.0575011639409
16.8382474011742	36.0712426400527
16.8921588421799	36.0849312439905
16.9467051932588	36.0985673011264
17.0013129892759	36.11215124101
17.0563946613111	36.125683226567
17.1112885703333	36.1391636510544
17.167119261343	36.1525928881007
17.2232648110949	36.1659710705838
17.2810632260516	36.1792985450962
17.3373198299669	36.1925755315793
17.3936034641229	36.2058022536084
17.4498933712021	36.2189789987726
17.5061963298358	36.2321059883133
17.5616603828967	36.2451836428983
17.6178137208335	36.2582121788185
17.6738067450933	36.2711918280656
17.729482286144	36.2841228673735
17.7852549594827	36.2970056276991
17.8410876751877	36.3098402934017
17.8969086832367	36.3226271834347
17.9526322642341	36.3353665204038
18.017279303167	36.3480585983483
18.0774804200046	36.3607037090383
18.128941253759	36.3733020938951
18.1836819835007	36.3858540151147
18.2402255516499	36.3983599970949
18.2972922269255	36.4108200546191
18.3545443192124	36.4232345371097
18.4115194403566	36.435603580115
18.4675409216434	36.447927469116
18.5233299448155	36.4602064166794
18.5792163778096	36.4724406002106
18.6355273076333	36.4846302673519
18.6919592465274	36.4967757484912
18.7480014115572	36.5088771902154
18.8038044907153	36.5209348392046
18.8596618017182	36.5329489855876
18.9157316726632	36.5449198249466
18.971673308406	36.5568476099079
19.0320827132091	36.5687326104627
19.1004898692481	36.5805749870122
19.151589166373	36.5923750078054
19.2074319161475	36.6041329578328
19.2743583400734	36.6158490679099
19.3252988057211	36.6275236671158
19.3790587545373	36.6391570054112
19.4343740823679	36.6507495367117
19.4901255974546	36.6623012360121
19.5450680563226	36.6738122952274
19.6004565544426	36.6852829513087
19.6560471723787	36.6967132983828
19.7115131532773	36.7081036088722
19.7671178821474	36.7194542192302
19.822569030337	36.7307651401778
19.8780709174462	36.7420366558263
19.9342889362015	36.7532689522941
19.9900942230597	36.764462225399
20.0455045392737	36.7756166232328
20.1012517116033	36.7867324786088
20.1572979954071	36.7978098498971
20.2124093985185	36.8088489510578
20.2678246484138	36.819849957721
20.3232875438407	36.8308131397908
20.3785204268061	36.8417398254053
20.4339456269518	36.852629325264
20.4895291118883	36.8634814861595
20.5452816751786	36.8742965582554
20.6128214872442	36.8850746761774
20.6686785621569	36.8958160261149
20.7200759192929	36.906520769244
20.7728073024191	36.9171891771093
20.8276027166285	36.9278212907632
20.8821922587231	36.9384174200745
20.9363517877646	36.9489777726174
20.9906988437288	36.959502408288
21.0458044186234	36.9699916059947
21.1004396546632	36.9804455410158
21.155139754992	36.9908644019568
21.2096718880348	37.0012483902334
21.2651560441591	37.0115976314327
21.3202905892394	37.0219124411382
21.3753469940275	37.0321927742161
21.4307671808638	37.0424389035773
21.486295290757	37.0526508997594
21.5412615495734	37.0628290412337
21.5988908447325	37.0729733944695
21.6670679375529	37.0830841579916
21.7176129734144	37.0931615093994
21.7697150362656	37.1032055353464
21.8379289340228	37.1132164907718
21.8908818517812	37.1231944626054
21.9441943247803	37.1331397068224
21.9978173021227	37.1430522869487
22.0528887934051	37.1529324745572
22.1080502797849	37.1627803093693
22.1628568856977	37.1725961361978
22.2176155429333	37.1823798761831
22.2721467451192	37.1921318886919
22.3268408742733	37.2018522665009
22.3793282732368	37.2115411520984
22.4313410762697	37.2211987385269
22.4877968616784	37.2308251254654
22.543035897892	37.2404205051479
22.598513755016	37.2499850460133
22.6550080208108	37.2595187785598
22.7108403025195	37.2690220383869
22.7663971981965	37.2784948050716
22.8218442490324	37.2879373710801
22.8779010316357	37.297349692737
22.9334663446061	37.3067321801976
22.988569825422	37.3160847762364
23.0438311924227	37.3254077182095
23.0992376375943	37.3347011258506
23.1692850044928	37.3439651743929
23.2290376955643	37.3532000080185
23.2800096534193	37.3624056786767
23.3342708353885	37.3715824212666
23.3896278659813	37.3807303309235
23.4426729008555	37.3898495217055
23.4970202660188	37.398940171988
23.5497955102473	37.4080023812877
23.6028012712486	37.4170363156802
23.6558534940705	37.4260421716128
23.7090884954669	37.4350199225587
23.7623144844547	37.4439698234829
23.8160103973933	37.4528920824704
23.8697302644141	37.4617865733906
23.9235171945766	37.4706536850778
23.9776765108109	37.4794933993944
24.0324307600968	37.4883059045346
24.0861345529556	37.4970913244543
24.1397921969183	37.5058497768168
24.2056935341097	37.5145813937848
24.2636970980093	37.5232863564279
24.3131229169667	37.5319647329329
24.3732724469155	37.5406166635092
24.4339109119028	37.5492423032745
24.4825902581215	37.5578418268902
24.5353383230977	37.566415212364
24.5886940169148	37.5749627367373
24.6422548280098	37.5834843481115
24.6965156830847	37.5919803010925
24.7504552854225	37.6004506776312
24.8040597597137	37.608895620908
24.8577832677402	37.6173151864092
24.9117357679643	37.6257095676874
24.9655985888094	37.6340788118958
25.0196117176674	37.642422977875
25.073704931885	37.6507422229271
25.1272299797274	37.6590367029683
25.1812573228963	37.6673065106292
25.2353452290408	37.6755517337371
25.2898941370659	37.6837724407277
25.3435851857066	37.6919688483557
25.3976598987356	37.7001408553406
25.4516990790144	37.7082888268004
25.5066989189945	37.716412697357
25.5611717840657	37.7245126792759
25.6156503702514	37.7325888046733
25.6698667532764	37.7406411716265
25.7360510849394	37.7486699922375
25.7938856841065	37.7566752159573
25.8479721513577	37.7646570264275
25.9039642820135	37.7726154956742
25.9585849242285	37.7805508266228
26.0135267642327	37.7884630151607
26.068705168087	37.7963522038156
26.1239187759347	37.8042184784665
26.1787241110578	37.8120620124904
26.2339060739614	37.819882756703
26.2890646615997	37.8276809426792
26.3445928557776	37.835456643517
26.4004972549155	37.8432099050852
26.4564865357243	37.8509409033958
26.5126924999058	37.858649700184
26.5683827809989	37.8663363880041
26.6241232207976	37.8740011087927
26.6794553878717	37.881644200617
26.7385802268982	37.8892659720145
26.8048503929749	37.8968660525354
26.8553996412084	37.9044445657115
26.9128785333596	37.9120016147533
26.9803190934472	37.9195372464401
27.0308336545713	37.9270515433177
27.085140411742	37.9345446940886
27.1401144508272	37.9420166220262
27.1957248109393	37.9494675359805
27.2520550531335	37.9568975456485
27.3091567410156	37.9643065877629
27.3655763920397	37.9716948537073
27.4218150950037	37.9790624447109
27.4788864161819	37.9864094401711
27.5351312942803	37.9937358112967
27.5919419033453	38.0010418393051
27.6485668206587	38.0083274429754
27.7063163509592	38.0155928793151
27.7640848727897	38.0228380444264
27.8220512424596	38.0300631745894
27.8790366793983	38.037268350352
27.9356717495248	38.0444535548131
27.9922482226975	38.0516190230387
28.0490423589945	38.0587648893323
28.1054005720653	38.0658913640512
28.1619819239713	38.072998498835
28.2175692189485	38.0800864485195
28.278860908933	38.0871551605599
28.3454067027196	38.0942045840641
28.3948144656606	38.1012348888297
28.4489570115693	38.1082459725114
28.5039598695002	38.1152380585997
28.5584942265414	38.1222110890979
28.6131839035079	38.1291652472373
28.6677435934544	38.1361005274434
28.7232659412548	38.1430171084157
28.778805734124	38.1499149967947
28.8339378689416	38.1567942622745
28.8893709019758	38.1636550159187
28.9449946447276	38.1704973986331
29.0003987094387	38.1773213933605
29.0567377745174	38.18412701992
29.1134701156989	38.1909145109386
29.1701346575283	38.1976839101122
29.2270422815345	38.2044351722452
29.2837626566179	38.2111685231565
29.3506212774664	38.2178840024231
29.4108885284513	38.2245816384136
29.4625563905574	38.2312615346261
29.526597621385	38.2379237154609
29.5874767224304	38.2445683695722
29.6409187885001	38.2511955652814
29.6964301224798	38.2578051922913
29.7519015152939	38.2643975056162
29.8077952428721	38.2709725905918
29.8637575255707	38.2775304166411
29.920160847716	38.284071137079
29.9770049168728	38.2905947163349
30.0335672227666	38.2971013737227
30.0896747037768	38.3035910808846
30.146150498651	38.3100639316997
30.2027915487997	38.3165199913515
30.2600471759215	38.3229593877327
30.3169630109333	38.329382168924
30.3737034811638	38.3357883481528
30.4304969152436	38.3421779888516
30.4871027125046	38.3485513094475
30.5440463554114	38.3549081856266
30.6010069157928	38.3612487949095
30.6578716165386	38.36757311768
30.7144909026101	38.3738813894301
30.7712193545885	38.3801734666803
30.8276499765925	38.3864495504587
30.8949968507513	38.3927096600969
30.9516051295213	38.3989539224919
31.0035388623364	38.4051822952102
31.0582759212703	38.4113949216798
31.1130736749619	38.4175918341922
31.16747169476	38.4237730842799
31.2231322885491	38.4299387573248
31.2785612405278	38.436088967067
31.3337085866369	38.4422236538698
31.3894808995537	38.4483429599511
31.4458173755556	38.4544469781816
31.5034084366634	38.4605356945876
31.5603799573146	38.4666092260804
31.6170555292629	38.4726675301954
31.6737385601737	38.4787108841225
31.7304484802298	38.4847390852365
31.7882541031577	38.4907523622246
31.8446710049175	38.4967507602015
31.9123980007134	38.5027342286375
31.9766480457038	38.5087029509241
32.0282071917318	38.5146569869558
32.0945977829397	38.5205962425877
32.1575376307592	38.5265209302425
32.2100886725821	38.5324311511351
32.2662934162654	38.5383267690059
32.3224479099736	38.5442079359604
32.378270490095	38.5500748041429
32.4339470379055	38.5559273353417
32.4905496700667	38.5617655005684
32.5468937028199	38.5675894741548
32.6039127390832	38.5733992569582
32.6606417722069	38.5791949864933
32.7178118145093	38.5849766729205
32.7747205984779	38.5907443152962
32.8321756534278	38.5964979978198
32.8888925844803	38.6022378297285
32.9457290433347	38.6079638733276
33.0025330963545	38.6136760337739
33.0597150102258	38.6193745923254
33.1163347582333	38.6250594279713
33.172837105114	38.630730688398
33.2288596741855	38.6363883741711
33.2857746994123	38.6420324784322
33.3428818122484	38.647663174128
33.401151351165	38.6532804658157
33.4672506861389	38.6588844147995
33.5260266507976	38.6644751261786
33.5775021561421	38.670052571539
33.6338967052288	38.6756168023807
33.6905110371299	38.6811678565601
33.7472135741264	38.6867058526529
33.8038725992665	38.692230801852
33.8609842518345	38.6977427441569
33.9176396187395	38.7032417696838
33.9743790589273	38.7087278403624
34.0310979685746	38.7142012038833
34.087958725635	38.7196616426969
34.1453279457055	38.7251094321209
34.2021940536797	38.7305444276007
34.2592475307174	38.7359668533525
34.3164136637934	38.741376616423
34.3746139747091	38.7467738496464
34.433310743887	38.7521585957273
34.5020094001666	38.7575309800793
34.5629319990985	38.762890792781
34.6147404261865	38.768238349288
34.6783424420282	38.773573613987
34.7424517027102	38.7788965841087
34.7940291487612	38.784207318411
34.849692966789	38.7895059204267
34.9058149410412	38.7947924173868
34.962265315	38.8000668532302
35.0179485636763	38.8053291864849
35.074241168797	38.8105795602003
35.1306185298599	38.8158180079351
35.1870641256683	38.8210445310128
35.2433916605078	38.8262592666342
35.3001914974302	38.8314622234253
35.3578048534691	38.8366533032491
35.4166244855151	38.841832731678
35.4735453315079	38.8470005050735
35.5303097791038	38.8521565896845
35.5871707391925	38.8573011589667
35.6438305191696	38.8624341648952
35.7008650633506	38.867555626294
35.7576483869925	38.8726657284725
35.8139975960366	38.8777643715451
35.8702578702942	38.8828517255677
35.9266642713919	38.8879276808117
35.9831313085742	38.892992386331
36.045984539669	38.8980459608052
36.1046073203906	38.9030882368041
36.1554684727453	38.9081193840765
36.2116638487205	38.9131393811132
36.2682080445811	38.9181483646917
36.3248845655471	38.9231463063803
36.3820728277788	38.9281332450552
36.4382793935947	38.9331091950814
36.4954787744209	38.9380742906084
36.5524682234973	38.9430285625217
36.6091429996304	38.9479719779893
36.6660710866563	38.9529046241375
36.7225196924992	38.9578265433128
36.7790473992936	38.9627377560539
36.8358294293284	38.9676382175572
36.8922531711869	38.9725282057143
36.9490035390481	38.9774075200362
37.0059214490466	38.9822763409589
37.0684809642844	38.9871346013996
37.1351400525309	38.9919824680004
37.1862703957595	38.9968198273333
37.2460877527483	39.0016469031929
37.313378371764	39.0064636300477
37.3641502596438	39.0112700532183
37.4191747987643	39.0160661294304
37.4746628399007	39.0208519652445
37.5312302322127	39.0256275863051
37.5876446515322	39.0303930166344
37.643981563393	39.0351483661374
37.7003937433474	39.0398936461598
37.7574310055934	39.0446287668575
37.8146858806722	39.0493539596108
37.8709426415153	39.0540690628492
37.9275834225118	39.0587741980632
37.9844836113043	39.0634695221199
38.0408747610636	39.0681548656609
38.0976917929947	39.072830329114
38.1543704508804	39.0774960418931
38.2110747401603	39.0821519519013
38.2676494619809	39.086798159881
38.3238920620643	39.0914346329371
38.38053931389	39.0960613452024
38.4374848580919	39.1006785240267
38.4937861631624	39.1052860561871
38.5506060374901	39.1098839648444
38.6141748065129	39.1144723603433
38.6783434194513	39.1190512470477
38.7287113224156	39.1236206144069
38.7837625453249	39.128180582303
38.8399252472445	39.1327311371236
38.896508585196	39.137272267454
38.9526997031644	39.1418041165518
39.009249559138	39.1463266288447
39.0661175269634	39.1508397480279
39.1237557488494	39.1553437335913
39.1808695611544	39.1598385059801
39.2378170560114	39.164324096677
39.2942321877927	39.1688004882928
39.35049732076	39.1732677587204
39.4069731016643	39.1777259692697
39.4634182997979	39.182175037668
39.5204086308368	39.1866151427117
39.5769921448082	39.191046291771
39.6356063056737	39.1954683985465
39.7017028597184	39.1998815532881
39.7520034015179	39.2042858128157
39.8067930778489	39.2086811993749
39.8734805807471	39.2130677208163
39.9262518235482	39.2174455500781
39.9781106775627	39.2218144900955
40.0325448163785	39.226174686937
40.0881462474354	39.2305262300841
40.1425810116343	39.2348690226048
40.1975451745093	39.2392031320561
40.253569945693	39.2435286515247
40.3087298953906	39.2478455348558
40.363952816464	39.2521538585528
40.4190952414647	39.2564535857054
40.4741257317364	39.260744833626
40.5291231777519	39.2650275835509
40.5842884657905	39.2693018542012
40.640952590853	39.2735677922137
40.6969098788686	39.2778253062309
40.7530179684982	39.2820743870175
40.8089471715502	39.286315097173
40.8643175354227	39.2905475080029
40.9199936334044	39.2947716365357
40.9755316772498	39.2989875240733
41.0331670842133	39.3031950892114
41.0901381354779	39.3073945775863
41.1466603446752	39.3115858023714
41.2117696008645	39.3157689377829
41.2708335728385	39.3199438893954
41.3211460281163	39.3241107150379
41.3751054573804	39.3282695536917
41.4294575564563	39.3324202715611
41.4835871574469	39.336563045035
41.5387177844532	39.3406977272082
41.5937707964331	39.3448245968874
41.6488737943582	39.3489434758819
41.7046413691714	39.3530544016458
41.7601558892056	39.3571574387741
41.8161597941071	39.3612526074649
41.8720830040984	39.3653399979775
41.9282156443223	39.3694196211722
41.9844188392162	39.3734914547554
42.0407102433965	39.3775554325492
42.0972702004947	39.3816117579265
42.1531262146309	39.3856603418666
42.2123817373067	39.3897011791074
42.2786536165513	39.3937344893615
42.3284230218269	39.3977601512703
42.3817081474699	39.4017782047564
42.4476333232597	39.4057886392745
42.5003349422477	39.4097915147282
42.5503368070349	39.4137869060734
42.603474135045	39.4177747300857
42.6574068521149	39.421755124658
42.7119896002114	39.4257280648367
42.7669693529606	39.429693593677
42.821406906005	39.4336517242816
42.8769117547199	39.4376023905073
42.9327603490092	39.4415457641313
42.9886280912906	39.4454818344622
43.0445622964762	39.4494106134621
43.1009008102119	39.4533320961739
43.1573469578288	39.4572462370001
43.2135327993892	39.4611532307949
43.2707464643754	39.4650530090637
43.3278260594234	39.4689455054739
43.3845215113834	39.4728309080071
43.4410478160717	39.4767091328647
43.4999619321898	39.4805803109644
43.5676625659689	39.4844443548412
43.6187699367292	39.4883012652717
43.6736772255972	39.4921512254002
43.7314060498029	39.4959940872812
43.7884714165702	39.4998300040547
43.8458353192545	39.5036588724388
43.9026225041598	39.507480756543
43.9595532650128	39.5112957964851
44.016542095691	39.5151037938738
44.0732751269825	39.5189050119325
44.1293813739903	39.5226993416161
44.1863090940751	39.5264867762194
44.2428017458878	39.5302673749047
44.2994130649604	39.5340412757103
44.3557410943322	39.5378082898536
44.4116892642342	39.5415685880389
44.4684026520699	39.5453221681871
44.5251721483655	39.5490688741444
44.5818332042545	39.5528090324495
44.6387287019752	39.5565423757137
44.6955562746152	39.5602691830441
44.7570150229149	39.5639892575745
44.8236838667654	39.5677027871116
44.8741953987628	39.5714096817481
44.9287410019897	39.5751099792163
44.9859819831327	39.5788037969672
45.0425785169937	39.5824910908828
45.0987751749344	39.5861717929176
45.1552190976217	39.5898459479775
45.2102847956121	39.5935137333033
45.2659322349355	39.5971750984888
45.321935587097	39.6008299470187
45.3779608951882	39.6044784892986
45.4337951242924	39.6081205100182
45.4894074061885	39.611756204371
45.5456340843812	39.615385619012
45.6021324382164	39.6190086401664
45.6588797909208	39.6226252968148
45.71531887725	39.6262357010292
45.7723565432243	39.6298398529253
45.8290929850191	39.6334377544223
45.885907814838	39.6370293818201
45.9428200675175	39.6406148779958
46.0103161525913	39.6441942098962
46.0712611414492	39.6477672317176
46.1219607032835	39.6513341726471
46.1761301541701	39.6548949480256
46.2305324380286	39.6584496156482
46.2858900660649	39.6619982191392
46.340345387347	39.6655407140811
46.3953682985157	39.6690771853732
46.4512269678526	39.6726075559474
46.5068123098463	39.6761319399144
46.563423669897	39.6796502793973
46.6197700309567	39.6831626325519
46.6763873016462	39.6866690330326
46.7324013146572	39.6901694493853
46.7896039057523	39.6936639907563
46.8468354027718	39.6971525902521
46.9034136049449	39.7006352921357
46.9601846737787	39.704111995132
47.0171357807703	39.7075829833617
47.0740495417267	39.7110481186544
47.1312335086986	39.7145073527482
47.1880163084716	39.7179608862538
47.2448478764854	39.7214085351241
47.3014852055348	39.7248504782759
47.3578135655262	39.7282866812261
47.414270688314	39.731717131757
47.4721255926415	39.735141852259
47.538858239539	39.7385609698954
47.5886334856041	39.7419743849394
47.6390033736825	39.7453820524431
47.6914025768638	39.7487842461776
47.7445335648954	39.7521806805258
47.7981933071278	39.7555715884148
47.8523431280628	39.7589569131047
47.9063511667773	39.7623365412437
47.9614465567283	39.7657107263468
48.0169979780912	39.7690792623739
48.0724031319842	39.772442239236
48.1278646090068	39.7757997153582
48.1840417301282	39.7791516540531
48.2394029609859	39.7824981101207
48.2952703470364	39.7858390806016
48.3508235318586	39.7891746234659
48.4066806188785	39.7925046573969
48.4626481630839	39.7958292416613
48.5220757848583	39.799148466899
48.5934095708653	39.802462361096
48.6438078507781	39.8057707230319
48.7003015107475	39.8090738426244
48.7669460987672	39.8123715382817
48.81728886161	39.8156638721374
48.8708306746557	39.8189509059281
48.9243054734543	39.822232656057
48.9784126873128	39.825509121564
49.0329218795523	39.8287802182819
49.0871233935468	39.8320461045634
49.1411789944395	39.8353067547578
49.1960151474923	39.8385621836347
49.2506139376201	39.8418123624118
49.3052428844385	39.8450573598096
49.3598787984811	39.8482970954171
49.4145339452662	39.8515317202585
49.4695715149865	39.8547612150295
49.5257452107035	39.8579854951474
49.5815981416963	39.8612046873438
49.6372780799866	39.8644188141371
49.6932924212888	39.8676277936671
49.7492440603673	39.8708317056782
49.8052035663277	39.8740304832635
49.8609715495259	39.8772242551074
49.9168699095026	39.8804130292338
49.9727107374929	39.8835966822745
50.0289988815784	39.8867753000839
50.0955877937376	39.8899490765313
50.1509961155243	39.8931177299369
50.2025724104606	39.8962814544521
50.2562732151709	39.8994402249241
50.310569759924	39.9025940648945
50.3644708851352	39.9057430047164
50.419616102241	39.9088869231985
50.4754940122366	39.9120260258946
50.5315181263722	39.9151601922776
50.5885553983971	39.9182895083204
50.6450897483155	39.9214139714567
50.701278864406	39.9245335212526
50.7574972813018	39.9276482975556
50.8139439970255	39.9307582987893
50.8699480369687	39.9338633651231
50.9259269060567	39.9369636943626
50.9827828849666	39.9400592700145
51.0390037661418	39.9431501260414
51.1022505941801	39.9462361653479
51.1662835692987	39.9493175112656
51.2169307842851	39.9523941825778
51.2769964630716	39.9554659684749
51.343628806062	39.958533234604
51.3944832147099	39.9615956557988
51.4490739176981	39.9646534558108
51.5042990935035	39.9677066700909
51.5599009385332	39.9707551622109
51.6161253745668	39.97379904191
51.6719437856227	39.9768382723651
51.7279713228345	39.9798729139971
51.7836960856803	39.9829029305225
51.8393910638988	39.9859284049495
51.8955352655612	39.9889492960668
51.9512530104257	39.9919656718134
52.0073563000187	39.9949773516063
52.0633958457038	39.9979846326602
52.1196085116826	40.0009873508843
52.1764303678647	40.0039855437168
52.2333354707807	40.0069792478221
52.29047136195	40.0099684004769
52.3474354990758	40.0129531641276
52.404674581252	40.0159334607173
52.461411674507	40.0189093172192
52.5184680246748	40.0218807541252
52.5755567103624	40.0248477145244
52.6387003762648	40.0278102416419
52.704956730362	40.0307683966964
52.7554583391175	40.0337221722761
52.8093509981409	40.0366715260713
52.8651454541832	40.0396166622887
52.9211225393228	40.0425572677974
52.9765308843926	40.0454935952196
53.0320455334149	40.0484255926952
53.0886808605865	40.051353371814
53.1448889146559	40.0542767311096
53.2017135494389	40.05719591596
53.2584448386915	40.06011069663
53.3153048376553	40.0630212324506
53.3721809876151	40.0659274699578
53.4289866583422	40.0688295308254
53.4860747102648	40.071727280998
53.5425053522922	40.0746208915918
53.5987466978841	40.0775102525866
53.6554411947727	40.0803953238483
53.7223401148804	40.0832762972042
53.7771218596026	40.0861531604172
53.8295742985792	40.0890258001629
53.8943298053928	40.0918941664478
53.952246603556	40.0947585626424
54.0026375902817	40.0976186806434
54.0570830623619	40.1004747706484
54.1118498933502	40.1033267459204
54.1668798676692	40.1061746311606
54.2215785644948	40.1090183673606
54.2766295992769	40.1118580147793
54.3324715825729	40.1146936359267
54.3883499517106	40.1175252273412
54.4433570397086	40.1203527377792
54.4989488045685	40.1231762229428
54.5545342136174	40.1259956919554
54.6094399136491	40.128811117178
54.6644148565829	40.1316224837863
54.719549195841	40.134429916057
54.7747597265989	40.1372333890841
54.8296959195286	40.1400328865822
54.8856642907485	40.1428284054682
54.9417496598326	40.1456199595572
54.998039172031	40.148407549002
55.0539875184186	40.1511913382034
55.1098680100404	40.1539710911234
55.1662639123388	40.1567469178403
55.2301251660101	40.1595188981627
55.2909350199625	40.1622871237163
55.3413279820234	40.165051232496
55.3948354250751	40.1678116118744
55.449054995086	40.1705680520206
55.5039601451717	40.1733206475886
55.5581395830959	40.1760694516695
55.613156571053	40.1788144325671
55.6679013287649	40.1815555942787
55.7232474125922	40.1842929273335
55.7781439665705	40.187026427986
55.8338149874471	40.1897561593146
55.8894459395669	40.1924821608724
55.9452256439254	40.1952043276367
56.0015977350995	40.1979228170379
56.0577778192237	40.2006373781057


==> figs/MRI/Radial/Knee1/REDEnergy_ISTA/lst_cost_time.txt <==
0	57.23494
0.4759189	36.0884
1.006815	23.80339
1.577022	16.45842
2.078663	11.91833
2.5967	9.006429
3.124509	7.064466
3.604191	5.717554
4.158523	4.747624
4.729216	4.024706
5.217363	3.469221
5.780464	3.031012
6.23912	2.677505
6.712127	2.386899
7.207619	2.14418
7.708944	1.938718
8.229356	1.762798
8.7917	1.610694
9.274465	1.478066
9.831527	1.361567
10.3856	1.258575
10.87617	1.167003
11.43412	1.085168
11.91938	1.011703
12.43147	0.945478
12.99324	0.8855567
13.50358	0.8311527
14.01527	0.7816026
14.53034	0.736342
14.96511	0.6948874
15.43381	0.6568233
15.95228	0.6217901
16.43109	0.5894746
16.95973	0.559604
17.4746	0.5319386
17.92422	0.5062678
18.42005	0.4824056
18.9609	0.460187
19.4525	0.4394655
19.99994	0.4201106
20.4804	0.4020056
20.93782	0.3850459
21.46048	0.3691378
21.94712	0.3541968
22.46664	0.3401467
23.00002	0.3269186
23.51655	0.3144501
24.08731	0.3026849
24.58309	0.2915712
25.11337	0.2810623
25.66302	0.2711156
26.16828	0.261692
26.6769	0.2527556
27.19952	0.2442739
27.65494	0.2362168
28.16974	0.2285567
28.69677	0.2212681
29.17768	0.2143277
29.7086	0.2077138
30.21065	0.2014064
30.65182	0.1953872
31.15116	0.1896389
31.6967	0.1841458
32.19546	0.1788931
32.74717	0.1738671
33.2126	0.1690551
33.69912	0.1644453
34.25212	0.1600266
34.72655	0.1557887
35.2374	0.151722
35.74331	0.1478175
36.20422	0.1440668
36.67282	0.140462
37.19506	0.1369958
37.65044	0.1336611
38.14711	0.1304516
38.65605	0.1273612
39.13977	0.124384
39.66307	0.1215146
40.20729	0.1187481
40.67671	0.1160795
41.20151	0.1135045
41.67166	0.1110187
42.11517	0.1086181
42.58765	0.106299
43.0885	0.1040576
43.56184	0.1018907
44.11919	0.0997951
44.58475	0.09776761
45.11263	0.09580545
45.67737	0.09390587
46.1644	0.09206625
46.69915	0.09028417
47.21149	0.08855726
47.67068	0.08688335
48.15991	0.08526026
48.71183	0.08368604
49.19091	0.08215877
49.73431	0.08067664
50.21763	0.07923789
50.75398	0.07784089
51.31895	0.07648407
51.80865	0.07516593
52.32772	0.07388506
52.83534	0.07264007
53.29823	0.07142967
53.8138	0.0702526
54.36186	0.0691077
54.82289	0.06799377
55.3491	0.06690978
55.8268	0.06585469
56.32221	0.06482748
56.88117	0.06382721
57.36847	0.06285296
57.91604	0.06190385
58.45389	0.06097905
58.96449	0.06007776
59.50586	0.05919919
59.98743	0.05834261
60.485	0.0575073
61.02102	0.05669259
61.52036	0.05589781
61.98089	0.05512235
62.48883	0.05436561
62.95823	0.05362697
63.40695	0.05290588
63.87555	0.05220182
64.35683	0.05151428
64.81696	0.05084275
65.31472	0.05018674
65.7878	0.0495458
66.23098	0.04891947
66.68056	0.04830733
67.15349	0.04770898
67.61414	0.04712399
68.09495	0.04655201
68.57392	0.04599264
69.04145	0.04544554
69.55314	0.04491035
70.06738	0.04438674
70.53216	0.0438744
71.0184	0.04337303
71.485	0.04288229
71.92402	0.04240193
72.37767	0.04193165
72.84311	0.04147115
73.2775	0.04102023
73.72771	0.04057858
74.19207	0.04014598
74.63801	0.0397222
75.1174	0.039307
75.60774	0.03890016
76.05595	0.03850147
76.49975	0.0381107
76.96435	0.03772768
77.40562	0.03735219
77.85519	0.03698405
78.30637	0.03662307
78.75729	0.03626906
79.24302	0.03592187
79.7486	0.03558133
80.1668	0.03524727
80.60609	0.03491955
81.06786	0.03459799
81.53081	0.03428245
82.00732	0.0339728
82.5169	0.03366887
82.96181	0.03337056
83.41395	0.03307773
83.87293	0.03279024
84.34243	0.03250798
84.81574	0.0322308
85.28824	0.03195861
85.73389	0.0316913
86.20177	0.03142874
86.71658	0.03117082
87.22138	0.03091745
87.7024	0.03066853
88.18445	0.03042395
88.64021	0.03018361
89.13825	0.02994744
89.69648	0.02971532
90.18629	0.02948718
90.6562	0.02926292
91.16403	0.02904246
91.58405	0.02882572
92.0171	0.02861263
92.47324	0.0284031
92.93048	0.02819706
93.43134	0.02799442
93.94881	0.02779514
94.44471	0.02759913
94.97034	0.02740632
95.45816	0.02721664
95.99414	0.02703004
96.54955	0.02684645
97.05799	0.0266658
97.58096	0.02648804
98.12109	0.02631311
98.59875	0.02614096
99.12583	0.02597151
99.68665	0.02580474
100.1596	0.02564055
100.6892	0.02547894
101.179	0.02531982
101.6654	0.02516317
102.1714	0.02500893
102.6636	0.02485703
103.1324	0.02470746
103.6604	0.02456017
104.1304	0.02441511
104.5932	0.02427222
105.0653	0.02413147
105.548	0.02399282
105.9892	0.02385623
106.4451	0.02372168
106.9155	0.0235891
107.3721	0.02345847
107.8525	0.02332975
108.3451	0.02320291
108.8002	0.02307791
109.2874	0.02295471
109.7654	0.02283329
110.2482	0.0227136
110.7572	0.02259564
111.2493	0.02247934
111.7205	0.0223647
112.2339	0.02225167
112.7013	0.02214024
113.1783	0.02203035
113.6807	0.02192201
114.1576	0.02181517
114.6019	0.02170982
115.0631	0.02160591
115.5024	0.02150343
115.9696	0.02140236
116.4216	0.02130264
116.8753	0.02120429
117.2842	0.02110726
117.7181	0.02101155
118.1842	0.02091713
118.6083	0.02082397
119.0741	0.02073205
119.5558	0.02064134
119.9876	0.02055183
120.4284	0.02046351
120.8743	0.02037636
121.3046	0.02029033
121.8009	0.02020542
122.3198	0.02012162
122.7635	0.0200389
123.2209	0.01995725
123.6992	0.01987665
124.118	0.01979708
124.5921	0.01971853
125.0995	0.01964097
125.5561	0.01956439
126.0701	0.01948879
126.5817	0.01941414
126.9957	0.01934041
127.4496	0.0192676
127.9203	0.0191957
128.3433	0.01912468
128.8216	0.01905455
129.334	0.01898528
129.7811	0.01891686
130.2253	0.01884927
130.6761	0.01878252
131.0752	0.01871655
131.4856	0.01865139
131.944	0.01858702
132.3888	0.01852342
132.8035	0.01846059
133.2229	0.01839849
133.65	0.01833715
134.0599	0.01827651
134.4981	0.01821659
134.9384	0.01815737
135.366	0.01809887
135.7976	0.01804104
136.2574	0.01798389
136.6679	0.01792739
137.1181	0.01787155
137.6225	0.01781635
138.0896	0.01776178
138.5553	0.01770783
139.0553	0.01765451
139.4765	0.01760179
139.9397	0.01754966
140.4367	0.01749814
140.9411	0.01744717
141.3797	0.01739678
141.8948	0.01734695
142.3312	0.01729768
142.7722	0.01724895
143.2672	0.01720077
143.7638	0.01715311
144.1795	0.01710599
144.6472	0.01705937
145.0906	0.01701325
145.4789	0.01696764


==> figs/MRI/Radial/Knee1/REDEnergy_ISTA/lst_iter_diff.txt <==
1.823059844970703125e+01
1.067071342468261719e+01
6.436196804046630859e+00
4.017936706542968750e+00
2.604550600051879883e+00
1.755933761596679688e+00
1.230769753456115723e+00
8.949826359748840332e-01
6.728857755661010742e-01
5.209516286849975586e-01
4.136065542697906494e-01
3.354627192020416260e-01
2.770199477672576904e-01
2.322527468204498291e-01
1.972342729568481445e-01
1.693370193243026733e-01
1.467565298080444336e-01
1.282247155904769897e-01
1.128303185105323792e-01
9.990526735782623291e-02
8.895108103752136230e-02
7.958958297967910767e-02
7.152987271547317505e-02
6.454480439424514771e-02
5.845496058464050293e-02
5.311705544590950012e-02
4.841550067067146301e-02
4.425609111785888672e-02
4.056132957339286804e-02
3.726711496710777283e-02
3.431990370154380798e-02
3.167469054460525513e-02
2.929354645311832428e-02
2.714413218200206757e-02
2.519882284104824066e-02
2.343389764428138733e-02
2.182892337441444397e-02
2.036620303988456726e-02
1.903035119175910950e-02
1.780791580677032471e-02
1.668716035783290863e-02
1.565776579082012177e-02
1.471064239740371704e-02
1.383775193244218826e-02
1.303201075643301010e-02
1.228710077702999115e-02
1.159742195159196854e-02
1.095796469599008560e-02
1.036427170038223267e-02
9.812314063310623169e-03
9.298514574766159058e-03
8.819661103188991547e-03
8.372828364372253418e-03
7.955401204526424408e-03
7.565005682408809662e-03
7.199503481388092041e-03
6.856953259557485580e-03
6.535582244396209717e-03
6.233783904463052750e-03
5.950096063315868378e-03
5.683196708559989929e-03
5.431858357042074203e-03
5.194969009608030319e-03
4.971510730683803558e-03
4.760549403727054596e-03
4.561225418001413345e-03
4.372751805931329727e-03
4.194407723844051361e-03
4.025519825518131256e-03
3.865470178425312042e-03
3.713695099577307701e-03
3.569666063413023949e-03
3.432900644838809967e-03
3.302952274680137634e-03
3.179392544552683830e-03
3.061845898628234863e-03
2.949948888272047043e-03
2.843367401510477066e-03
2.741790609434247017e-03
2.644932130351662636e-03
2.552519086748361588e-03
2.464302582666277885e-03
2.380050020292401314e-03
2.299543004482984543e-03
2.222573617473244667e-03
2.148950938135385513e-03
2.078494057059288025e-03
2.011039992794394493e-03
1.946426695212721825e-03
1.884513068944215775e-03
1.825157320126891136e-03
1.768225687555968761e-03
1.713604084216058254e-03
1.661167712882161140e-03
1.610815874300897121e-03
1.562446937896311283e-03
1.515960204415023327e-03
1.471268944442272186e-03
1.428287127055227757e-03
1.386933145113289356e-03
1.347132725641131401e-03
1.308810780756175518e-03
1.271902583539485931e-03
1.236344920471310616e-03
1.202073181048035622e-03
1.169034978374838829e-03
1.137170125730335712e-03
1.106432173401117325e-03
1.076770597137510777e-03
1.048137550242245197e-03
1.020490308292210102e-03
9.937853319570422173e-04
9.679843788035213947e-04
9.430518257431685925e-04
9.189476259052753448e-04
8.956407546065747738e-04
8.730973349884152412e-04
8.512871572747826576e-04
8.301815832965075970e-04
8.097505196928977966e-04
7.899707998149096966e-04
7.708125049248337746e-04
7.522545056417584419e-04
7.342728204093873501e-04
7.168462034314870834e-04
6.999516626819968224e-04
6.835709791630506516e-04
6.676852353848516941e-04
6.522738258354365826e-04
6.373222568072378635e-04
6.228096317499876022e-04
6.087224464863538742e-04
5.950472550466656685e-04
5.817657220177352428e-04
5.688650999218225479e-04
5.563308950513601303e-04
5.441546672955155373e-04
5.323188379406929016e-04
5.208143847994506359e-04
5.096279201097786427e-04
4.987512947991490364e-04
4.881718487013131380e-04
4.778805305249989033e-04
4.678665136452764273e-04
4.581224347930401564e-04
4.486383404582738876e-04
4.394056741148233414e-04
4.304159956518560648e-04
4.216631932649761438e-04
4.131377208977937698e-04
4.048330010846257210e-04
3.967414959333837032e-04
3.888577339239418507e-04
3.811740025412291288e-04
3.736839280463755131e-04
3.663814277388155460e-04
3.592635621316730976e-04
3.523209306877106428e-04
3.455498663242906332e-04
3.389444027561694384e-04
3.325018915347754955e-04
3.262136015109717846e-04
3.200785722583532333e-04
3.140894696116447449e-04
3.082448092754930258e-04
3.025376645382493734e-04
2.969654742628335953e-04
2.915250370278954506e-04
2.862107066903263330e-04
2.810194564517587423e-04
2.759487251751124859e-04
2.709941472858190536e-04
2.661532198544591665e-04
2.614232071209698915e-04
2.567984629422426224e-04
2.522788709029555321e-04
2.478608221281319857e-04
2.435408969176933169e-04
2.393163740634918213e-04
2.351853909203782678e-04
2.311447169631719589e-04
2.271929552080109715e-04
2.233271516161039472e-04
2.195447159465402365e-04
2.158441930077970028e-04
2.122219011653214693e-04
2.086785680148750544e-04
2.052099589491263032e-04
2.018134109675884247e-04
1.984884438570588827e-04
1.952335442183539271e-04
1.920463546412065625e-04
1.889252016553655267e-04
1.858683826867491007e-04
1.828749082051217556e-04
1.799415767891332507e-04
1.770689268596470356e-04
1.742547319736331701e-04
1.714969694148749113e-04
1.687954645603895187e-04
1.661469141254201531e-04
1.635513181099668145e-04
1.610078616067767143e-04
1.585143036209046841e-04
1.560688979225233197e-04
1.536726485937833786e-04
1.513226889073848724e-04
1.490186114097014070e-04
1.467586407670751214e-04
1.445424131816253066e-04
1.423683715984225273e-04
1.402367051923647523e-04
1.381447073072195053e-04
1.360925089102238417e-04
1.340789167443290353e-04
1.321042800555005670e-04
1.301651500398293138e-04
1.282633165828883648e-04
1.263962622033432126e-04
1.245639869011938572e-04
1.227654283866286278e-04
1.209996116813272238e-04
1.192663185065612197e-04
1.175651414087042212e-04
1.158939121523872018e-04
1.142537585110403597e-04
1.126424540416337550e-04
1.110605298890732229e-04
1.095070765586569905e-04
1.079802095773629844e-04
1.064815151039510965e-04
1.050087084877304733e-04
1.035624300129711628e-04
1.021410280372947454e-04
1.007447790470905602e-04
9.938769653672352433e-05
9.803917055251076818e-05
9.669915016274899244e-05
9.541167673887684941e-05
9.411729115527123213e-05
9.287366992793977261e-05
9.163670620182529092e-05
9.042138117365539074e-05
8.922661072574555874e-05
8.805127436062321067e-05
8.689652167959138751e-05
8.576063555665314198e-05
8.464437269140034914e-05
8.354611782124266028e-05
8.246611105278134346e-05
8.140403224388137460e-05
8.035909559112042189e-05
7.933191955089569092e-05
7.832136179786175489e-05
7.732742960797622800e-05
7.634917710674926639e-05
7.538740464951843023e-05
7.444081711582839489e-05
7.350931991823017597e-05
7.259313861140981317e-05
7.169109449023380876e-05
7.080370414769276977e-05
6.993017450440675020e-05
6.907129136379808187e-05
6.822519208071753383e-05
6.739276432199403644e-05
6.657277117483317852e-05
6.576653686352074146e-05
6.497267895611003041e-05
6.419109558919444680e-05
6.342095002764835954e-05
6.266337732085958123e-05
6.191751890582963824e-05
6.118242163211107254e-05
6.045966802048496902e-05
5.974690793664194643e-05
5.904537829337641597e-05
5.835456613567657769e-05
5.767450784333050251e-05
5.700381734641268849e-05
5.634377521346323192e-05
5.569378117797896266e-05
5.505330773303285241e-05
5.442167457658797503e-05
5.380004949984140694e-05
5.318776675267145038e-05
5.258431701804511249e-05
5.198954022489488125e-05
5.140414214110933244e-05
5.082670395495370030e-05
5.025787322665564716e-05
4.969695874024182558e-05
4.914482997264713049e-05
4.860032277065329254e-05
4.806362267117947340e-05
4.753428584081120789e-05
4.701298530562780797e-05
4.649880429496988654e-05
4.599261228577233851e-05
4.549303412204608321e-05


==> figs/MRI/Radial/Knee1/REDEnergy_ISTA/lst_iter_diff_norm.txt <==
2.419070154428482056e-01
1.415927410125732422e-01
8.540373295545578003e-02
5.331515148282051086e-02
3.456052765250205994e-02
2.329998649656772614e-02
1.633143611252307892e-02
1.187578029930591583e-02
8.928713388741016388e-03
6.912656128406524658e-03
5.488263443112373352e-03
4.451350774616003036e-03
3.675856860354542732e-03
3.081828122958540916e-03
2.617157995700836182e-03
2.246981253847479820e-03
1.947354292497038841e-03
1.701450324617326260e-03
1.497177756391465664e-03
1.325671561062335968e-03
1.180317252874374390e-03
1.056096865795552731e-03
9.491503005847334862e-04
8.564634481444954872e-04
7.756555569358170033e-04
7.048253901302814484e-04
6.424391176551580429e-04
5.872467299923300743e-04
5.382198723964393139e-04
4.945080145262181759e-04
4.554006154648959637e-04
4.203005228191614151e-04
3.887044440489262342e-04
3.601832431741058826e-04
3.343703865539282560e-04
3.109510871581733227e-04
2.896542137023061514e-04
2.702449564822018147e-04
2.525191521272063255e-04
2.362983213970437646e-04
2.214267005911096931e-04
2.077673707390204072e-04
1.951997110154479742e-04
1.836170849855989218e-04
1.729254727251827717e-04
1.630410552024841309e-04
1.538895012345165014e-04
1.454043667763471603e-04
1.375264837406575680e-04
1.302024029428139329e-04
1.233846414834260941e-04
1.170306059066206217e-04
1.111014498746953905e-04
1.055624888977035880e-04
1.003822180791758001e-04
9.553226846037432551e-05
9.098686859942972660e-05
8.672250987729057670e-05
8.271785918623209000e-05
7.895352609921246767e-05
7.541196100646629930e-05
7.207688031485304236e-05
6.893352838233113289e-05
6.596839375561103225e-05
6.316909275483340025e-05
6.052420212654396892e-05
5.802329178550280631e-05
5.565679384744726121e-05
5.341577343642711639e-05
5.129202691023238003e-05
4.927808186039328575e-05
4.736691698781214654e-05
4.555214036372490227e-05
4.382781844469718635e-05
4.218826870783232152e-05
4.062850712216459215e-05
3.914371336577460170e-05
3.772945274249650538e-05
3.638160342234186828e-05
3.509636007947847247e-05
3.387010656297206879e-05
3.269953595008701086e-05
3.158156323479488492e-05
3.051329258596524596e-05
2.949196459667291492e-05
2.851504359568934888e-05
2.758013215498067439e-05
2.668506385816726834e-05
2.582769229775294662e-05
2.500614209566265345e-05
2.421853423584252596e-05
2.346309156564529985e-05
2.273830250487662852e-05
2.204250813520047814e-05
2.137437513738404959e-05
2.073255564027931541e-05
2.011570904869586229e-05
1.952268758032005280e-05
1.895235072879586369e-05
1.840361255744937807e-05
1.787548899301327765e-05
1.736698322929441929e-05
1.687723852228373289e-05
1.640541449887678027e-05
1.595065259607508779e-05
1.551225977891590446e-05
1.508943478256696835e-05
1.468156460759928450e-05
1.428797622793354094e-05
1.390803663525730371e-05
1.354117739538196474e-05
1.318682188866659999e-05
1.284446079807821661e-05
1.251362391485599801e-05
1.219377827510470524e-05
1.188451278721913695e-05
1.158537816081661731e-05
1.129597239923896268e-05
1.101591624319553375e-05
1.074481133400695398e-05
1.048234844347462058e-05
1.022813103190856054e-05
9.981879884435329586e-06
9.743275768414605409e-06
9.512036740488838404e-06
9.287858119932934642e-06
9.070498890650924295e-06
8.859706213115714490e-06
8.655208148411475122e-06
8.456810974166728556e-06
8.264239113486837596e-06
8.077311576926149428e-06
7.895851922512520105e-06
7.719615496171172708e-06
7.548433586634928361e-06
7.382113381027011201e-06
7.220543920993804932e-06
7.063490556902252138e-06
6.910835054441122338e-06
6.762398243154166266e-06
6.618073257413925603e-06
6.477691840700572357e-06
6.341133484966121614e-06
6.208254490047693253e-06
6.078957540012197569e-06
5.953110303380526602e-06
5.830599548062309623e-06
5.711312951461877674e-06
5.595169568550772965e-06
5.482042524818098173e-06
5.371844508772483096e-06
5.264476385491434485e-06
5.159864485904108733e-06
5.057906946603907272e-06
4.958518729836214334e-06
4.861619800067273900e-06
4.767171049024909735e-06
4.675046966440277174e-06
4.585199803841533139e-06
4.497549980442272499e-06
4.412062480696476996e-06
4.328621344029670581e-06
4.247213837516028434e-06
4.167743099969811738e-06
4.090188213012879714e-06
4.014458681922405958e-06
3.940519491152372211e-06
3.868328803946496919e-06
3.797811586991883814e-06
3.728927367774304003e-06
3.661642494989791885e-06
3.595898760977433994e-06
3.531663196554291062e-06
3.468899194558616728e-06
3.407532176424865611e-06
3.347560323163634166e-06
3.288936113676754758e-06
3.231613618481787853e-06
3.175557367285364307e-06
3.120742121609509923e-06
3.067125362576916814e-06
3.014688218172523193e-06
2.963391807497828268e-06
2.913201569754164666e-06
2.864098178179119714e-06
2.816032974806148559e-06
2.769015509329619817e-06
2.722989620451699011e-06
2.677919837879016995e-06
2.633799795148661360e-06
2.590609710750868544e-06
2.548317979744751938e-06
2.506902546883793548e-06
2.466340674800449051e-06
2.426619403195218183e-06
2.387696213190793060e-06
2.349578153371112421e-06
2.312235892532044090e-06
2.275642373206210323e-06
2.239795321656856686e-06
2.204650854764622636e-06
2.170209199903183617e-06
2.136459215762442909e-06
2.103371571138268337e-06
2.070922846542089246e-06
2.039126229647081345e-06
2.007943976423121057e-06
1.977370629901997745e-06
1.947382315847789869e-06
1.917974486786988564e-06
1.889126565401966218e-06
1.860840939116314985e-06
1.833081569202477112e-06
1.805850388336693868e-06
1.779131480361684225e-06
1.752929392750957049e-06
1.727198537082585972e-06
1.701962560218817089e-06
1.677188151916197967e-06
1.652875084801053163e-06
1.629009489079180639e-06
1.605578404451080132e-06
1.582578875058970880e-06
1.560005443934642244e-06
1.537829461994988378e-06
1.516065708528913092e-06
1.494684852332284208e-06
1.473693941989040468e-06
1.453080699320707936e-06
1.432820226909825578e-06
1.412933670508209616e-06
1.393390562043350656e-06
1.374199428028077818e-06
1.355338440589548554e-06
1.336811237706569955e-06
1.318803697358816862e-06
1.300909730161947664e-06
1.283128653994936030e-06
1.266044819203671068e-06
1.248869239134364761e-06
1.232367253578559030e-06
1.215953602695662994e-06
1.199827124764851760e-06
1.183973381557734683e-06
1.168377480098570231e-06
1.153054768110450823e-06
1.137982394538994413e-06
1.123170363825920504e-06
1.108597302845737431e-06
1.094266394829901401e-06
1.080173319678578991e-06
1.066307845576375257e-06
1.052677930601930711e-06
1.039268568092666101e-06
1.026079758048581425e-06
1.013098994917527307e-06
1.000336965262249578e-06
9.877765023702522740e-07
9.754161283126450144e-07
9.632591400077217259e-07
9.512896212982013822e-07
9.395145639246038627e-07
9.279234518544399180e-07
9.165266874333610758e-07
9.052995437741628848e-07
8.942538443079683930e-07
8.833731044433079660e-07
8.726749456400284544e-07
8.621410643172566779e-07
8.517699825461022556e-07
8.415507295467250515e-07
8.314982551382854581e-07
8.216012474804301746e-07
8.118470304907532409e-07
8.022565793908142950e-07
7.927988008304964751e-07
7.834900088710128330e-07
7.743233823021000717e-07
7.652995464013656601e-07
7.563999133708421141e-07
7.476416499230253976e-07
7.390166842924372759e-07
7.305180815819767304e-07
7.221367468446260318e-07
7.138881983337341808e-07
7.057636821627966128e-07
6.977563202781311702e-07
6.898640663166588638e-07
6.820962425990728661e-07
6.744340339537302498e-07
6.668860805802978575e-07
6.594431170015013777e-07
6.521167961182072759e-07
6.448915428336476907e-07
6.377699151016713586e-07
6.307460012067167554e-07
6.238287255655450281e-07
6.170059236865199637e-07
6.102891347836703062e-07
6.036600552761228755e-07


==> figs/MRI/Radial/Knee1/REDEnergy_ISTA/lst_psnr_time.txt <==
0	19.5958829946714
0.475918948184699	20.7376061565827
1.00681496737525	21.6763013052424
1.57702229730785	22.4485513066161
2.07866258872673	23.0904804170567
2.59670028369874	23.6330017650025
3.12450853129849	24.1004100106246
3.60419094236568	24.5108605930895
4.15852297935635	24.8775646667225
4.72921626130119	25.2100403561786
5.21736349631101	25.5151580203909
5.78046386037022	25.7979264957577
6.23912039911374	26.0620540041942
6.71212680311874	26.3103360867015
7.20761873014271	26.5449234846764
7.70894367294386	26.7675048528334
8.2293559089303	26.9794322777663
8.79170025931671	27.1818082842028
9.27446429058909	27.375547398293
9.83152681263164	27.5614205491621
10.3856044695713	27.7400865698735
10.8761678235605	27.9121127715953
11.4341158554889	28.0779956682268
11.9193822708912	28.2381724217819
12.4314654720947	28.3930315614532
12.9932376104407	28.5429213225878
13.5035827187821	28.6881563090277
14.0152716068551	28.8290225058012
14.5303391292691	28.9657826206712
14.9651121124625	29.0986721157692
15.4338093972765	29.2279077292019
15.952278115321	29.353689802238
16.431090101134	29.4762047404756
16.9597313590348	29.5956283786641
17.4746029083617	29.7121195249827
17.9242213461548	29.8258259999123
18.4200482638553	29.9368805834217
18.9609039071947	30.0454057271497
19.4524992080405	30.1515183216687
19.9999353741296	30.2553307999696
20.4804036123678	30.3569442880129
20.9378168052062	30.4564517425278
21.460480581969	30.5539385511298
21.9471168131568	30.6494877297596
22.4666421078146	30.7431788285297
23.0000183619559	30.8350853039629
23.5165476403199	30.9252770899879
24.0873083742335	31.013816689084
24.5830895542167	31.1007661132744
25.1133740940131	31.186185127821
25.6630254490301	31.270123371051
26.1682827686891	31.3526285324933
26.6768954256549	31.4337487891317
27.1995240566321	31.5135283144983
27.6549442824908	31.5920114773349
28.1697363005951	31.6692430902818
28.6967740356922	31.7452566566532
29.1776754315943	31.8200879818178
29.708597955294	31.8937701668359
30.2106455462053	31.9663362278745
30.6518162228167	32.0378182637642
31.1511599961668	32.1082524801198
31.6967016579583	32.1776644346307
32.1954555707052	32.2460788080051
32.7471728995442	32.3135202281722
33.2125989957713	32.380013872088
33.6991187799722	32.4455839908553
34.2521221912466	32.5102530155996
34.7265468840487	32.5740442346368
35.2374049173668	32.636979000808
35.7433083662763	32.699077445874
36.2042220449075	32.7603620895699
36.6728162867948	32.8208476711864
37.1950629199855	32.8805532133499
37.650435728021	32.9394985620722
38.147113579791	32.997698007627
38.6560516520403	33.0551696057532
39.1397741972469	33.1119294689224
39.6630748091266	33.1679922482688
40.2072936003096	33.2233717885687
40.6767101143487	33.2780831041095
41.2015129830688	33.3321407952847
41.6716623459943	33.385558649025
42.1151729919948	33.438354209331
42.5876473011449	33.4905379023701
43.0885054254904	33.5421191084772
43.5618402445689	33.593109023058
44.1191868255846	33.6435196589605
44.5847497056238	33.6933625602116
45.1126239225268	33.7426485931896
45.6773671256378	33.7913882541486
46.1643988215365	33.839591944628
46.6991453208029	33.8872698475803
47.2114955917932	33.9344315515814
47.6706852698699	33.981086531152
48.1599071547389	34.0272442054561
48.7118300977163	34.0729138393994
49.1909109191038	34.1181041661488
49.7343063764274	34.1628244103268
50.2176281912252	34.2070828508484
50.7539817132056	34.250886771146
51.3189519844018	34.2942441175694
51.8086462924257	34.337162687416
52.3277164921165	34.3796492748115
52.8353415643796	34.4217107929395
53.2982261911966	34.4633540612902
53.8138009402901	34.5045860823408
54.3618569835089	34.5454172951686
54.8228910407051	34.5858512012194
55.3490964886732	34.6258938322117
55.8267991198227	34.6655515896801
56.3222102075815	34.7048312006405
56.8811676786281	34.7437383913481
57.3684704927728	34.782278701013
57.916039693635	34.8204576890919
58.453890492674	34.8582814329755
58.9644880574197	34.8957557537104
59.505860121455	34.9328859100775
59.9874301333912	34.969677367313
60.4849994811229	35.0061355687499
61.0210230848752	35.0422653380094
61.5203629829921	35.0780711429872
61.9808927020058	35.1135577400348
62.4888270199299	35.1487298904517
62.9582326067612	35.1835917908889
63.4069515028968	35.218148021585
63.8755522165447	35.2524033118792
64.3568264907226	35.2863622594737
64.8169560539536	35.3200285668721
65.3147230339237	35.3534065538782
65.7877935259603	35.3865013165549
66.2309801480733	35.4193191165792
66.680566387251	35.4518624584759
67.1534884362482	35.4841328489099
67.6141452142037	35.5161329183668
68.0949489148334	35.5478669217188
68.5739199630916	35.5793381562929
69.0414491421543	35.610548757169
69.5531355044805	35.6415020951507
70.0673783556558	35.672201573909
70.5321616306901	35.702650599621
71.018398643937	35.7328524239826
71.4849988352507	35.7628100090144
71.9240178740583	35.7925263216438
72.3776708529331	35.822004438405
72.8431065147743	35.8512474832655
73.2774980617687	35.8802587088541
73.7277035908774	35.9090413719154
74.1920733842999	35.937598705878
74.6380058801733	35.9659342410744
75.1174002019688	35.9940506017419
75.6077397200279	36.0219500965388
76.0559428418055	36.0496350953381
76.4997447896749	36.0771076111536
76.9643494170159	36.1043700027583
77.4056133683771	36.1314243646338
77.8551905383356	36.158273030497
78.3063696711324	36.1849188054157
78.7572879041545	36.2113641288448
79.2430176911876	36.2376105850451
79.7485955944285	36.2636603568124
80.1668039914221	36.2895156039573
80.6060941517353	36.3151784474153
81.0678554638289	36.3406510108418
81.5308107705787	36.3659354338169
82.0073139807209	36.3910337901302
82.5168998204172	36.415948451114
82.9618038758636	36.4406815650414
83.4139495268464	36.4652349256336
83.8729313057847	36.4896102202265
84.342431078665	36.5138093483233
84.8157447068952	36.5378341404268
85.2882406790741	36.5616864399821
85.7338867690414	36.585368227138
86.201772310771	36.6088812922213
86.7165818968788	36.632227627329
87.2213794337586	36.6554095402809
87.7023995127529	36.6784292477454
88.1844454510137	36.7012879195425
88.6402127561159	36.7239871527102
89.1382498918101	36.7465285411258
89.6964834188111	36.7689138169476
90.1862887796015	36.7911445072667
90.6562009346671	36.8132220343406
91.1640314138494	36.8351480349986
91.5840427940711	36.8569250187187
92.0170971569605	36.8785551404919
92.4732324611396	36.9000383192059
92.9304792052135	36.9213758559096
93.4313422255218	36.9425689997419
93.9488127664663	36.963619376251
94.4447127026506	36.9845284241751
94.9703473648988	37.0052976294872
95.4581626551226	37.0259285567284
95.9941428988241	37.0464224450955
96.549551656004	37.0667806947982
97.0579932061955	37.0870044057323
97.5809668842703	37.1070949437025
98.1210836074315	37.1270535712973
98.5987494825386	37.1468816398145
99.1258301376365	37.166580351668
99.6866565444507	37.186151030423
100.159554017708	37.2055950293816
100.689217154402	37.224913548657
101.178992083296	37.244107949514
101.665435502306	37.2631791022375
102.171352423262	37.2821284995006
102.663588937372	37.3009572231129
103.13244598126	37.3196666085528
103.660400517285	37.3382575037942
104.130367166363	37.3567313262281
104.593180865515	37.3750891061743
105.065284064505	37.3933319825926
105.548042988405	37.4114610059586
105.989201452583	37.4294773146802
106.445137940813	37.4473819081443
106.915466764476	37.465175828865
107.372141261585	37.4828602530975
107.852542404551	37.5004361409351
108.345056196675	37.517904612654
108.800161337946	37.5352666301682
109.287383762188	37.5525232240247
109.765410504304	37.5696754142307
110.248158327304	37.5867241632315
110.757191622164	37.6036705200143
111.249259766191	37.6205153739187
111.720462542959	37.6372594759789
112.233884721994	37.6539038850176
112.701307546813	37.670449344476
113.178283742629	37.6868969384037
113.680742275435	37.7032472890438
114.157584787346	37.7195013240795
114.601853922475	37.7356598525356
115.063104847446	37.7517237652137
115.502421885263	37.767693894205
115.969632497523	37.783571002044
116.421586015262	37.7993570884501
116.875315892044	37.8150517503546
117.284236260224	37.8306547692803
117.718101640232	37.8461691446615
118.184183909558	37.8615934685096
118.608314216603	37.8769307763114
119.074115105439	37.8921806040096
119.555817403365	37.9073447042451
119.987618702464	37.9224236468947
120.42835652642	37.9374175760748
120.874295825139	37.9523273148929
121.304597653914	37.9671534724906
121.800896914676	37.9818966115919
122.319789077621	37.9965575759821
122.763553104829	38.0111369822318
123.220877155196	38.0256355128877
123.699210622348	38.0400538274917
124.117999203503	38.0543926416023
124.59213748062	38.068652989108
125.099500447512	38.0828357687974
125.556071826722	38.0969423909154
126.070113769732	38.1109727215337
126.581718973815	38.1249271827907
126.995699268766	38.1388060924631
127.449568023905	38.1526101181931
127.920282152947	38.166339905234
128.343271454796	38.1799961036762
128.821557207033	38.1935792898851
129.333991773427	38.2070901406559
129.781098951586	38.2205292709221
130.225282746367	38.2338972946106
130.676064288244	38.2471947853469
131.075228013098	38.2604223234243
131.485618692823	38.2735806086516
131.943993274588	38.2866701532913
132.388772962615	38.2996914640658
132.803548845463	38.3126453065977
133.222918170504	38.3255321344615
133.649958871305	38.3383525569816
134.059938466176	38.351107093259
134.498082961421	38.363796229491
134.938450284768	38.3764206583746
135.365948392078	38.3889807901998
135.797581085004	38.4014772411366
136.257382606622	38.4139104427871
136.667915844359	38.4262810254744
137.118065450341	38.4385893208564
137.622467020992	38.4508359027012
138.089579900261	38.463021286613
138.555288036354	38.4751458767345
139.055294007529	38.4872102935132
139.476458496414	38.4992149432953
139.939741353504	38.5111602327713
140.436739364639	38.5230467341691
140.941151271574	38.5348749113045
141.37973554153	38.5466451319922
141.894776451401	38.5583578430658
142.331156556495	38.5700136640665
142.772164854687	38.5816128938405
143.267172395717	38.5931560415431
143.763806785922	38.6046435472543
144.179507422261	38.6160757426971
144.647226033267	38.6274530901049
145.090609547216	38.6387761785469
145.478913378436	38.6500453477795


==> figs/MRI/Radial/Knee1/REDEnergy_QNP/lst_cost_time.txt <==
0	57.23494
0.3085867	36.08837
0.747065	1.097081
1.235366	0.03838648
1.675734	0.01791697
2.118522	0.01539772
2.585263	0.01410098
3.016315	0.01327016
3.49767	0.01270055
4.022896	0.01229121
4.491955	0.01198593
5.025425	0.01175118
5.507577	0.01156607
5.995021	0.01141705
6.525187	0.01129489
6.983818	0.01119331
7.487486	0.01110767
8.027436	0.01103465
8.489203	0.01097177
9.015169	0.01091713
9.498896	0.01086931
10.01785	0.01082713
10.53165	0.01078968
11.0145	0.01075624
11.47734	0.01072623
11.93414	0.01069915
12.37501	0.01067461
12.90745	0.01065229
13.46719	0.0106319
13.89373	0.0106132
14.35982	0.01059599
14.83375	0.01058011
15.24596	0.01056541
15.70409	0.01055176
16.19857	0.01053904
16.61781	0.01052721
17.06448	0.01051612
17.53912	0.01050572
17.95282	0.01049596
18.43859	0.01048676
18.95105	0.0104781
19.35494	0.01046989
19.81034	0.01046214
20.2604	0.01045478
20.69663	0.01044779
21.18958	0.01044115
21.69051	0.01043482
22.11808	0.01042878
22.59666	0.01042301
23.03678	0.01041748
23.48384	0.0104122
23.94696	0.01040713
24.40618	0.01040227
24.84822	0.0103976
25.35552	0.01039309
25.78354	0.01038877
26.20273	0.01038459
26.62201	0.01038057
27.06984	0.01037668
27.47675	0.01037292
27.8921	0.01036928
28.33517	0.01036576
28.73779	0.01036234
29.1866	0.01035903
29.65085	0.0103558
30.04543	0.01035269
30.44509	0.01034965
30.87259	0.01034671
31.27694	0.01034384
31.6959	0.01034104
32.16209	0.01033831
32.59757	0.01033566
33.05256	0.01033307
33.50327	0.01033052
33.93521	0.01032805
34.3855	0.01032565
34.86759	0.01032327
35.31319	0.01032096
35.77973	0.01031871
36.26902	0.0103165
36.71161	0.01031431
37.20736	0.01031219
37.73154	0.01031011
38.18341	0.01030807
38.68398	0.01030606
39.14943	0.01030407
39.57594	0.01030213
40.03507	0.01030023
40.48515	0.01029836
40.90611	0.01029652
41.36031	0.01029471
41.79088	0.01029291
42.21048	0.01029116
42.64973	0.01028945
43.07935	0.01028775
43.5375	0.01028608
44.02259	0.01028443
44.50712	0.01028279
44.92584	0.01028118
45.39382	0.01027959
45.8423	0.01027802
46.27522	0.01027647
46.72857	0.01027495
47.17982	0.01027344
47.65422	0.01027195
48.19146	0.01027048
48.64717	0.01026902
49.10913	0.01026758
49.59491	0.01026617
50.09196	0.01026475
50.61609	0.01026338
51.16228	0.01026199
51.58833	0.01026063
52.06451	0.01025928
52.56567	0.01025795
53.01126	0.01025662
53.48742	0.0102553
53.9857	0.010254
54.39839	0.01025272
54.83948	0.01025146
55.31572	0.01025018
55.7561	0.01024893
56.1955	0.01024769
56.66666	0.01024646
57.09015	0.01024524
57.58041	0.01024402
58.06547	0.01024282
58.50969	0.01024162
58.96544	0.01024044
59.45173	0.01023926
59.87766	0.0102381
60.39005	0.01023694
60.91077	0.0102358
61.35963	0.01023464
61.82593	0.0102335
62.31555	0.01023237
62.7783	0.01023125
63.31739	0.01023014
63.83247	0.01022903
64.29872	0.01022793
64.82876	0.01022682
65.27404	0.01022573
65.70915	0.01022464
66.16827	0.01022357
66.64484	0.01022249
67.07114	0.01022143
67.55692	0.01022037
67.99915	0.01021933
68.43951	0.01021827
68.92022	0.01021723
69.4008	0.0102162
69.79173	0.01021515
70.21755	0.01021414
70.65215	0.01021311
71.08321	0.01021209
71.5767	0.01021106
72.0848	0.01021006
72.49979	0.01020904
72.92893	0.01020804
73.36207	0.01020703
73.81804	0.01020605
74.33574	0.01020506
74.80145	0.01020408
75.26851	0.01020309
75.76315	0.0102021
76.20421	0.01020111
76.62838	0.01020015
77.08215	0.01019918
77.52821	0.01019822
77.97028	0.01019725
78.42435	0.0101963
78.88475	0.01019532
79.29641	0.01019437
79.73532	0.01019341
80.17367	0.01019247
80.62296	0.01019152
81.13162	0.01019058
81.66287	0.01018963
82.11729	0.01018869
82.61434	0.01018774
83.08545	0.01018681
83.51727	0.01018588
84.02509	0.01018496
84.52499	0.01018403
84.98182	0.01018311
85.50346	0.01018219
85.94238	0.01018127
86.43438	0.01018035
86.95227	0.01017944
87.42934	0.01017852
87.93823	0.01017761
88.45312	0.0101767
88.88554	0.0101758
89.32709	0.01017489
89.77713	0.01017399
90.21357	0.01017308
90.66602	0.01017219
91.15398	0.01017129
91.57752	0.01017039
92.07578	0.01016948
92.60867	0.0101686
93.0617	0.0101677
93.55974	0.01016679
94.02543	0.01016591
94.47867	0.01016502
94.95673	0.01016413
95.45853	0.01016324
95.88205	0.01016236
96.33327	0.01016148
96.77928	0.0101606
97.21071	0.01015973
97.65621	0.01015883
98.10784	0.01015796
98.54698	0.01015708
99.01496	0.01015621
99.49992	0.01015532
99.93888	0.01015445
100.4398	0.01015358
100.9552	0.01015272
101.3986	0.01015183
101.8783	0.01015095
102.352	0.01015009
102.7665	0.01014921
103.2123	0.01014835
103.6583	0.01014749
104.0764	0.01014662
104.5181	0.01014576
104.9716	0.01014489
105.3882	0.01014403
105.8202	0.01014318
106.3132	0.01014231
106.7507	0.01014143
107.1723	0.01014058
107.6309	0.01013972
108.0409	0.01013886
108.463	0.01013801
108.9307	0.01013714
109.3754	0.01013629
109.8844	0.01013542
110.3829	0.01013456
110.8184	0.0101337
111.2622	0.01013285
111.7313	0.01013201
112.1792	0.01013114
112.654	0.01013029
113.1293	0.01012944
113.5744	0.01012858
114.0485	0.01012772
114.5075	0.01012687
114.9238	0.010126
115.3531	0.01012516
115.8198	0.01012431
116.266	0.01012345
116.7012	0.01012259
117.1858	0.01012175
117.6097	0.0101209
118.0695	0.01012005
118.5612	0.01011921
119.0182	0.01011836
119.4904	0.0101175
119.9867	0.01011665
120.419	0.0101158
120.9412	0.01011495
121.4665	0.0101141
121.9138	0.01011325
122.4391	0.0101124
122.9255	0.01011156
123.3967	0.0101107
123.8678	0.01010986
124.3252	0.01010901
124.7499	0.01010816
125.1961	0.0101073
125.6425	0.01010645
126.092	0.0101056
126.5944	0.01010476
127.1159	0.01010391
127.5566	0.01010306
128.0281	0.01010222
128.4857	0.01010136
128.8952	0.01010052
129.3762	0.01009967
129.8698	0.01009882
130.3212	0.01009797
130.8003	0.01009714
131.2815	0.01009629
131.7383	0.01009543
132.2302	0.0100946
132.7359	0.01009374
133.1732	0.0100929
133.624	0.01009205
134.0752	0.01009119
134.5065	0.01009034
134.9911	0.01008949
135.4912	0.01008866
135.912	0.01008779
136.4127	0.01008696
136.8654	0.0100861
137.3245	0.01008525
137.8264	0.01008441
138.3275	0.01008356
138.7633	0.0100827


==> figs/MRI/Radial/Knee1/REDEnergy_QNP/lst_iter_diff.txt <==
1.823064422607421875e+01
5.447542114257812500e+02
2.202682495117187500e+01
6.630312204360961914e-01
1.447167247533798218e-01
7.914137840270996094e-02
5.078526586294174194e-02
3.480282425880432129e-02
2.499794960021972656e-02
1.863487809896469116e-02
1.432380732148885727e-02
1.128900609910488129e-02
9.083986282348632812e-03
7.444071583449840546e-03
6.189392413944005966e-03
5.217180121690034866e-03
4.446920007467269897e-03
3.827708540484309196e-03
3.325529163703322411e-03
2.910457551479339600e-03
2.566476352512836456e-03
2.277899300679564476e-03
2.034714911133050919e-03
1.825188170187175274e-03
1.646434422582387924e-03
1.492090173996984959e-03
1.357430941425263882e-03
1.239247387275099754e-03
1.136143575422465801e-03
1.045412616804242134e-03
9.650084539316594601e-04
8.933788631111383438e-04
8.291602134704589844e-04
7.723215967416763306e-04
7.199621759355068207e-04
6.733236950822174549e-04
6.313160411082208157e-04
5.929630133323371410e-04
5.581586156040430069e-04
5.265398067422211170e-04
4.974812036380171776e-04
4.709094937425106764e-04
4.465518868528306484e-04
4.241430142428725958e-04
4.034542653243988752e-04
3.848691703751683235e-04
3.665902477223426104e-04
3.504198102746158838e-04
3.351044724695384502e-04
3.208704001735895872e-04
3.075534768868237734e-04
2.951627539005130529e-04
2.836257335729897022e-04
2.729152911342680454e-04
2.627579669933766127e-04
2.532812068238854408e-04
2.444587880745530128e-04
2.360965008847415447e-04
2.281273918924853206e-04
2.206490316893905401e-04
2.136518887709826231e-04
2.070608461508527398e-04
2.007923176279291511e-04
1.948675053426995873e-04
1.892721047624945641e-04
1.839640608523041010e-04
1.788954832591116428e-04
1.740788866300135851e-04
1.695217652013525367e-04
1.651992643019184470e-04
1.610927720321342349e-04
1.571840693941339850e-04
1.534648763481527567e-04
1.499130303272977471e-04
1.465400273445993662e-04
1.433353172615170479e-04
1.401655754307284951e-04
1.371940161334350705e-04
1.343328913208097219e-04
1.315830886596813798e-04
1.289633801206946373e-04
1.264619058929383755e-04
1.240574347320944071e-04
1.217540411744266748e-04
1.195645745610818267e-04
1.174839708255603909e-04
1.154306301032193005e-04
1.134371923399157822e-04
1.115530249080620706e-04
1.097455315175466239e-04
1.080091897165402770e-04
1.063121162587776780e-04
1.046688921633176506e-04
1.031017236527986825e-04
1.015967573039233685e-04
1.001592027023434639e-04
9.879323624772951007e-05
9.745376883074641228e-05
9.612422581994906068e-05
9.484756446909159422e-05
9.361926640849560499e-05
9.243538806913420558e-05
9.129384125117212534e-05
9.018962737172842026e-05
8.912506746128201485e-05
8.809081191429868340e-05
8.709161920705810189e-05
8.612075180280953646e-05
8.518230606568977237e-05
8.427359716733917594e-05
8.339463965967297554e-05
8.253890700871124864e-05
8.170832734322175384e-05
8.090488699963316321e-05
8.015641651581972837e-05
7.945465040393173695e-05
7.865919178584590554e-05
7.791821553837507963e-05
7.721957808826118708e-05
7.654225919395685196e-05
7.588791049784049392e-05
7.524886314058676362e-05
7.462798384949564934e-05
7.402372284559533000e-05
7.343817560467869043e-05
7.286688924068585038e-05
7.231392373796552420e-05
7.177599036367610097e-05
7.125171396182850003e-05
7.074302993714809418e-05
7.024652586551383138e-05
6.976342410780489445e-05
6.929288065293803811e-05
6.883301102789118886e-05
6.838845001766458154e-05
6.795481749577447772e-05
6.753429624950513244e-05
6.712136382702738047e-05
6.672159361187368631e-05
6.633326847804710269e-05
6.595095328520983458e-05
6.558017776114866138e-05
6.521863542729988694e-05
6.486516940640285611e-05
6.452147499658167362e-05
6.418215343728661537e-05
6.385462620528414845e-05
6.353260687319561839e-05
6.322134140646085143e-05
6.291335739661008120e-05
6.261963426368311048e-05
6.233005842659622431e-05
6.205382669577375054e-05
6.178499461384490132e-05
6.151616980787366629e-05
6.124985520727932453e-05
6.098693484091199934e-05
6.073560143704526126e-05
6.049456715118139982e-05
6.028043208061717451e-05
6.009653588989749551e-05
5.984917879686690867e-05
5.960185444564558566e-05
5.938524191151373088e-05
5.918202077737078071e-05
5.897711162106133997e-05
5.877345029148273170e-05
5.857248470420017838e-05
5.837550634169019759e-05
5.818550926051102579e-05
5.800354483653791249e-05
5.782584048574790359e-05
5.764977686339989305e-05
5.746314127463847399e-05
5.728915493818931282e-05
5.712190250051207840e-05
5.695774234482087195e-05
5.680086542270146310e-05
5.664804484695196152e-05
5.650182720273733139e-05
5.636333662550896406e-05
5.624262848868966103e-05
5.609216532320715487e-05
5.594903632299974561e-05
5.580829019891098142e-05
5.567115294979885221e-05
5.554197196033783257e-05
5.541560312849469483e-05
5.529103145818226039e-05
5.517019235412590206e-05
5.505088847712613642e-05
5.493691060109995306e-05
5.482708365889266133e-05
5.471918120747432113e-05
5.461457112687639892e-05
5.451268589240498841e-05
5.442135807243175805e-05
5.437005529529415071e-05
5.432742545963265002e-05
5.419303488451987505e-05
5.406972923083230853e-05
5.400995360105298460e-05
5.395922926254570484e-05
5.384545147535391152e-05
5.372251689550466835e-05
5.363057425711303949e-05
5.354698805604130030e-05
5.346646503312513232e-05
5.338953269529156387e-05
5.331522334017790854e-05
5.324125959305092692e-05
5.316976239555515349e-05
5.310136475600302219e-05
5.303389843902550638e-05
5.296966264722868800e-05
5.290558692649938166e-05
5.284440339892171323e-05
5.278668322716839612e-05
5.273219358059577644e-05
5.268242966849356890e-05
5.263041748548857868e-05
5.258072269498370588e-05
5.252696792013011873e-05
5.247354056336916983e-05
5.241896360530517995e-05
5.237012373981997371e-05
5.232069452176801860e-05
5.227324436418712139e-05
5.222832987783476710e-05
5.218375372351147234e-05
5.213900658418424428e-05
5.209818482398986816e-05
5.205925845075398684e-05
5.202443571761250496e-05
5.199556835577823222e-05
5.197396603762172163e-05
5.194237382966093719e-05
5.190293450141325593e-05
5.186579073779284954e-05
5.183166285860352218e-05
5.179933214094489813e-05
5.177070124773308635e-05
5.174040052224881947e-05
5.170908116269856691e-05
5.168105053598992527e-05
5.165665788808837533e-05
5.163016612641513348e-05
5.160765067557804286e-05
5.158626299817115068e-05
5.156658517080359161e-05
5.154705286258831620e-05
5.152933590579777956e-05
5.151178629603236914e-05
5.149934077053330839e-05
5.148560740053653717e-05
5.147406045580282807e-05
5.146294279256835580e-05
5.145028990227729082e-05
5.143511589267291129e-05
5.141980727785266936e-05
5.140185749041847885e-05
5.138731648912653327e-05
5.137412517797201872e-05
5.136358595336787403e-05
5.134956154506653547e-05
5.133817103342153132e-05
5.132704609422944486e-05
5.131867510499432683e-05
5.130871431902050972e-05
5.130293720867484808e-05
5.129499913891777396e-05
5.128875636728480458e-05
5.128406701260246336e-05
5.127756230649538338e-05
5.127364420332014561e-05
5.126998075866140425e-05
5.126657561049796641e-05
5.126261385157704353e-05
5.125971438246779144e-05
5.125740062794648111e-05
5.125404641148634255e-05
5.125489042256958783e-05
5.125265670358203351e-05
5.125200550537556410e-05
5.125211100676096976e-05
5.125201278133317828e-05
5.125330426380969584e-05
5.125592360855080187e-05
5.125868483446538448e-05
5.126238102093338966e-05
5.126407268107868731e-05
5.126826727064326406e-05
5.127432450535707176e-05
5.128209159011021256e-05
5.129104829393327236e-05
5.130234785610809922e-05
5.131680518388748169e-05
5.133027661941014230e-05
5.134168168297037482e-05
5.134653110872022808e-05


==> figs/MRI/Radial/Knee1/REDEnergy_QNP/lst_iter_diff_norm.txt <==
2.419076263904571533e-01
7.228499412536621094e+00
2.922802269458770752e-01
8.797951042652130127e-03
1.920287613756954670e-03
1.050149556249380112e-03
6.738841766491532326e-04
4.618086095433682203e-04
3.317049413453787565e-04
2.472715277690440416e-04
1.900666975416243076e-04
1.497970515629276633e-04
1.205380103783681989e-04
9.877751290332525969e-05
8.212881948566064239e-05
6.922825559740886092e-05
5.900745236431248486e-05
5.079095717519521713e-05
4.412739508552476764e-05
3.861969162244349718e-05
3.405530878808349371e-05
3.022609598701819777e-05
2.699921424209605902e-05
2.421894350845832378e-05
2.184700861107558012e-05
1.979897024284582585e-05
1.801213875296525657e-05
1.644392796151805669e-05
1.507581328041851521e-05
1.387187876389361918e-05
1.280497326661134139e-05
1.185449946206063032e-05
1.100236386264441535e-05
1.024815628625219688e-05
9.553384188620839268e-06
8.934524885262362659e-06
8.377112862945068628e-06
7.868196007621008903e-06
7.406365966744488105e-06
6.986806965869618580e-06
6.601220320590073243e-06
6.248632416827604175e-06
5.925424375163856894e-06
5.628074632113566622e-06
5.353550022846320644e-06
5.106939170218538493e-06
4.864390575676225126e-06
4.649820766644552350e-06
4.446596904017496854e-06
4.257720775058260188e-06
4.081015049450797960e-06
3.916598871001042426e-06
3.763510903809219599e-06
3.621390987973427400e-06
3.486610467007267289e-06
3.360860773682361469e-06
3.243793571527930908e-06
3.132831807306502014e-06
3.027087586815468967e-06
2.927855121015454642e-06
2.835007990142912604e-06
2.747549615378375165e-06
2.664370640559354797e-06
2.585752554296050221e-06
2.511505726943141781e-06
2.441071728753740899e-06
2.373815277678659186e-06
2.309902583874645643e-06
2.249432782264193520e-06
2.192076181017910130e-06
2.137586079697939567e-06
2.085720325339934789e-06
2.036369323832332157e-06
1.989238853639108129e-06
1.944481482496485114e-06
1.901957261907227803e-06
1.859897110989550129e-06
1.820466536628373433e-06
1.782501499292266089e-06
1.746013595038675703e-06
1.711251911729050335e-06
1.678059106779983267e-06
1.646153577894438058e-06
1.615589098946657032e-06
1.586536541253735777e-06
1.558928374834067654e-06
1.531681959932029713e-06
1.505230557086179033e-06
1.480229002481792122e-06
1.456244831388175953e-06
1.433204829481837805e-06
1.410685854352777824e-06
1.388881400998798199e-06
1.368086259390111081e-06
1.348116370536445174e-06
1.329041083408810664e-06
1.310915649810340255e-06
1.293141849600942805e-06
1.275499812436464708e-06
1.258559450434404425e-06
1.242260736944444943e-06
1.226551603394909762e-06
1.211404082823719364e-06
1.196751895804482047e-06
1.182625965157058090e-06
1.168902144854655489e-06
1.155643531092209741e-06
1.142760879702109378e-06
1.130308305619109888e-06
1.118250452236679848e-06
1.106587319554819260e-06
1.095232278203184251e-06
1.084211135093937628e-06
1.073550038199755363e-06
1.063618356056394987e-06
1.054306494552292861e-06
1.043751240104029421e-06
1.033919033943675458e-06
1.024648668135341723e-06
1.015661155179259367e-06
1.006978322948270943e-06
9.984986490962910466e-07
9.902599913402809761e-07
9.822418860494508408e-07
9.744721864990424365e-07
9.668915481597650796e-07
9.595540859663742594e-07
9.524161441731848754e-07
9.454593623559048865e-07
9.387094905832782388e-07
9.321212246504728682e-07
9.257108217752829660e-07
9.194670269607740920e-07
9.133648859460663516e-07
9.074659033103671391e-07
9.017118713927629869e-07
8.961318940237106290e-07
8.906525295060419012e-07
8.853479016579512972e-07
8.801951025816379115e-07
8.751220548219862394e-07
8.702020863893267233e-07
8.654047292111499701e-07
8.607144650341069791e-07
8.561538606954854913e-07
8.516513503309397493e-07
8.473052730550989509e-07
8.430322964159131516e-07
8.389020536014868412e-07
8.348152960024890490e-07
8.309178269882977474e-07
8.270753255601448473e-07
8.234099482251622248e-07
8.198427394745522179e-07
8.162756444107799325e-07
8.127418027470412198e-07
8.092530379144591279e-07
8.059180345298955217e-07
8.027196827242732979e-07
7.998782507456780877e-07
7.974380764608213212e-07
7.941558237689605448e-07
7.908740258244506549e-07
7.879997383497538976e-07
7.853031434024160262e-07
7.825841521480469964e-07
7.798817023285664618e-07
7.772150070195493754e-07
7.746012897769105621e-07
7.720801704635960050e-07
7.696656325606454629e-07
7.673075970160425641e-07
7.649713325008633547e-07
7.624948352713545319e-07
7.601861398143228143e-07
7.579668590551591478e-07
7.557885624009941239e-07
7.537068995588924736e-07
7.516790674344520085e-07
7.497388878618949093e-07
7.479011969735438470e-07
7.462995199603028595e-07
7.443029517162358388e-07
7.424037562486773822e-07
7.405361657220055349e-07
7.387164373540144879e-07
7.370022672148479614e-07
7.353254432018729858e-07
7.336724934248195495e-07
7.320690542655938771e-07
7.304859650503203738e-07
7.289735322046908550e-07
7.275162374753563199e-07
7.260844654410902876e-07
7.246963491525093559e-07
7.233443852783238981e-07
7.221325404316303320e-07
7.214517836473532952e-07
7.208861347862693947e-07
7.191028430497681256e-07
7.174666620812786277e-07
7.166735258579137735e-07
7.160004429351829458e-07
7.144906817302398849e-07
7.128594461391912773e-07
7.116394158401817549e-07
7.105302870513696689e-07
7.094618013070430607e-07
7.084409503477218095e-07
7.074549444041622337e-07
7.064734859341115225e-07
7.055247692733246367e-07
7.046171504043741152e-07
7.037219234007352497e-07
7.028695563349174336e-07
7.020193493190163281e-07
7.012075116108462680e-07
7.004416033851157408e-07
6.997185550972062629e-07
6.990582051003002562e-07
6.983680691519111861e-07
6.977086286497069523e-07
6.969953574298415333e-07
6.962864063098095357e-07
6.955622211535228416e-07
6.949141493350907695e-07
6.942582331248559058e-07
6.936286354175535962e-07
6.930326321707980242e-07
6.924411195541324560e-07
6.918473900441313162e-07
6.913056722623878159e-07
6.907891929586185142e-07
6.903271128066990059e-07
6.899440450069960207e-07
6.896573836456809659e-07
6.892382202750013676e-07
6.887148629175499082e-07
6.882219736326078419e-07
6.877691589579626452e-07
6.873401616758201271e-07
6.869602202641544864e-07
6.865581667625519913e-07
6.861425845272606239e-07
6.857706011942354962e-07
6.854469347672420554e-07
6.850954150650068186e-07
6.847966460554744117e-07
6.845128837085212581e-07
6.842517450422747061e-07
6.839925958956882823e-07
6.837574915152799804e-07
6.835246040282072499e-07
6.833594738964166027e-07
6.831772338955488522e-07
6.830239840383001138e-07
6.828764753663563170e-07
6.827086167504603509e-07
6.825072205174365081e-07
6.823041189818468411e-07
6.820659450568200555e-07
6.818729616497876123e-07
6.816979407631151844e-07
6.815581059527175967e-07
6.813720005993673112e-07
6.812208539486164227e-07
6.810732315898349043e-07
6.809621595493808854e-07
6.808299986005295068e-07
6.807533168284862768e-07
6.806479859733371995e-07
6.805651651120570023e-07
6.805029215684044175e-07
6.804166332585737109e-07
6.803646215303160716e-07
6.803160204071900807e-07
6.802708298891957384e-07
6.802182497267494909e-07
6.801797667321807239e-07
6.801490712859958876e-07
6.801045628890278749e-07
6.801157610425434541e-07
6.800861456213169731e-07
6.800775054216501303e-07
6.800789265071216505e-07
6.800776191084878519e-07
6.800947289775649551e-07
6.801295171499077696e-07
6.801661243116541300e-07
6.802151801821310073e-07
6.802376333325810265e-07
6.802932830396457575e-07
6.803736596339149401e-07
6.804767167523095850e-07
6.805955763411475345e-07
6.807455292801023461e-07
6.809373189753387123e-07
6.811160915276559535e-07
6.812674655520822853e-07
6.813318123022327200e-07


==> figs/MRI/Radial/Knee1/REDEnergy_QNP/lst_psnr_time.txt <==
0	19.5958830072766
0.308586647268385	20.7375967307936
0.747065021190792	32.3852583810998
1.23536580707878	37.3977971597878
1.67573364218697	38.3729607501134
2.11852191528305	38.9993064803482
2.5852624331601	39.493213850415
3.0163155104965	39.8982681357077
3.49766990728676	40.2388744548137
4.02289621112868	40.5310242042356
4.4919548900798	40.7856486545316
5.02542511792853	41.0104890662844
5.50757757388055	41.2111830267427
5.99502096092328	41.3919456502952
6.52518643951043	41.5559998324208
6.98381801322103	41.7057969234965
7.48748576594517	41.8433997574881
8.02743656514212	41.9703429276569
8.48920329008251	42.0878974247277
9.01516937604174	42.1971643708746
9.49889583000913	42.2990189122526
10.0178468218073	42.3942315564757
10.531647073105	42.4834306886486
11.0145008042455	42.5671880765315
11.4773380742408	42.6459237795747
11.9341367981397	42.7200731479128
12.3750141551718	42.7899875457334
12.9074463970028	42.8559713588748
13.4671862223186	42.9183011655982
13.8937256094068	42.9772473964527
14.3598205042072	43.0330439490467
14.8337511350401	43.0858981997636
15.2459583659656	43.1359923801758
15.7040886757895	43.1834911676316
16.1985735525377	43.2285667389379
16.6178109594621	43.2713273414599
17.0644804155454	43.3119225065989
17.5391213996336	43.3504760482904
17.9528210004792	43.3870909574523
18.4385847654194	43.4218698384056
18.9510499364696	43.4549103814631
19.3549423916265	43.4862966568718
19.8103450345807	43.5161114128692
20.2603969266638	43.5444314894392
20.6966276313178	43.5713273396917
21.1895804661326	43.5968617149414
21.6905062152073	43.6211097228551
22.1180798620917	43.6440927001757
22.5966569953598	43.6658876823144
23.0367788672447	43.6865353173784
23.483834956307	43.7060841992768
23.9469631123357	43.7245773656044
24.406182765495	43.742058381881
24.8482219004072	43.7585657162847
25.355521755293	43.7741395716575
25.7835434544832	43.78881212309
26.202725764364	43.8026178351483
26.622006196063	43.8155900951056
27.069838069845	43.8277577865518
27.476748585701	43.8391453382413
27.8921008277684	43.8497810245206
28.3351712538861	43.8596911246121
28.7377863349393	43.8689016418312
29.1865968629718	43.8774352050922
29.6508487509564	43.8853137042176
30.0454262127168	43.8925598252971
30.4450910585001	43.899193057703
30.8725887103938	43.9052309268827
31.2769384193234	43.910691186502
31.6958996849135	43.9155940554548
32.1620854358189	43.9199559894103
32.5975667354651	43.9237926198424
33.0525608756579	43.9271203990533
33.5032655885443	43.9299529478413
33.9352115737274	43.9323066452538
34.3854997497983	43.9341934686788
34.867591291666	43.9356272299084
35.3131942623295	43.9366189458731
35.7797308624722	43.9371826235378
36.2690215897746	43.9373285235699
36.7116143070161	43.9370702219266
37.2073548650369	43.9364178739827
37.7315457039513	43.9353825891343
38.1834072228521	43.9339735057694
38.6839831667021	43.9322015797361
39.1494347127154	43.9300758703716
39.575933848042	43.9276050326223
40.0350688351318	43.9247989285609
40.4851496042684	43.9216662322373
40.9061044533737	43.9182146172179
41.3603134886362	43.914451648751
41.7908784658648	43.9103866149682
42.2104745069519	43.9060248663148
42.6497349962592	43.9013756348563
43.0793475890532	43.8964441742611
43.5375005560927	43.891237264135
44.0225958731025	43.885762541054
44.5071188863367	43.8800270572529
44.9258416714147	43.8740361046418
45.3938171053305	43.8677962034473
45.8422967921942	43.8613129401456
46.2752236672677	43.8545926747225
46.7285653268918	43.8476396753775
47.1798184309155	43.8404595043127
47.65422629565	43.8330574540391
48.1914612338878	43.8254405231453
48.6471682586707	43.8176104567344
49.1091254125349	43.8095725152451
49.5949044195004	43.8013319393737
50.0919620892964	43.792892356757
50.6160835847259	43.7842598885113
51.1622861884534	43.7754370608662
51.5883272672072	43.7664291631346
52.0645118462853	43.7572391513658
52.565668608062	43.7478722853694
53.0112658459693	43.7383293090869
53.4874210986309	43.7286136903064
53.9856982724741	43.7187330975806
54.3983882013708	43.7086904862593
54.8394780862145	43.698491827753
55.3157240883447	43.6881360500737
55.7561051743105	43.677626896783
56.1955003752373	43.6669677864507
56.6666555921547	43.6561629440016
57.0901497337036	43.6452138090601
57.5804126723669	43.6341238524798
58.0654722722247	43.6228975525911
58.5096908654086	43.6115374071761
58.9654357726686	43.6000437826192
59.4517344590276	43.5884210762836
59.8776539620012	43.5766728724537
60.3900503898039	43.5647988570536
60.9107648739591	43.5528035082353
61.3596312766895	43.5406883632211
61.8259291783907	43.5284576575824
62.3155500832945	43.5161118493569
62.7782962252386	43.5036537549325
63.3173944074661	43.4910862111864
63.832474462688	43.4784107403562
64.2987199039198	43.4656291569115
64.8287607179955	43.452744844888
65.274038720876	43.4397576477344
65.709148499649	43.4266718960643
66.1682770266198	43.4134888198838
66.6448412053287	43.4002099629837
67.0711393714882	43.3868376697859
67.5569192124531	43.3733732393959
67.9991545625962	43.3598187246091
68.439506476745	43.3461752795566
68.9202185566537	43.3324458067717
69.4008060176857	43.3186319347062
69.7917310325429	43.3047345082979
70.2175515484996	43.2907549296068
70.6521444045939	43.2766947429311
71.0832088436	43.2625549266764
71.576698760502	43.2483382480233
72.0848010582849	43.2340468774186
72.499783388339	43.2196820842634
72.9289323021658	43.2052458691227
73.3620712300763	43.1907372617724
73.8180394112132	43.1761562823182
74.3357403632253	43.1615004051853
74.8014445789158	43.1467810690687
75.2685125316493	43.1319998158351
75.7631530025974	43.1171546993695
76.2042092918418	43.1022463522372
76.6283808848821	43.0872767904802
77.0821563997306	43.0722476714314
77.5282037416473	43.0571604712589
77.9702831888571	43.0420150090218
78.4243525676429	43.0268128411002
78.8847471987829	43.0115549716672
79.2964069815353	42.9962422401055
79.7353199757636	42.9808753682728
80.1736649894156	42.965456237021
80.6229613302276	42.9499860404282
81.1316252639517	42.9344654754685
81.6628742855974	42.9188959976439
82.1172910672612	42.903277187306
82.6143417879939	42.8876105624659
83.0854508550838	42.8718967356776
83.5172720979899	42.8561359072384
84.0250852801837	42.840328885179
84.5249897511676	42.8244781507177
84.9818210862577	42.808585475486
85.5034636394121	42.7926519115788
85.9423787510023	42.7766773635648
86.4343806849793	42.7606632905288
86.9522740850225	42.7446100623591
87.4293404533528	42.7285190092537
87.9382288902998	42.7123898555379
88.453116744291	42.6962230202791
88.8855357854627	42.6800203250788
89.3270911443979	42.6637815324533
89.7771296901628	42.6475077194546
90.2135675218888	42.6312001874165
90.6660173656419	42.6148589701533
91.1539873955771	42.5984834919569
91.5775192626752	42.5820712219499
92.0757742584683	42.5656198683691
92.6086764112115	42.5491447521795
93.0616972954012	42.5326435067255
93.5597387617454	42.5161097490481
94.0254261656664	42.4995420770396
94.4786650389433	42.4829525266351
94.9567275540903	42.4663401177006
95.4585368745029	42.4497025524274
95.8820521985181	42.4330386248303
96.3332709395327	42.4163497960797
96.7792801912874	42.3996360201323
97.2107100151479	42.3828985218579
97.6562086581253	42.3661380876998
98.1078397193924	42.3493534295651
98.5469805444591	42.3325464409457
99.0149630121887	42.3157180460957
99.4999176231213	42.2988677345777
99.9388783453032	42.2819976329589
100.439826357644	42.2651064759992
100.955235872418	42.2481951254781
101.398625348229	42.2312640644746
101.878314194269	42.2143141499774
102.35196692124	42.1973443188326
102.766546302009	42.1803564089426
103.212343527004	42.1633517454091
103.658287437167	42.1463304344085
104.076354058925	42.1292939235247
104.518062463962	42.1122412513436
104.97165206261	42.0951734120016
105.38824030431	42.078090717463
105.820229815319	42.0609930824312
106.313233086374	42.0438808334155
106.750657262281	42.0267555605129
107.172316477168	42.0096168539995
107.630945649929	41.9924651426239
108.040940732695	41.9753001825235
108.463016469963	41.9581214258945
108.930712841917	41.9409288802894
109.375443751924	41.9237251881235
109.884384517092	41.906510616487
110.382895546034	41.8892865044163
110.818350780755	41.872053147976
111.262188578956	41.8548100469804
111.731278311927	41.837556724364
112.179244838189	41.8202942851153
112.653986450285	41.8030238379791
113.129274980165	41.7857450020791
113.574436380062	41.768458585468
114.048504342325	41.7511640842706
114.507484482136	41.7338616742091
114.923758117948	41.7165522611457
115.353082669899	41.69923580241
115.81977257086	41.6819128568411
116.265997873154	41.6645827757695
116.701204367913	41.6472463750333
117.185800825711	41.6299037271306
117.609700190369	41.6125558624138
118.069449416362	41.5952020014496
118.561169899534	41.5778422121733
119.018235168885	41.5604784474554
119.490410282742	41.5431106984991
119.986691251863	41.5257390707191
120.418987957761	41.5083643624321
120.941238965373	41.4909867841396
121.466534409206	41.4736063324959
121.913807876408	41.4562228897433
122.439063159749	41.4388368598201
122.925489993766	41.4214491079448
123.396650148556	41.4040595120072
123.867831395473	41.386667415261
124.325171077158	41.3692746093741
124.749910636339	41.3518800182356
125.196121008601	41.3344840170859
125.642511850689	41.317086774877
126.092040990479	41.2996891569655
126.594362623524	41.2822904477218
127.115906956606	41.2648916567431
127.556618509814	41.2474926508689
128.028055101633	41.2300942559644
128.485683987383	41.2126960974828
128.895214529242	41.1952982020457
129.376204353292	41.1779010854164
129.869800066575	41.1605049145477
130.321210249793	41.1431099274095
130.800306572113	41.1257168577654
131.281494231895	41.1083251873874
131.738287665881	41.0909347328648
132.230193054769	41.0735465845815
132.735942505766	41.0561608758985
133.173241685145	41.0387778415013
133.624004241079	41.0213965507862
134.075164799113	41.004018200317
134.506472623441	40.9866425065356
134.991069812328	40.9692696498916
135.491171258036	40.9518999707627
135.912011764012	40.9345331939859
136.412723275367	40.9171694548656
136.865402920637	40.899808469102
137.324465791695	40.8824500721707
137.826373968739	40.8650950985919
138.327496260405	40.8477437289872
138.763278577477	40.8303968798109


==> figs/MRI/Spiral/DeepBrain1/REDEnergy_FISTA_LL/lst_cost_time.txt <==
0	30.68175
0.4711363	14.97094
0.9562841	6.010139
1.386862	-0.5648165
1.882926	-4.819394
2.346762	-7.43731
2.759128	-9.110508
3.189637	-10.28502
3.657297	-11.1687
4.096879	-11.83711
4.571732	-12.32467
5.046327	-12.66575
5.498949	-12.89906
5.99081	-13.05978
6.474411	-13.17401
6.959474	-13.25865
7.453537	-13.32396
7.887958	-13.37617
8.330442	-13.41919
8.808668	-13.45557
9.270173	-13.4868
9.741149	-13.51388
10.24189	-13.53743
10.65622	-13.55792
11.10732	-13.57577
11.57493	-13.59125
12.02335	-13.60474
12.47341	-13.61642
12.97338	-13.62663
13.38435	-13.63551
13.83236	-13.64331
14.28633	-13.65022
14.72392	-13.65636
15.15296	-13.66183
15.58689	-13.66677
16.01515	-13.67122
16.43362	-13.67521
16.86526	-13.67886
17.32326	-13.68214
17.74078	-13.68511
18.19981	-13.68787
18.64989	-13.69034
19.12769	-13.69263
19.62937	-13.69473
20.09925	-13.69665
20.57154	-13.69845
21.0625	-13.70013
21.50637	-13.70167
21.98659	-13.70311
22.49664	-13.70448
22.95422	-13.70573
23.41814	-13.70687
23.86122	-13.70793
24.25281	-13.70894
24.63189	-13.70986
25.04071	-13.71069
25.45609	-13.71148
25.85324	-13.71222
26.29317	-13.7129
26.72842	-13.71356
27.14154	-13.71416
27.577	-13.71473
28.0103	-13.71527
28.418	-13.71577
28.83866	-13.71624
29.27372	-13.71669
29.64989	-13.71711
30.03375	-13.71752
30.43407	-13.71789
30.85195	-13.71825
31.2101	-13.7186
31.60399	-13.71893
32.00824	-13.71923
32.42329	-13.71953
32.91399	-13.71979
33.408	-13.72005
33.8154	-13.72031
34.24526	-13.72054
34.69032	-13.72078
35.06549	-13.72098
35.46629	-13.72117
35.91906	-13.72137
36.32222	-13.72155
36.75525	-13.72174
37.21322	-13.72192
37.6224	-13.72207
38.03243	-13.72222
38.48796	-13.72238
38.94988	-13.72252
39.34398	-13.72265
39.7559	-13.72278
40.18161	-13.72289
40.62188	-13.72301
41.09178	-13.72313
41.56824	-13.72322
41.97911	-13.72331
42.41093	-13.72341
42.8531	-13.72349
43.2455	-13.7236
43.64639	-13.72369
44.05415	-13.72375
44.45828	-13.72382
44.91249	-13.72389
45.38335	-13.72397
45.7846	-13.72403
46.22119	-13.72409
46.67691	-13.72416
47.10989	-13.72421
47.53497	-13.72426
47.97393	-13.72431
48.39029	-13.72435
48.79151	-13.72439
49.20436	-13.72444
49.63472	-13.72448
50.0407	-13.72452
50.46594	-13.72457
50.89926	-13.72459
51.31066	-13.72462
51.74639	-13.72465
52.21085	-13.72469
52.59636	-13.7247
53.00165	-13.72473
53.42368	-13.72475
53.81387	-13.72477
54.18911	-13.72481
54.58494	-13.72482
54.99104	-13.72485
55.38021	-13.72488
55.77461	-13.72491
56.18102	-13.72493
56.57445	-13.72495
56.98417	-13.72497
57.4108	-13.725
57.84334	-13.72501
58.21989	-13.72503
58.60655	-13.72505
59.00516	-13.72508
59.39807	-13.7251
59.8024	-13.72511
60.17761	-13.72512
60.56235	-13.72513
60.95819	-13.72514
61.36504	-13.72515
61.76794	-13.72517
62.05104	-13.72519
62.35385	-13.72521
62.6521	-13.72521
62.9558	-13.72522
63.26219	-13.72523
63.57998	-13.72524
63.91043	-13.72526
64.2484	-13.72528
64.53719	-13.72529
64.83381	-13.72529
65.14631	-13.72529
65.45956	-13.7253
65.78113	-13.72532
66.07914	-13.72532
66.38141	-13.72533
66.69079	-13.72534
67.00539	-13.72536
67.30991	-13.72537
67.62585	-13.72536
67.94873	-13.72538
68.27596	-13.72539
68.59441	-13.72539
68.90089	-13.7254
69.2339	-13.72541
69.57843	-13.72542
69.87402	-13.72541
70.16151	-13.72543
70.45988	-13.72543
70.76476	-13.72543
71.08579	-13.72544
71.38094	-13.72545
71.69224	-13.72547
72.00471	-13.72548
72.33148	-13.72549
72.63229	-13.72549
72.95964	-13.72549
73.29472	-13.7255
73.63379	-13.7255
73.96257	-13.7255
74.26155	-13.72551
74.56266	-13.72552
74.8733	-13.72553
75.187	-13.72553
75.73708	-13.72552
76.03773	-13.72553
76.3394	-13.72553
76.93378	-13.72553
77.53858	-13.72553
77.84834	-13.72553
78.15516	-13.72554
78.47221	-13.72554
78.80537	-13.72555
79.14095	-13.72555
79.44868	-13.72556
79.73372	-13.72557
80.03509	-13.72558
80.63161	-13.72558
81.22153	-13.72559
81.86557	-13.72558
82.43726	-13.72558
83.02603	-13.72558
83.64913	-13.72558
84.25601	-13.72558
84.9493	-13.72558
85.52447	-13.72558
85.82632	-13.72558
86.15342	-13.72559
86.42594	-13.72559
86.71568	-13.72559
87.30518	-13.72559
87.90247	-13.72559
88.20853	-13.72559
88.5216	-13.72559
88.83487	-13.7256
89.13479	-13.7256
89.44746	-13.72561
89.76717	-13.72562
90.09737	-13.72562
90.41148	-13.72563
90.7238	-13.72563
91.04521	-13.72564
91.37541	-13.72563
91.95835	-13.72564
92.56712	-13.72564
93.18448	-13.72563
93.77226	-13.72564
94.09679	-13.72564
94.70425	-13.72564
95.32278	-13.72564
95.95441	-13.72564
96.62416	-13.72564
97.24007	-13.72563
97.57072	-13.72564
97.904	-13.72565
98.56394	-13.72565
98.84962	-13.72565
99.14043	-13.72565
99.43581	-13.72566
99.75012	-13.72566
100.342	-13.72565
100.9943	-13.72565
101.6421	-13.72565
101.9547	-13.72566
102.5841	-13.72566
103.1478	-13.72566
103.4502	-13.72566
103.7564	-13.72566
104.0595	-13.72567
104.3605	-13.72567
104.6638	-13.72567
105.2904	-13.72567
105.9182	-13.72567
106.2451	-13.72567
106.875	-13.72567
107.4648	-13.72567
108.0786	-13.72567
108.6634	-13.72567
109.2861	-13.72566
109.5961	-13.72567
109.9089	-13.72567
110.2273	-13.72567
110.8489	-13.72567
111.5293	-13.72567
112.233	-13.72567
112.805	-13.72567
113.4436	-13.72567
114.0264	-13.72567
114.6771	-13.72567
115.2899	-13.72567
115.9077	-13.72567
116.2293	-13.72567
116.5263	-13.72568
117.1423	-13.72567
117.4523	-13.72568
117.7689	-13.72568
118.3485	-13.72568
118.952	-13.72568
119.2375	-13.72568
119.5299	-13.72568
119.8277	-13.72569
120.139	-13.72568
120.7412	-13.72568
121.0527	-13.72569
121.375	-13.72569
121.6965	-13.7257
121.9871	-13.7257
122.3037	-13.7257
122.6311	-13.7257
122.9661	-13.7257
123.55	-13.7257
124.1472	-13.7257
124.4677	-13.7257
125.0557	-13.7257
125.6749	-13.72571
126.2981	-13.7257
126.9052	-13.7257
127.5042	-13.7257


==> figs/MRI/Spiral/DeepBrain1/REDEnergy_FISTA_LL/lst_iter_diff.txt <==
1.346122074127197266e+01
7.754078388214111328e+00
7.651068687438964844e+00
6.497970104217529297e+00
5.151477813720703125e+00
4.081083774566650391e+00
3.363600015640258789e+00
2.876371145248413086e+00
2.480960607528686523e+00
2.106130361557006836e+00
1.744385600090026855e+00
1.415447711944580078e+00
1.136790633201599121e+00
9.132485389709472656e-01
7.396062612533569336e-01
6.066152453422546387e-01
5.051046013832092285e-01
4.274487495422363281e-01
3.676130473613739014e-01
3.208798468112945557e-01
2.836436331272125244e-01
2.532558143138885498e-01
2.278445512056350708e-01
2.061170488595962524e-01
1.871871799230575562e-01
1.704527735710144043e-01
1.555127799510955811e-01
1.421061456203460693e-01
1.300606578588485718e-01
1.192508935928344727e-01
1.095690280199050903e-01
1.009096950292587280e-01
9.316559880971908569e-02
8.622986823320388794e-02
8.000032603740692139e-02
7.438371330499649048e-02
6.929798424243927002e-02
6.467370688915252686e-02
6.045414134860038757e-02
5.659427121281623840e-02
5.305927619338035583e-02
4.982191696763038635e-02
4.685967043042182922e-02
4.415195062756538391e-02
4.167764633893966675e-02
3.941387683153152466e-02
3.733589872717857361e-02
3.541824221611022949e-02
3.363653644919395447e-02
3.196938335895538330e-02
3.039977513253688812e-02
2.891600318253040314e-02
2.751068025827407837e-02
2.618022821843624115e-02
2.492321841418743134e-02
2.373883314430713654e-02
2.262576669454574585e-02
2.158153057098388672e-02
2.060247585177421570e-02
1.968404650688171387e-02
1.882134191691875458e-02
1.800967752933502197e-02
1.724494248628616333e-02
1.652371324598789215e-02
1.584321260452270508e-02
1.520104240626096725e-02
1.459498424082994461e-02
1.402281410992145538e-02
1.348213478922843933e-02
1.297045871615409851e-02
1.248528342694044113e-02
1.202423032373189926e-02
1.158520299941301346e-02
1.116643939167261124e-02
1.076660212129354477e-02
1.038469001650810242e-02
1.001999247819185257e-02
9.671952575445175171e-03
9.340060874819755554e-03
9.023766964673995972e-03
8.722446858882904053e-03
8.435327559709548950e-03
8.161538280546665192e-03
7.900100201368331909e-03
7.649996317923069000e-03
7.410216610878705978e-03
7.179785054177045822e-03
6.957815028727054596e-03
6.743519566953182220e-03
6.536253262311220169e-03
6.335482466965913773e-03
6.140806712210178375e-03
5.951952654868364334e-03
5.768727976828813553e-03
5.591034889221191406e-03
5.418835673481225967e-03
5.252093542367219925e-03
5.090789869427680969e-03
4.934875760227441788e-03
4.784285556524991989e-03
4.638906568288803101e-03
4.498583730310201645e-03
4.363123327493667603e-03
4.232298117130994797e-03
4.105850122869014740e-03
3.983523230999708176e-03
3.865054110065102577e-03
3.750214818865060806e-03
3.638791618868708611e-03
3.530618268996477127e-03
3.425556235015392303e-03
3.323519136756658554e-03
3.224448533728718758e-03
3.128314157947897911e-03
3.035100409761071205e-03
2.944807521998882294e-03
2.857431769371032715e-03
2.772961277514696121e-03
2.691371832042932510e-03
2.612631069496273994e-03
2.536698710173368454e-03
2.463519107550382614e-03
2.393027767539024353e-03
2.325157634913921356e-03
2.259829780086874962e-03
2.196959685534238815e-03
2.136461436748504639e-03
2.078243065625429153e-03
2.022210508584976196e-03
1.968255499377846718e-03
1.916276407428085804e-03
1.866161939688026905e-03
1.817804295569658279e-03
1.771089737303555012e-03
1.725908718071877956e-03
1.682156231254339218e-03
1.639739493839442730e-03
1.598573639057576656e-03
1.558586372993886471e-03
1.519718673080205917e-03
1.481927349232137203e-03
1.445175963453948498e-03
1.409442396834492683e-03
1.374669023789465427e-03
1.340884366072714329e-03
1.308075617998838425e-03
1.276238239370286465e-03
1.245365361683070660e-03
1.215451047755777836e-03
1.186483306810259819e-03
1.158445491455495358e-03
1.131316064856946468e-03
1.105066854506731033e-03
1.079663983546197414e-03
1.055072760209441185e-03
1.031255349516868591e-03
1.008169259876012802e-03
9.857725817710161209e-04
9.640228236094117165e-04
9.428777266293764114e-04
9.223008528351783752e-04
9.022568701766431332e-04
8.827213314361870289e-04
8.636683924123644829e-04
8.450758759863674641e-04
8.269282407127320766e-04
8.092131465673446655e-04
7.919222698546946049e-04
7.750476361252367496e-04
7.585868588648736477e-04
7.425362709909677505e-04
7.268910412676632404e-04
7.116493070498108864e-04
6.968095549382269382e-04
6.823660805821418762e-04
6.683107931166887283e-04
6.546349031850695610e-04
6.413292139768600464e-04
6.283809198066592216e-04
6.157786119729280472e-04
6.035097176209092140e-04
5.915633519180119038e-04
5.799274658784270287e-04
5.685920477844774723e-04
5.575458053499460220e-04
5.467790761031210423e-04
9.666699725130456500e-07
5.390053847804665565e-04
5.304717342369258404e-04
8.974942034001287539e-07
8.881935968929610681e-07
5.316173192113637924e-04
5.260454490780830383e-04
5.201360909268260002e-04
5.138547276146709919e-04
5.071838968433439732e-04
5.001223180443048477e-04
4.926882102154195309e-04
4.849125980399549007e-04
6.544194093294208869e-07
6.481059244833886623e-07
6.419330702556180768e-07
6.358608857226499822e-07
6.299202937043446582e-07
6.240924221856403165e-07
6.183531695569399744e-07
6.127493747953849379e-07
5.279610049910843372e-04
5.268247332423925400e-04
5.245127249509096146e-04
5.210189847275614738e-04
5.163701134733855724e-04
4.294434745588660007e-07
4.260921002696704818e-07
5.202441243454813957e-04
5.147811025381088257e-04
5.082637071609497070e-04
5.007834406569600105e-04
4.924456006847321987e-04
4.833660204894840717e-04
4.736630653496831656e-04
4.634605720639228821e-04
4.528772551566362381e-04
4.420301120262593031e-04
4.310283984523266554e-04
4.476261494801292429e-07
4.424794894930528244e-07
4.157493822276592255e-04
4.384231715448549949e-07
4.057312326040118933e-04
4.292658104532165453e-07
4.246720948231086368e-07
4.201727961117285304e-07
3.988279786426573992e-04
3.930129751097410917e-04
3.869473875965923071e-04
3.806259774137288332e-04
3.587100252389063826e-07
3.744316345546394587e-04
3.682787064462900162e-04
3.618446644395589828e-04
3.551485424395650625e-04
3.200427727279020473e-07
3.173799143496580655e-07
3.477209538687020540e-04
3.418388951104134321e-04
3.000229753524763510e-07
2.975556014916946879e-07
3.360250266268849373e-04
3.307884326204657555e-04
3.252590831834822893e-04
3.194575838278979063e-04
3.134135622531175613e-04
2.682671720322105102e-07
3.063079493585973978e-04
3.004415193572640419e-04
2.944009902421385050e-04
2.610458693652617512e-07
2.588004690551315434e-07
2.864325360860675573e-04
2.812222810462117195e-04
2.758638875093311071e-04
2.703752834349870682e-04
2.647806250024586916e-04
2.444270137402781984e-07
2.423965668185701361e-07
2.403671715001109987e-07
2.384211370554112364e-07
2.364277520428004209e-07
2.344719831626207451e-07
2.325626553556503495e-07
2.306951500941067934e-07
2.288531675276317401e-07
2.640362654346972704e-04
2.620631421450525522e-04
2.597039274405688047e-04
2.569504140410572290e-04
2.538057451602071524e-04
1.700504981272388250e-07
1.689140702865188359e-07
2.513292711228132248e-04
2.480534021742641926e-04
2.443949342705309391e-04
2.403794933343306184e-04
1.531105482399652828e-07
2.353399904677644372e-04
2.310447016498073936e-04
2.264844370074570179e-04
2.216953580500558019e-04
2.167167112929746509e-04
2.115878305630758405e-04
2.063474967144429684e-04
1.716003765750429011e-07
1.988945878110826015e-04
1.939654466696083546e-04
1.764768740031286143e-07
1.749011886431617313e-07
1.733542234205742716e-07
1.718393320970790228e-07
1.703297982658114051e-07


==> figs/MRI/Spiral/DeepBrain1/REDEnergy_FISTA_LL/lst_iter_diff_norm.txt <==
2.229939103126525879e-01
1.284513771533966064e-01
1.267449408769607544e-01
1.076431125402450562e-01
8.533759415149688721e-02
6.760581582784652710e-02
5.572022870182991028e-02
4.764896631240844727e-02
4.109873250126838684e-02
3.488942235708236694e-02
2.889688685536384583e-02
2.344781532883644104e-02
1.883167959749698639e-02
1.512855850160121918e-02
1.225206069648265839e-02
1.004897709935903549e-02
8.367387577891349792e-03
7.080967538058757782e-03
6.089750211685895920e-03
5.315584130585193634e-03
4.698741715401411057e-03
4.195347893983125687e-03
3.774393815547227859e-03
3.414463484659790993e-03
3.100877860561013222e-03
2.823661547154188156e-03
2.576170722022652626e-03
2.354081021621823311e-03
2.154539804905653000e-03
1.975468825548887253e-03
1.815082505345344543e-03
1.671634963713586330e-03
1.543349004350602627e-03
1.428454066626727581e-03
1.325257588177919388e-03
1.232214737683534622e-03
1.147966366261243820e-03
1.071362174116075039e-03
1.001462340354919434e-03
9.375210502184927464e-04
8.789615239948034286e-04
8.253325941041111946e-04
7.762610330246388912e-04
7.314058602787554264e-04
6.904174224473536015e-04
6.529166130349040031e-04
6.184935336932539940e-04
5.867262952961027622e-04
5.572111695073544979e-04
5.295937298797070980e-04
5.035921349190175533e-04
4.790124658029526472e-04
4.557323700282722712e-04
4.336925630923360586e-04
4.128693835809826851e-04
3.932492691092193127e-04
3.748105955310165882e-04
3.575121518224477768e-04
3.412934602238237858e-04
3.260790836066007614e-04
3.117878222838044167e-04
2.983420563396066427e-04
2.856737410183995962e-04
2.737260947469621897e-04
2.624531625770032406e-04
2.518151886761188507e-04
2.417754440102726221e-04
2.322970685781911016e-04
2.233403647551313043e-04
2.148641215171664953e-04
2.068268659058958292e-04
1.991892204387113452e-04
1.919164496939629316e-04
1.849793625297024846e-04
1.783557963790372014e-04
1.720291620586067438e-04
1.659877161728218198e-04
1.602222037035971880e-04
1.547241990920156240e-04
1.494845928391441703e-04
1.444930239813402295e-04
1.397367013851180673e-04
1.352012041024863720e-04
1.308703212998807430e-04
1.267271873075515032e-04
1.227550819749012589e-04
1.189378235721960664e-04
1.152607510448433459e-04
1.117108040489256382e-04
1.082773014786653221e-04
1.049514030455611646e-04
1.017264730762690306e-04
9.859797864919528365e-05
9.556274744682013988e-05
9.261914237868040800e-05
8.976655226433649659e-05
8.700435864739120007e-05
8.433225593762472272e-05
8.174943650374189019e-05
7.925481622805818915e-05
7.684651791350916028e-05
7.452197314705699682e-05
7.227798778330907226e-05
7.011077832430601120e-05
6.801608833484351635e-05
6.598966137971729040e-05
6.402714643627405167e-05
6.212476000655442476e-05
6.027895869920030236e-05
5.848699584021233022e-05
5.674657586496323347e-05
5.505626540980301797e-05
5.341509313439019024e-05
5.182256427360698581e-05
5.027842053095810115e-05
4.878265826846472919e-05
4.733522291644476354e-05
4.593591438606381416e-05
4.458433249965310097e-05
4.327993883634917438e-05
4.202207128400914371e-05
4.080980215803720057e-05
3.964206553064286709e-05
3.851775545626878738e-05
3.743555498658679426e-05
3.639407077571377158e-05
3.539187673595733941e-05
3.442745219217613339e-05
3.349923645146191120e-05
3.260543599026277661e-05
3.174437006236985326e-05
3.091419057454913855e-05
3.011311491718515754e-05
2.933925679826643318e-05
2.859080450434703380e-05
2.786601544357836246e-05
2.716335438890382648e-05
2.648141526151448488e-05
2.581900116638280451e-05
2.517513166822027415e-05
2.454909372318070382e-05
2.394028342678211629e-05
2.334833334316499531e-05
2.277229032188188285e-05
2.221262548118829727e-05
2.166912599932402372e-05
2.114171911671292037e-05
2.063029023702256382e-05
2.013473931583575904e-05
1.965486990229692310e-05
1.919040551001671702e-05
1.874098961707204580e-05
1.830615292419679463e-05
1.788533882063347846e-05
1.747796886775176972e-05
1.708341733319684863e-05
1.670098208705894649e-05
1.632996645639650524e-05
1.596966649231035262e-05
1.561938552185893059e-05
1.527851600258145481e-05
1.494647403887938708e-05
1.462285490561043844e-05
1.430723023077007383e-05
1.399923348799347878e-05
1.369860638078534976e-05
1.340514427283778787e-05
1.311870892095612362e-05
1.283917026739800349e-05
1.256648647540714592e-05
1.230059842782793567e-05
1.204142427013721317e-05
1.178893489850452170e-05
1.154310484707821161e-05
1.130383952840929851e-05
1.107100433728192002e-05
1.084445466403849423e-05
1.062403680407442153e-05
1.040953975461889058e-05
1.020077434077393264e-05
9.997532288252841681e-06
9.799632607609964907e-06
9.606877029000315815e-06
9.419098205398768187e-06
9.236110599886160344e-06
9.057752322405576706e-06
1.601351939939377189e-08
8.928976058086846024e-06
8.787610568106174469e-06
1.486757739144195511e-08
1.471350685733341379e-08
8.806588084553368390e-06
8.714286195754539222e-06
8.616393643023911864e-06
8.512339263688772917e-06
8.401832019444555044e-06
8.284852810902521014e-06
8.161701771314255893e-06
8.032893674680963159e-06
1.084088463443322325e-08
1.073629807279985471e-08
1.063404031498293989e-08
1.053345055623822191e-08
1.043504127551386773e-08
1.033849805764930352e-08
1.024342388689092331e-08
1.015059325482070562e-08
8.746018465899396688e-06
8.727195563551504165e-06
8.688895832165144384e-06
8.631019227323122323e-06
8.554007763450499624e-06
7.114011602027403569e-09
7.058493789457997991e-09
8.618183528597000986e-06
8.527685167791787535e-06
8.419719961239024997e-06
8.295804946101270616e-06
8.157682714227121323e-06
8.007273208932019770e-06
7.846538210287690163e-06
7.677526809857226908e-06
7.502207154175266623e-06
7.322517376451287419e-06
7.140266916394466534e-06
7.415219549500307039e-09
7.329961526636452618e-09
6.887159997859271243e-06
7.262765944204829793e-09
6.721202680637361482e-06
7.111068178744517354e-09
7.034970384012240174e-09
6.960436671477054915e-09
6.606846000067889690e-06
6.510516413982259110e-06
6.410035894077736884e-06
6.305317583610303700e-06
5.942265790537248904e-09
6.202704298630123958e-06
6.100777227402431890e-06
5.994193088554311544e-06
5.883267476747278124e-06
5.301717287409246637e-09
5.257605462105630068e-09
5.760224667028523982e-06
5.662784587912028655e-06
4.970076350474528226e-09
4.929202823689138313e-09
5.566474101215135306e-06
5.479726496560033411e-06
5.388129011407727376e-06
5.292023615766083822e-06
5.191900072532007471e-06
4.444020706984019853e-09
5.074190994491800666e-06
4.977009666617959738e-06
4.876944785792147741e-06
4.324395064259078936e-09
4.287198596131247541e-09
4.744942089018877596e-06
4.658630587073275819e-06
4.569865268422290683e-06
4.478943083086051047e-06
4.386263753985986114e-06
4.049093060842778868e-09
4.015457299999525276e-09
3.981839302724665686e-09
3.949601978803229940e-09
3.916579949247989134e-09
3.884181420943377816e-09
3.852552055150226806e-09
3.821615912613651744e-09
3.791102098915644092e-09
4.373933279566699639e-06
4.341246949479682371e-06
4.302165052649797872e-06
4.256551164871780202e-06
4.204458036838332191e-06
2.816997524135445019e-09
2.798171916396086090e-09
4.163433459325460717e-06
4.109166638954775408e-06
4.048561550007434562e-06
3.982043381256517023e-06
2.536376220163560902e-09
3.898560407833429053e-06
3.827406089840224013e-06
3.751862550416262820e-06
3.672528237075312063e-06
3.590053893276490271e-06
3.505090489852591418e-06
3.418281039557768963e-06
2.842672319758321464e-09
3.294818725407822058e-06
3.213164291082648560e-06
2.923454589520702029e-09
2.897352358033344899e-09
2.871725968134342111e-09
2.846630708930319997e-09
2.821624267568267896e-09


==> figs/MRI/Spiral/DeepBrain1/REDEnergy_FISTA_LL/lst_psnr_time.txt <==
0	19.09890271975
0.471136321779341	19.9218111291486
0.956284124869853	20.568899765717
1.38686209870502	21.230224293497
1.8829258386977	21.8593669654684
2.34676247974858	22.4405795447512
2.75912833353505	22.9769788407563
3.18963709333912	23.4769663773896
3.65729680564255	23.9461728775453
4.09687856351957	24.3865805638433
4.57173225842416	24.7984512842251
5.04632700420916	25.1824876641138
5.4989492893219	25.540344173703
5.99081037938595	25.8738848607
6.47441159654409	26.18547601664
6.95947430050001	26.4775889844247
7.45353637961671	26.7525403280699
7.88795781182125	27.0123575547576
8.33044278295711	27.2587280842239
8.80866840993986	27.4929740628341
9.27017261832952	27.7161083050578
9.74114906927571	27.9290174318679
10.2418910800479	28.1324790780589
10.6562187210657	28.3272742513841
11.1073214653879	28.514192446805
11.5749258995056	28.6940017188391
12.0233471007086	28.867475382839
12.4734081351198	29.0353449183246
12.9733781050891	29.1982876736146
13.3843505452387	29.356919431684
13.8323585921898	29.5117821346464
14.2863341080956	29.6633449725786
14.7239150940441	29.8119629899731
15.1529589812271	29.9578905566234
15.5868934835307	30.1013496590029
16.0151519104838	30.2425340474779
16.4336173636839	30.3815984964093
16.8652615062892	30.5186609742579
17.3232587045059	30.6538064692137
17.7407760904171	30.7870769136814
18.1998110823333	30.9185098086524
18.6498952666298	31.0481258160119
19.1276864637621	31.1759484860994
19.6293667736463	31.3019739977591
20.0992538714781	31.4262083057938
20.5715360622853	31.548665321912
21.0624963012524	31.6693585936628
21.5063748382963	31.7883166419373
21.9865869381465	31.905577954215
22.4966428661719	32.0211588480987
22.9542169538327	32.1350893252135
23.4181358008645	32.247429895055
23.8612202871591	32.3582281694378
24.2528139399365	32.4675170795034
24.6318930760026	32.5753405665628
25.0407071840018	32.6817525009069
25.4560897098854	32.7867992030491
25.8532427288592	32.8905264061521
26.2931737569161	32.9929755446281
26.7284160959534	33.0941828507073
27.1415365440771	33.1941888990236
27.5769978370517	33.2930316363976
28.0102970232256	33.3907326838263
28.4179957644083	33.4873253852709
28.8386595053598	33.582846592235
29.2737198271789	33.6773314179933
29.6498948480003	33.7708225450384
30.0337488292716	33.863356652725
30.434073547367	33.9549566515395
30.8519461243413	34.0456381744374
31.2101044226438	34.1354223532933
31.6039945166558	34.2243317452194
32.0082393246703	34.3123793729821
32.4232907136902	34.3995776861277
32.9139954103157	34.4859381745208
33.4080058932304	34.5714701805615
33.8153959303163	34.6561768086952
34.2452567284927	34.7400574239902
34.6903191288002	34.8231126266572
35.0654893787578	34.905340284507
35.4662878825329	34.986740791532
35.9190633464605	35.067310823313
36.3222233587876	35.1470507381153
36.7552437549457	35.2259585721032
37.2132186191157	35.3040269039737
37.6224033250473	35.3812538050093
38.0324315647595	35.4576403791385
38.4879607665353	35.533192906891
38.9498800858855	35.6079168007825
39.3439733278938	35.681816144302
39.7558983606286	35.7548920131147
40.1816102806479	35.8271492425224
40.6218781885691	35.8985977136704
41.0917820055038	35.9692507015177
41.5682406034321	36.0391235201528
41.9791152863763	36.1082315519152
42.4109295234084	36.176588082937
42.8531017685309	36.2442068555495
43.2454993305728	36.3111007137543
43.6463936753571	36.3772837926255
44.0541476141661	36.4427712187866
44.458284299355	36.5075839585117
44.9124964680523	36.5717306994545
45.3833526051603	36.6352144432323
45.7846006508917	36.6980424402724
46.2211899179965	36.7602212552506
46.6769070411101	36.8217570212767
47.1098864530213	36.8826568272955
47.5349676008336	36.9429258699732
47.9739270298742	37.0025679496233
48.3902876176871	37.0615885094676
48.7915121195838	37.1199929448548
49.2043589702807	37.1777860680611
49.6347160851583	37.2349736204498
50.0407005678862	37.2915620026081
50.4659424386919	37.3475578111464
50.8992611677386	37.4029678250037
51.3106600064784	37.4577988397155
51.7463875501417	37.5120583310854
52.2108512753621	37.5657539303353
52.5963554573245	37.6188928577971
53.0016486374661	37.6714823998482
53.4236827334389	37.7235292173405
53.8138657114469	37.7750402228711
54.1891071842983	37.826022978381
54.5849372353405	37.876484235008
54.9910420561209	37.9264304693982
55.3802146119997	37.9758677725927
55.7746072397567	38.0248017594836
56.181019638665	38.0732381659912
56.574452011846	38.1211801892726
56.9841670985334	38.1686307774612
57.41080424143	38.2155933914262
57.8433381854557	38.2620699268667
58.2198892896995	38.3080620345988
58.6065536639653	38.3535713274762
59.0051573961973	38.398598568004
59.3980695274659	38.4431442739656
59.8024036590941	38.4872085100072
60.1776093500666	38.530790861231
60.5623487513512	38.5738904334647
60.9581873421557	38.616506421767
61.3650444042869	38.6586380755816
61.7679406963289	38.7002843690206
62.0510386303067	38.7414430813415
62.3538488931954	38.7821136236799
62.6520943492651	38.8222965680546
62.9557977872901	38.8619953100776
63.2621917403303	38.9012088275396
63.579973608721	38.9399335693024
63.9104322376661	38.9781693920826
64.2484001996927	39.0159152646251
64.5371895115823	39.0531709790428
64.8338122754358	39.0899372642378
65.1463084714487	39.1262152494403
65.459567243699	39.1620062094524
65.7811275306158	39.1973120261604
66.0791414589621	39.2321351449158
66.3814070741646	39.26647811944
66.690791761037	39.3003433374638
67.0053897220641	39.3337336170299
67.3099158303812	39.3666523174517
67.6258549164049	39.3991026243584
67.948731509503	39.431088046732
68.2759642703459	39.462612893577
68.5944146793336	39.4936834127701
68.9008872611448	39.5243046316217
69.2338996590115	39.5544779378497
69.5784286530688	39.5842059678506
69.8740191571414	39.6134922631632
70.1615053731948	39.6423411761274
70.4598876000382	39.6707581559555
70.7647544741631	39.6987473443447
71.0857909359038	39.7263119691529
71.3809402440675	39.7534562109878
71.6922351680696	39.7801841604679
72.0047139171511	39.8064996253901
72.3314826074056	39.8324065129285
72.6322898403741	39.857908438932
72.9596399175934	39.8830091727241
73.2947187805548	39.907712553436
73.6337904385291	39.9320225517136
73.962571002543	39.9559433423736
74.2615522383712	39.9794787799005
74.5626605860889	40.002633049948
74.8733008992858	40.0254107159604
75.1869939160533	40.0478158044404
75.7370870988816	40.0481991582934
76.0377349141054	40.0704902019542
76.3394042202272	40.0924111480003
76.9337849104777	40.0927752114478
77.5385800865479	40.0931376107036
77.8483358314261	40.1151593789905
78.1551614874043	40.1367966793853
78.4722057501785	40.1580455467566
78.805373406969	40.1789030306655
79.1409535976127	40.1993677837707
79.448677720502	40.2194392049543
79.7337192324921	40.2391186883436
80.035087834578	40.2584082397056
80.6316128675826	40.2586941627173
81.2215337743983	40.2589788874763
81.8655722513795	40.2592621578621
82.437264285516	40.2595440369521
83.0260319416411	40.2598243490762
83.649129846599	40.2601034429217
84.2560117924586	40.2603813492567
84.9493052740581	40.2606578424321
85.5244655180722	40.2809093572694
85.8263234919868	40.3007045995905
86.1534195872955	40.3200327105202
86.4259398351423	40.338885545033
86.7156814541668	40.3572583375008
87.3051799959503	40.3574685207287
87.902466148138	40.3576778662236
88.208523450885	40.3757965021962
88.5215955046006	40.3934243216308
88.8348710066639	40.4105578109107
89.1347859604284	40.4271998368605
89.4474525596015	40.4433559791398
89.7671712515876	40.4590341620539
90.0973766469397	40.4742441648971
90.411481346935	40.4889977316837
90.7238011378795	40.5033074415805
91.045213565696	40.5171875926579
91.3754118233919	40.5306536181647
91.9583494830877	40.5308202776621
92.5671193073504	40.5309860057636
93.1844752770849	40.5442707529221
93.7722593047656	40.5444352064786
94.0967897246592	40.5574444071068
94.7042436306365	40.5576068908027
95.322780105751	40.5577685695765
95.9544137944467	40.5579290787554
96.624157841783	40.5708752379848
97.2400739626028	40.5834504895917
97.5707137626596	40.595660161728
97.904001748655	40.6075094706494
98.5639414028265	40.6076589783005
98.8496193448082	40.6192518215359
99.1404326665215	40.6304953955516
99.4358162065037	40.6413964529087
99.7501221457496	40.6519627481732
100.341996016912	40.6521059055811
100.994291971903	40.6522482642556
101.642101987731	40.662684351468
101.954736565705	40.6727987152046
102.58412102377	40.672937441199
103.14775066264	40.6730752885792
103.45021706447	40.6830648163171
103.756365841255	40.692741881561
104.059539807029	40.7021125562963
104.360547950026	40.7111833977849
104.663797507994	40.7199618319932
105.290387656074	40.7200917451083
105.918245346285	40.7286807387317
106.245127743576	40.7369923141532
106.874990309123	40.7450343421588
107.464820492081	40.7451619963091
108.07857944211	40.7452891151134
108.663447060157	40.7532606330801
109.286063971464	40.7609764072131
109.596080311108	40.7684428443771
109.908941599075	40.7756668726703
110.227292776108	40.7826557027149
110.848887415137	40.7827782989789
111.529282096308	40.7829003644335
112.232980307192	40.7830215940245
112.804999975953	40.7831421754862
113.443637666292	40.7832621023358
114.026407189202	40.7833813575464
114.677143494599	40.7835000076083
115.289856688585	40.7836179980785
115.907695804723	40.7837353165377
116.229328490794	40.7912952928112
116.526333116926	40.7986106558407
117.142257479019	40.805677976236
117.452328590211	40.8124958676354
117.768872517161	40.8190655331956
118.348458481953	40.8191601693856
118.952049714513	40.819254193482
119.237469240557	40.8257108454842
119.529851237778	40.8319197356375
119.827694202773	40.8378835369693
120.139017816633	40.8436062948044
120.741164055653	40.8436893305871
121.05266143661	40.8492368856878
121.374981728848	40.8545529622643
121.696484041866	40.8596433893141
121.987087829039	40.8645148714015
122.303695356939	40.8691746185682
122.631082328968	40.8736304860207
122.966059157159	40.8778907186962
123.550030849874	40.8779719775874
124.147213100921	40.8821140560489
124.467737871222	40.8860795495224
125.055718922522	40.8861624342566
125.674902429339	40.886244942802
126.298076933715	40.8863271961491
126.905234118924	40.8864088574459
127.504167254083	40.8864901596561


==> figs/MRI/Spiral/DeepBrain1/REDEnergy_GD/lst_cost_time.txt <==
0	30.68175
0.400391	19.6755
0.4575994	12.15153
0.5121063	6.925833
0.566883	3.227098
0.6219199	0.5513363
0.6759834	-1.432096
0.7302099	-2.941195
0.7845671	-4.120427
0.8391163	-5.066275
0.8935152	-5.84367
0.9478436	-6.496758
1.00144	-7.055953
1.055663	-7.542439
1.110039	-7.971271
1.164683	-8.353336
1.219381	-8.696664
1.291205	-9.007278
1.346592	-9.289906
1.395524	-9.548148
1.446105	-9.785056
1.497784	-10.00301
1.550491	-10.20404
1.603198	-10.38989
1.656257	-10.56202
1.713258	-10.72176
1.766146	-10.8702
1.818614	-11.00835
1.872227	-11.1371
1.923735	-11.25725
1.975444	-11.36948
2.027797	-11.47448
2.080769	-11.57276
2.13378	-11.66489
2.18627	-11.75134
2.239239	-11.83253
2.300633	-11.90889
2.363715	-11.98074
2.413755	-12.0484
2.475232	-12.11219
2.536731	-12.17239
2.586328	-12.22923
2.639579	-12.28297
2.692632	-12.33382
2.745821	-12.38194
2.798587	-12.42753
2.852107	-12.47076
2.905957	-12.5118
2.958972	-12.55076
3.012808	-12.5878
3.067125	-12.62301
3.121215	-12.65653
3.174936	-12.68846
3.232286	-12.7189
3.286512	-12.7479
3.340035	-12.77559
3.393691	-12.80201
3.448315	-12.82727
3.50291	-12.85144
3.556377	-12.87455
3.61079	-12.89668
3.668445	-12.91786
3.72342	-12.93817
3.787312	-12.95765
3.850435	-12.97634
3.900576	-12.99427
3.952822	-13.01152
4.004929	-13.02807
4.057346	-13.044
4.110152	-13.05932
4.163507	-13.07405
4.217358	-13.08826
4.271857	-13.10194
4.325987	-13.11512
4.380258	-13.12785
4.434518	-13.14011
4.489041	-13.15197
4.542624	-13.1634
4.596966	-13.17446
4.651377	-13.18515
4.705468	-13.19545
4.759472	-13.20543
4.824274	-13.21509
4.886934	-13.22445
4.935713	-13.23352
4.995399	-13.24231
5.057456	-13.25083
5.106347	-13.25908
5.158734	-13.26709
5.211635	-13.27486
5.264077	-13.28241
5.317229	-13.28974
5.370012	-13.29686
5.424014	-13.30375
5.476781	-13.31047
5.529574	-13.31702
5.58257	-13.32335
5.636165	-13.32954
5.688955	-13.33555
5.741676	-13.34141
5.793766	-13.34712
5.850122	-13.35267
5.903754	-13.3581
5.956613	-13.36337
6.010349	-13.36851
6.065098	-13.37352
6.118681	-13.37842
6.173255	-13.38319
6.229032	-13.38785
6.286366	-13.39241
6.351834	-13.39684
6.400394	-13.40118
6.452053	-13.40542
6.504848	-13.40955
6.557806	-13.4136
6.611395	-13.41755
6.66548	-13.42142
6.7197	-13.4252
6.774166	-13.4289
6.828116	-13.43251
6.881603	-13.43605
6.935409	-13.43952
6.989354	-13.44292
7.043322	-13.44624
7.097637	-13.44951
7.151745	-13.4527
7.205668	-13.45583
7.259566	-13.45891
7.313844	-13.46192
7.384032	-13.46486
7.435354	-13.46774
7.489263	-13.47057
7.556951	-13.47336
7.606302	-13.47608
7.656875	-13.47875
7.710164	-13.48139
7.766086	-13.48397
7.819926	-13.48649
7.874215	-13.48898
7.928327	-13.4914
7.98284	-13.4938
8.037283	-13.49615
8.091339	-13.49846
8.147287	-13.50073
8.201327	-13.50296
8.255286	-13.50515
8.309529	-13.5073
8.362904	-13.50942
8.416627	-13.51151
8.471303	-13.51356
8.525255	-13.51558
8.579076	-13.51757
8.632191	-13.51952
8.688612	-13.52143
8.744541	-13.52332
8.801893	-13.52519
8.86846	-13.52702
8.918796	-13.52882
8.969899	-13.53058
9.023544	-13.53232
9.077243	-13.53403
9.131612	-13.53573
9.186584	-13.53741
9.24132	-13.53904
9.295911	-13.54065
9.351019	-13.54223
9.406155	-13.54381
9.460855	-13.54536
9.513748	-13.54688
9.567192	-13.54838
9.620808	-13.54986
9.675416	-13.55131
9.729619	-13.55275
9.783873	-13.55416
9.837718	-13.55558
9.90412	-13.55697
9.95715	-13.55832
10.00892	-13.55967
10.07473	-13.56098
10.12736	-13.56229
10.17857	-13.56358
10.23136	-13.56485
10.2848	-13.56609
10.33831	-13.56733
10.39188	-13.56855
10.4466	-13.56975
10.50131	-13.57094
10.55545	-13.57211
10.60931	-13.57328
10.66576	-13.57443
10.7203	-13.57555
10.77451	-13.57665
10.82786	-13.57776
10.88171	-13.57883
10.93533	-13.57991
10.98933	-13.58096
11.04315	-13.58202
11.09735	-13.58306
11.15103	-13.58408
11.20446	-13.58509
11.25817	-13.58608
11.31448	-13.58707
11.38127	-13.58805
11.43704	-13.589
11.48638	-13.58996
11.53827	-13.59089
11.59141	-13.59182
11.64522	-13.59274
11.69899	-13.59365
11.75273	-13.59455
11.80669	-13.59544
11.86003	-13.59632
11.91342	-13.59718
11.9666	-13.59803
12.02092	-13.59888
12.07493	-13.59972
12.12849	-13.60055
12.18216	-13.60138
12.23601	-13.60218
12.28952	-13.60299
12.34295	-13.60379
12.41009	-13.60457
12.46824	-13.60535
12.51751	-13.60612
12.58058	-13.60688
12.63902	-13.60763
12.68945	-13.60836
12.74152	-13.6091
12.79405	-13.60982
12.84674	-13.61055
12.8995	-13.61127
12.95219	-13.61197
13.00543	-13.61267
13.05825	-13.61336
13.11143	-13.61406
13.16472	-13.61472
13.21869	-13.6154
13.27265	-13.61606
13.32673	-13.61671
13.38237	-13.61736
13.43627	-13.61801
13.48931	-13.61864
13.54282	-13.61927
13.59675	-13.6199
13.65065	-13.62053
13.7044	-13.62113
13.75872	-13.62174
13.81295	-13.62233
13.87349	-13.62293
13.94256	-13.62352
13.99112	-13.62411
14.04321	-13.62468
14.09811	-13.62526
14.15143	-13.62582
14.20458	-13.62638
14.25815	-13.62695
14.3117	-13.62749
14.36537	-13.62804
14.41912	-13.62857
14.47315	-13.62912
14.52697	-13.62964
14.5803	-13.63018
14.63396	-13.63071
14.68804	-13.63121
14.74177	-13.63172
14.79564	-13.63223
14.84943	-13.63274
14.91052	-13.63324
14.9741	-13.63372
15.02304	-13.63421
15.08352	-13.6347
15.14482	-13.63518
15.19336	-13.63566
15.2444	-13.63613
15.29729	-13.63661
15.35025	-13.63707
15.40277	-13.63753
15.45569	-13.638
15.50864	-13.63845
15.56164	-13.63891
15.61522	-13.63935
15.66795	-13.63979
15.72076	-13.64022
15.77434	-13.64066
15.82682	-13.64109
15.87979	-13.64152
15.93284	-13.64193
15.98643	-13.64236
16.03873	-13.64277
16.09175	-13.64319
16.14549	-13.64359
16.19931	-13.644
16.253	-13.6444
16.30666	-13.64479
16.36107	-13.64518
16.42716	-13.64558
16.47807	-13.64597
16.52712	-13.64636
16.57896	-13.64674
16.63106	-13.64713
16.68385	-13.6475
16.73675	-13.64788
16.791	-13.64825
16.84558	-13.64861
16.89943	-13.64897
16.95362	-13.64934
17.00775	-13.64971
17.06199	-13.65006
17.11626	-13.65042
17.17003	-13.65077
17.22521	-13.65112
17.27978	-13.65147
17.3344	-13.65181
17.38878	-13.65215
17.45553	-13.65249
17.51115	-13.65283
17.56308	-13.65317
17.63435	-13.6535
17.68831	-13.65382
17.73932	-13.65416
17.79323	-13.65448
17.84673	-13.6548
17.9013	-13.65511
17.95634	-13.65543
18.01081	-13.65576
18.06541	-13.65607
18.12057	-13.65637
18.17545	-13.65669
18.23037	-13.65699
18.28685	-13.65729
18.34204	-13.6576
18.39688	-13.6579
18.45174	-13.6582
18.50699	-13.65849
18.5618	-13.65879
18.6164	-13.65908
18.672	-13.65937
18.72647	-13.65965
18.78107	-13.65993
18.83519	-13.66021
18.89325	-13.6605
18.95833	-13.66078
19.00813	-13.66106
19.06069	-13.66134
19.11413	-13.6616
19.16666	-13.66187
19.22098	-13.66213
19.27429	-13.66239
19.32818	-13.66265
19.38127	-13.66292
19.43446	-13.66319
19.48781	-13.66345
19.54175	-13.66371
19.59498	-13.66396
19.64826	-13.6642
19.70212	-13.66446
19.75473	-13.66472
19.80808	-13.66497
19.8618	-13.66521
19.91533	-13.66546
19.98189	-13.66571
20.03372	-13.66595
20.086	-13.66619
20.15076	-13.66643
20.20131	-13.66667
20.2527	-13.66691
20.30713	-13.66714
20.36117	-13.66737
20.41567	-13.6676
20.47031	-13.66783
20.52498	-13.66806
20.57972	-13.66829
20.63403	-13.66852
20.68822	-13.66874
20.74489	-13.66896
20.79978	-13.66918
20.85377	-13.66941
20.90693	-13.66962
20.9612	-13.66984
21.01551	-13.67006
21.0695	-13.67028
21.12346	-13.67049
21.17844	-13.6707
21.23269	-13.67091
21.28671	-13.67112
21.34109	-13.67132
21.39509	-13.67154
21.46236	-13.67174
21.51325	-13.67195
21.56273	-13.67215
21.61343	-13.67235
21.66608	-13.67255
21.71863	-13.67275
21.77132	-13.67295
21.82475	-13.67315
21.87796	-13.67335
21.93089	-13.67354
21.98329	-13.67373
22.03566	-13.67391
22.08852	-13.67411
22.14266	-13.6743
22.19619	-13.67449
22.24856	-13.67467
22.30156	-13.67486
22.35489	-13.67505
22.40776	-13.67524
22.47031	-13.67541
22.53101	-13.6756
22.58131	-13.67578
22.64196	-13.67596
22.70494	-13.67614
22.75476	-13.67632
22.80639	-13.67649
22.85799	-13.67667
22.90956	-13.67684
22.96194	-13.67702
23.01429	-13.67719
23.06669	-13.67737
23.1191	-13.67754
23.17188	-13.6777
23.22434	-13.67787
23.27688	-13.67803
23.32937	-13.6782
23.38212	-13.67837
23.43467	-13.67854
23.48718	-13.67871
23.53976	-13.67887
23.59202	-13.67903
23.64458	-13.67919
23.69717	-13.67936
23.74956	-13.67951
23.80185	-13.67968
23.85469	-13.67984
23.90774	-13.68
23.96331	-13.68015
24.0156	-13.68032
24.06732	-13.68047
24.12195	-13.68062
24.1758	-13.68077
24.23045	-13.68093
24.28502	-13.68107
24.33957	-13.68122
24.39426	-13.68137
24.44868	-13.6815
24.50515	-13.68166
24.55894	-13.68182
24.61337	-13.68196
24.66571	-13.6821
24.71891	-13.68225
24.77414	-13.68239
24.82802	-13.68254
24.88229	-13.68268
24.93724	-13.68282
25.00162	-13.68296
25.06099	-13.6831
25.11059	-13.68324
25.17134	-13.68338
25.22926	-13.68352
25.27925	-13.68365
25.33161	-13.6838
25.38517	-13.68393
25.43953	-13.68407
25.49342	-13.6842
25.54678	-13.68433
25.60291	-13.68447
25.65822	-13.68459
25.71182	-13.68473
25.76643	-13.68486
25.82008	-13.68499
25.87476	-13.68511
25.92867	-13.68524
25.98604	-13.68538
26.04101	-13.68552
26.09597	-13.68564
26.14997	-13.68577
26.20439	-13.68589
26.26073	-13.68602
26.31484	-13.68614
26.3694	-13.68627
26.42364	-13.68639
26.48624	-13.6865
26.5488	-13.68663
26.59903	-13.68675
26.65127	-13.68688
26.70362	-13.687
26.75542	-13.68712
26.80703	-13.68723
26.85918	-13.68736
26.91315	-13.68748
26.96535	-13.68759
27.0174	-13.68771
27.06965	-13.68782
27.12194	-13.68794
27.17371	-13.68805
27.2258	-13.68817
27.28106	-13.68828
27.33296	-13.68839
27.38463	-13.6885
27.43664	-13.68862
27.48818	-13.68872
27.55349	-13.68884
27.60406	-13.68894
27.65378	-13.68906
27.71842	-13.68917
27.77038	-13.68927
27.82078	-13.68938
27.87427	-13.68949
27.92726	-13.6896
27.97971	-13.6897
28.03323	-13.68982
28.08738	-13.68992
28.14106	-13.69002
28.1944	-13.69013
28.24738	-13.69024
28.30034	-13.69034
28.35352	-13.69044
28.40735	-13.69055
28.45991	-13.69065
28.51343	-13.69075
28.56754	-13.69085
28.62088	-13.69095
28.67432	-13.69105
28.72865	-13.69116
28.78308	-13.69125
28.83696	-13.69135
28.89088	-13.69146
28.94374	-13.69155
29.00352	-13.69165
29.06418	-13.69175
29.11438	-13.69184
29.16663	-13.69194
29.2204	-13.69203
29.27454	-13.69213
29.32928	-13.69223
29.38267	-13.69231
29.43691	-13.69241
29.49151	-13.69251
29.54437	-13.69261
29.59842	-13.69269
29.65202	-13.69279
29.70652	-13.69289
29.75993	-13.69298
29.81391	-13.69306
29.86834	-13.69315
29.92137	-13.69324
29.97494	-13.69333
30.03462	-13.69343
30.09886	-13.69352
30.14739	-13.69361
30.20736	-13.6937
30.27	-13.69379
30.31965	-13.69388
30.37181	-13.69398
30.42327	-13.69406
30.47743	-13.69415
30.53299	-13.69423
30.58715	-13.69432
30.64192	-13.69442
30.69598	-13.69449
30.74995	-13.69458
30.80369	-13.69465
30.8589	-13.69474
30.91339	-13.69482
30.96834	-13.6949
31.02218	-13.69498
31.07619	-13.69506
31.13017	-13.69514
31.18398	-13.69522
31.23743	-13.69531
31.29205	-13.69539
31.34659	-13.69547
31.40071	-13.69555
31.45426	-13.69563
31.51239	-13.69572
31.57743	-13.6958
31.62576	-13.69588
31.67775	-13.69595
31.73055	-13.69603
31.783	-13.69611
31.83432	-13.69618
31.88679	-13.69626
31.93871	-13.69634
31.99162	-13.69641
32.04477	-13.69648
32.09746	-13.69656
32.15089	-13.69664
32.20341	-13.69671
32.25592	-13.69679
32.30885	-13.69686
32.36146	-13.69694
32.41412	-13.69702
32.46773	-13.69709
32.51984	-13.69717
32.58265	-13.69724
32.64147	-13.69731
32.68992	-13.69738
32.74989	-13.69745
32.80754	-13.69753
32.85595	-13.6976
32.90571	-13.69768
32.95553	-13.69774
33.00706	-13.69782
33.05838	-13.6979
33.11004	-13.69795
33.1617	-13.69803
33.21279	-13.6981
33.2645	-13.69817
33.31639	-13.69823
33.36826	-13.69831
33.41994	-13.69838
33.47197	-13.69845
33.52419	-13.69852
33.57609	-13.6986
33.62739	-13.69866
33.68124	-13.69873
33.73323	-13.6988
33.78553	-13.69887
33.83797	-13.69893
33.89009	-13.69899
33.94237	-13.69906
33.99448	-13.69912
34.05568	-13.6992
34.11532	-13.69926
34.16524	-13.69933
34.21716	-13.69939
34.26907	-13.69946
34.32053	-13.69952
34.37174	-13.69958
34.42316	-13.69966
34.47461	-13.69972
34.52605	-13.69978
34.57805	-13.69983
34.62915	-13.69991
34.68056	-13.69997
34.73205	-13.70004
34.78292	-13.7001
34.8338	-13.70017
34.88533	-13.70024
34.93726	-13.70029
34.98903	-13.70035
35.04016	-13.70041
35.10893	-13.70047
35.16536	-13.70052
35.21371	-13.70059
35.2798	-13.70065
35.33613	-13.70071
35.38485	-13.70078
35.43746	-13.70083
35.49007	-13.70089
35.54247	-13.70096
35.59491	-13.70101
35.64747	-13.70106
35.69971	-13.70113
35.75231	-13.70119
35.80462	-13.70125
35.85748	-13.7013
35.91038	-13.70136
35.96302	-13.7014
36.01584	-13.70147
36.07024	-13.70152
36.12317	-13.70158
36.17613	-13.70164
36.22908	-13.70169
36.28183	-13.70175
36.33476	-13.7018
36.38935	-13.70185
36.44208	-13.70191
36.49437	-13.70197
36.55189	-13.70202
36.61704	-13.70208
36.66558	-13.70213
36.71656	-13.70218
36.77072	-13.70224
36.8237	-13.7023
36.87653	-13.70235
36.92947	-13.70241
36.98314	-13.70246
37.03669	-13.70251
37.09114	-13.70256
37.14428	-13.70262
37.19774	-13.70267
37.2515	-13.70273
37.30571	-13.70278
37.35975	-13.70283
37.41385	-13.70288
37.46794	-13.70294
37.52247	-13.70299
37.5761	-13.70304
37.64175	-13.70309
37.69332	-13.70314
37.7422	-13.70319
37.80669	-13.70323
37.8592	-13.7033
37.90832	-13.70334
37.95963	-13.70339
38.01153	-13.70344
38.06363	-13.70349
38.11586	-13.70354
38.16738	-13.7036
38.21891	-13.70365
38.27053	-13.70369
38.32285	-13.70375
38.37496	-13.70379
38.42657	-13.70384
38.47916	-13.7039
38.53222	-13.70394
38.58438	-13.70398
38.63687	-13.70404
38.6896	-13.70408
38.74201	-13.70413
38.79491	-13.70418
38.84824	-13.70423
38.90115	-13.70428
38.95422	-13.70432
39.00626	-13.70436
39.06126	-13.7044
39.12541	-13.70446
39.17459	-13.7045
39.22245	-13.70455
39.2709	-13.70459
39.32002	-13.70463
39.37015	-13.70469
39.42064	-13.70473
39.47063	-13.70478
39.5209	-13.70483
39.57144	-13.70487
39.62244	-13.70492
39.67338	-13.70496
39.72442	-13.70501
39.77542	-13.70505
39.82711	-13.7051
39.8794	-13.70514
39.93178	-13.70519
39.98431	-13.70523
40.03659	-13.70527
40.08894	-13.70532
40.15452	-13.70536
40.20509	-13.7054
40.25351	-13.70545
40.32048	-13.70549
40.37235	-13.70554
40.42012	-13.70558
40.46919	-13.70562
40.51852	-13.70567
40.56773	-13.70571
40.61666	-13.70575
40.66588	-13.70579
40.71497	-13.70584
40.76463	-13.70588
40.81499	-13.70592
40.86514	-13.70596
40.91581	-13.706
40.96653	-13.70604
41.01833	-13.70608
41.06936	-13.70613
41.12225	-13.70617
41.17443	-13.70621
41.22594	-13.70625
41.27708	-13.70628
41.32912	-13.70633
41.3813	-13.70637
41.4332	-13.70642
41.48539	-13.70646
41.53709	-13.70649
41.5971	-13.70653
41.65824	-13.70657
41.70648	-13.70661
41.75463	-13.70664
41.80331	-13.70669
41.85299	-13.70672
41.90322	-13.70677
41.95348	-13.70681
42.00463	-13.70685
42.05554	-13.70689
42.10689	-13.70693
42.158	-13.70697
42.20984	-13.707
42.26184	-13.70704
42.31411	-13.70709
42.36652	-13.70712
42.4192	-13.70716
42.47171	-13.70719
42.52457	-13.70724
42.57745	-13.70727
42.64215	-13.7073
42.69973	-13.70734
42.74841	-13.70737
42.80757	-13.7074
42.86699	-13.70745
42.91645	-13.70747
42.96911	-13.70751
43.02231	-13.70755
43.07543	-13.70759
43.12848	-13.70763
43.18151	-13.70766
43.2342	-13.70769
43.28714	-13.70774
43.34079	-13.70776
43.39371	-13.70781
43.44762	-13.70784
43.50077	-13.70788
43.554	-13.70792
43.60695	-13.70795
43.65928	-13.70799
43.71295	-13.70802
43.76563	-13.70806
43.81903	-13.70809
43.87147	-13.70813
43.92459	-13.70817
43.97943	-13.7082
44.033	-13.70823
44.08924	-13.70827
44.15409	-13.7083
44.20269	-13.70834
44.25289	-13.70837
44.30505	-13.7084
44.35746	-13.70844
44.40999	-13.70847
44.46281	-13.7085
44.51566	-13.70854
44.56853	-13.70858
44.62143	-13.70861
44.67455	-13.70864
44.72752	-13.70867
44.78033	-13.70871
44.83348	-13.70874
44.88678	-13.70878
44.94024	-13.70881
44.99339	-13.70884
45.04689	-13.70887
45.10074	-13.7089
45.16456	-13.70894
45.22465	-13.70897
45.27408	-13.70901
45.33462	-13.70903
45.39546	-13.70906
45.44661	-13.70909
45.49859	-13.70912
45.55069	-13.70915
45.60378	-13.70919
45.65818	-13.70922
45.71233	-13.70925
45.76604	-13.70928
45.82148	-13.70931
45.87624	-13.70934
45.93014	-13.70938
45.98427	-13.70941
46.03863	-13.70944
46.09249	-13.70947
46.14655	-13.7095
46.20045	-13.70953
46.25471	-13.70956
46.3093	-13.70959
46.36412	-13.70962
46.41827	-13.70964
46.47255	-13.70968
46.52678	-13.70971
46.58038	-13.70974
46.64188	-13.70978
46.70429	-13.70981
46.75311	-13.70983
46.80395	-13.70986
46.85456	-13.70989
46.90602	-13.70992
46.95756	-13.70995
47.00829	-13.70997
47.05978	-13.71001
47.11219	-13.71004
47.16423	-13.71008
47.21614	-13.71011
47.26781	-13.71013
47.31988	-13.71016
47.37225	-13.71019
47.42414	-13.71021
47.47629	-13.71024
47.529	-13.71027
47.58146	-13.7103
47.63469	-13.71033
47.6967	-13.71036
47.75986	-13.71039
47.80834	-13.71041
47.86993	-13.71044
47.92867	-13.71047
47.97773	-13.71051
48.02985	-13.71053
48.08239	-13.71056
48.13517	-13.71059
48.18846	-13.71061
48.24128	-13.71064
48.29432	-13.71067
48.3471	-13.71069
48.39992	-13.71072
48.45296	-13.71075
48.50533	-13.71077
48.55752	-13.7108
48.60975	-13.71083
48.66174	-13.71086
48.71463	-13.71088
48.76715	-13.71091
48.82063	-13.71094
48.87347	-13.71096
48.92619	-13.71098
48.97999	-13.71101
49.03328	-13.71103
49.08714	-13.71106
49.1449	-13.71108
49.20948	-13.71111
49.25718	-13.71113
49.30729	-13.71116
49.3593	-13.71119
49.41194	-13.71121
49.46523	-13.71124
49.51842	-13.71126
49.57249	-13.71129
49.62602	-13.71131
49.67941	-13.71134
49.73254	-13.71137
49.7858	-13.71139
49.83904	-13.71141
49.89273	-13.71145
49.94567	-13.71146
49.9991	-13.71149
50.05249	-13.71151
50.10645	-13.71154
50.15986	-13.71157
50.22339	-13.71159
50.28041	-13.71163
50.32915	-13.71165
50.39032	-13.71167
50.45001	-13.7117
50.49893	-13.71172
50.54876	-13.71175
50.60003	-13.71177
50.65091	-13.71179
50.70217	-13.71182
50.75348	-13.71184
50.80519	-13.71187
50.85632	-13.71189
50.90786	-13.71192
50.96002	-13.71194
51.01234	-13.71196
51.06548	-13.71199
51.11809	-13.71201
51.17099	-13.71204
51.22293	-13.71206
51.27453	-13.71208
51.32733	-13.71211
51.38087	-13.71214
51.43374	-13.71216
51.48701	-13.71218
51.53943	-13.7122
51.59272	-13.71222
51.64561	-13.71224
51.71032	-13.71227
51.76561	-13.71229
51.81582	-13.71231
51.86857	-13.71234
51.92116	-13.71236
51.97356	-13.71239
52.02652	-13.71241
52.07949	-13.71243
52.13269	-13.71245
52.18585	-13.71248
52.23851	-13.71249
52.291	-13.71251
52.34394	-13.71253
52.39672	-13.71255
52.44936	-13.71258
52.50233	-13.71261
52.55428	-13.71263
52.60682	-13.71265
52.66014	-13.71267
52.72029	-13.71269
52.78392	-13.71271
52.83171	-13.71274
52.88954	-13.71276
52.95259	-13.71278
53.00055	-13.71281
53.05138	-13.71283
53.10226	-13.71285
53.1543	-13.71287
53.20767	-13.71289
53.26123	-13.7129
53.31426	-13.71293
53.36715	-13.71296
53.42046	-13.71298
53.47375	-13.713
53.52719	-13.71303
53.58058	-13.71304
53.63441	-13.71306
53.68805	-13.71308
53.74126	-13.7131
53.79422	-13.71312
53.84776	-13.71314
53.90123	-13.71316
53.95503	-13.71319
54.00897	-13.7132
54.06347	-13.71322
54.11675	-13.71324
54.17018	-13.71326
54.23438	-13.71329


==> figs/MRI/Spiral/DeepBrain1/REDEnergy_GD/lst_iter_diff.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00


==> figs/MRI/Spiral/DeepBrain1/REDEnergy_GD/lst_iter_diff_norm.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00


==> figs/MRI/Spiral/DeepBrain1/REDEnergy_GD/lst_psnr_time.txt <==
0	19.0989027197882
0.400390961673111	19.6290596492913
0.457599359098822	20.0738996461358
0.512106311041862	20.4493523204699
0.56688304618001	20.7693842393142
0.621919857338071	21.0456132881831
0.675983423367143	21.2873593828323
0.730209915433079	21.5019194196187
0.784567113500088	21.6949195127683
0.839116345625371	21.8706609560738
0.893515254836529	22.0324220459796
0.947843538597226	22.1827032741104
1.00143964868039	22.3234191917825
1.05566320475191	22.4560453913448
1.11003941483796	22.5817289866096
1.16468266071752	22.7013703900576
1.21938094543293	22.8156857700192
1.29120492935181	22.9252519130152
1.34659156110138	23.0305327359123
1.39552361611277	23.1319093782896
1.44610469928011	23.2296997315612
1.49778360314667	23.3241719459051
1.55049115326256	23.4155568216364
1.6031977282837	23.5040561550844
1.65625650435686	23.5898486538736
1.71325843362138	23.6730927757015
1.76614602375776	23.7539274543755
1.81861419696361	23.8324777363628
1.87222731905058	23.9088580056372
1.92373465467244	23.9831743450849
1.97544440580532	24.055529865839
2.02779738977551	24.1260108135501
2.0807690504007	24.1946974323481
2.13378048921004	24.2616674345243
2.18627029005438	24.3269940495296
2.23923861421645	24.39074792866
2.30063288379461	24.4529986936796
2.36371530918404	24.5138057652856
2.41375500615686	24.5732203509375
2.47523192735389	24.6312982025078
2.53673083148897	24.6880930885802
2.58632807340473	24.7436575694269
2.63957871450111	24.7980384993882
2.6926325308159	24.8512784709688
2.74582095071673	24.9034195213155
2.79858663259074	24.9545025566669
2.85210671555251	25.004566801735
2.90595640661195	25.0536481336718
2.95897158049047	25.1017803720179
3.01280819810927	25.1489960690972
3.06712541310117	25.1953260807479
3.12121497094631	25.240799724493
3.17493632016703	25.2854449779891
3.23228655336425	25.3292888152784
3.2865122850053	25.3723572670387
3.34003549208865	25.4146752296862
3.39369126502424	25.4562670485787
3.44831468071789	25.4971567263601
3.50291040167212	25.5373667309686
3.55637660389766	25.5769183469185
3.61079004919156	25.6158305401306
3.66844456084073	25.6541214722796
3.72341968026012	25.6918097746026
3.78731155535206	25.7289124343428
3.85043520340696	25.7654458307488
3.90057587018237	25.8014262519231
3.95282190432772	25.8368695833443
4.00492884218693	25.8717911834439
4.05734579404816	25.9062055416936
4.11015154933557	25.9401263760035
4.16350661823526	25.9735670111397
4.21735787251964	26.0065405101517
4.27185705676675	26.0390614762008
4.3259866675362	26.0711452329991
4.3802574807778	26.1027986032323
4.43451825156808	26.1340324533338
4.48904063832015	26.1648576691273
4.5426233401522	26.1952848359565
4.59696603706107	26.2253245449526
4.65137738222256	26.2549865884317
4.70546775078401	26.284280010408
4.75947220483795	26.3132137302263
4.82427379954606	26.3417964731321
4.88693372160196	26.3700366532734
4.93571332190186	26.3979423056523
4.99539949791506	26.4255212256948
5.05745636392385	26.4527810104161
5.1063466691412	26.4797289833758
5.1587337013334	26.5063722483479
5.21163504524156	26.5327177329095
5.26407677214593	26.5587720589216
5.31722911819816	26.5845417354679
5.37001229636371	26.6100330300964
5.42401358019561	26.6352520409735
5.47678120154887	26.6602046438829
5.52957375952974	26.6848966013878
5.58256949670613	26.709333459646
5.63616468338296	26.7335206498114
5.68895498337224	26.7574634712655
5.7416756185703	26.7811671355252
5.7937654517591	26.8046366703648
5.85012213792652	26.8278769022095
5.90375415375456	26.8508924730535
5.95661258371547	26.8736877070526
6.01034924481064	26.8962668648505
6.0650980998762	26.9186341552248
6.11868078494444	26.9407935843508
6.17325500305742	26.9627490736238
6.22903225012124	26.9845044698681
6.28636547643691	27.006063481625
6.35183421848342	27.0274297936005
6.40039394050837	27.0486069511946
6.4520527375862	27.0695984346743
6.50484870746732	27.0904076769181
6.557806157507	27.1110380261818
6.61139466241002	27.1314926955005
6.66547999344766	27.1517749189162
6.71969962958246	27.1718880522689
6.7741662915796	27.1918348234591
6.82811643043533	27.2116179527211
6.88160312641412	27.2312404834657
6.93540924461558	27.2507050507537
6.98935354454443	27.2700141744761
7.0433217282407	27.2891703947567
7.09763668430969	27.3081762648121
7.15174480946735	27.3270342869092
7.20566826080903	27.3457468061042
7.25956583581865	27.3643161945645
7.31384400790557	27.3827448060922
7.38403242407367	27.4010348794615
7.43535432592034	27.4191886036835
7.48926323885098	27.4372082202747
7.55695105716586	27.455095858869
7.60630193119869	27.4728536116834
7.65687483828515	27.4904834552268
7.71016389131546	27.5079873767646
7.76608580444008	27.5253672959328
7.81992616970092	27.5426251131222
7.87421446060762	27.5597626430451
7.9283268856816	27.5767816136471
7.98283936455846	27.593683742198
8.03728256281465	27.6104707858376
8.09133921284229	27.627144343362
8.14728726027533	27.6437060738422
8.20132731227204	27.6601576045369
8.25528588192537	27.6765005009147
8.3095297277905	27.6927362977516
8.36290402384475	27.708866511794
8.41662707086653	27.7248925937047
8.47130289208144	27.7408160270729
8.52525497321039	27.7566382141299
8.57907548639923	27.7723605830309
8.63219024240971	27.7879844827392
8.68861239124089	27.8035113100087
8.74454082362354	27.8189423679107
8.80189313320443	27.8342789418269
8.86845975229517	27.8495221963867
8.91879581753165	27.8646733948509
8.96989934053272	27.8797336787453
9.0235447306186	27.8947042365175
9.07724267337471	27.9095862099041
9.13161139236763	27.9243807464694
9.1865847944282	27.9390889488501
9.24132003961131	27.9537119456154
9.29591090651229	27.96825081932
9.35101927351207	27.982706585246
9.40615434059873	27.9970802895311
9.46085584536195	28.0113729466171
9.5137480632402	28.025585547746
9.56719161011279	28.0397190893623
9.62080736225471	28.0537745393368
9.6754161301069	28.0677528162219
9.72961865831167	28.0816549092384
9.78387263417244	28.0954816784639
9.83771767327562	28.1092340578291
9.90412031626329	28.1229129041574
9.95715057943016	28.136519128587
10.0089241773821	28.150053564745
10.0747328763828	28.1635170730029
10.1273572226055	28.1769105006963
10.1785727688111	28.1902345642092
10.231360740494	28.2034900805293
10.2848039083183	28.2166777553062
10.3383139614016	28.2297983845676
10.3918770011514	28.2428526791667
10.4466044930741	28.2558413541372
10.5013098260388	28.2687651399898
10.5554457181133	28.2816247429648
10.6093153492548	28.2944208128928
10.6657607639208	28.3071540862524
10.7203006879427	28.3198252047464
10.7745112851262	28.3324348746017
10.8278560382314	28.3449836912207
10.8817101535387	28.3574723381329
10.9353263331577	28.3699014662985
10.9893258297816	28.3822716592619
11.0431468668394	28.3945835608028
11.0973542672582	28.4068377629416
11.1510299299844	28.4190348869951
11.2044650339521	28.4311755187923
11.258166145999	28.4432601901552
11.3144808802754	28.4552895490772
11.3812733259983	28.4672641186075
11.4370383420028	28.4791844697479
11.4863773980178	28.4910511647109
11.538275111001	28.5028647416164
11.5914080739021	28.5146257191776
11.6452191378921	28.5263346472191
11.6989876166917	28.5379921064347
11.7527289320715	28.5495985128341
11.8066870109178	28.5611544310611
11.8600254706107	28.5726603186623
11.9134190515615	28.584116687802
11.9665975514799	28.5955240532384
12.0209229895845	28.606882835672
12.0749289714731	28.6181935459094
12.1284933732823	28.6294567562338
12.1821636771783	28.6406731787611
12.2360124862753	28.6518430437631
12.2895175917074	28.6629665159722
12.3429458094761	28.6740440579285
12.4100918746553	28.6850760214765
12.4682348198257	28.6960628154785
12.5175137841143	28.7070048683151
12.5805773488246	28.7179025262776
12.6390177444555	28.7287562523808
12.6894527231343	28.7395663928325
12.7415188262239	28.7503333430667
12.7940472313203	28.7610575020927
12.8467425042763	28.7717392195521
12.8994984710589	28.7823788738922
12.9521861691028	28.7929768729487
13.0054326001555	28.8035335179998
13.0582523341291	28.8140492276326
13.1114321998321	28.8245243424532
13.1647234586999	28.834959220071
13.2186908638105	28.845354236211
13.2726462497376	28.855709710061
13.3267302578315	28.8660260351522
13.3823701757938	28.8763035836463
13.4362673535943	28.8865426310107
13.4893054384738	28.8967435188931
13.5428221197799	28.9069065521071
13.5967491967604	28.917032004033
13.6506488500163	28.9271202040647
13.7043949300423	28.9371714413205
13.758715365082	28.947186031104
13.8129518413916	28.9571642438217
13.8734936253168	28.9671064116808
13.9425653922372	28.9770128042859
13.9911193172447	28.9868837032225
14.0432077632286	28.9967193748386
14.0981137771159	29.0065200903753
14.1514258822426	29.0162861402141
14.2045771921985	29.0260177828867
14.2581473696046	29.0357152378046
14.3116950676776	29.0453788190284
14.3653729096986	29.0550087627954
14.4191227476113	29.0646053485521
14.473149954807	29.07416881
14.5269685206003	29.0836993974891
14.5803023576736	29.093197380983
14.6339563564397	29.1026629373998
14.6880367542617	29.1120964105601
14.7417687992565	29.1214979630298
14.7956376844086	29.1308678709443
14.8494313475676	29.1402064002974
14.9105189675465	29.1495137007476
14.9741032137536	29.1587900756223
15.0230414988473	29.168035733765
15.0835166238248	29.177250919336
15.1448232457042	29.1864358118289
15.1933594415896	29.1955906849781
15.2443967754953	29.2047157599715
15.297285658773	29.2138112196259
15.3502514334396	29.2228772922216
15.4027659175918	29.2319142259759
15.4556916975416	29.2409222595303
15.5086400965229	29.2499015279637
15.5616405112669	29.2588523085806
15.6152159813792	29.2677748384792
15.6679511982948	29.2766691988822
15.7207572176121	29.2855356838223
15.7743372544646	29.2943744710302
15.8268198105507	29.3031857618466
15.8797909151763	29.3119697267792
15.932843211107	29.3207265693818
15.9864253303967	29.3294564425825
16.0387348909862	29.3381595779149
16.0917533705942	29.3468360965862
16.1454873094335	29.3554861986514
16.1993105006404	29.3641100478041
16.2530041276477	29.3727078705443
16.306663739495	29.3812798149885
16.3610679595731	29.3898260436338
16.427163277287	29.3983467679946
16.4780727443285	29.4068421812385
16.5271245562471	29.4153124559185
16.5789571921341	29.4237577583683
16.631060377229	29.4321782579572
16.6838505980559	29.4405740823417
16.7367520174012	29.4489453505246
16.7910049324855	29.457292283605
16.8455853797495	29.4656149815817
16.899430654943	29.4739136213348
16.9536211648956	29.4821883424482
17.0077474778518	29.4904393434536
17.0619884491898	29.4986667329605
17.1162565671839	29.5068707104089
17.1700323452242	29.5150513829584
17.225207014475	29.523208912409
17.2797832852229	29.5313434375442
17.3343985970132	29.5394550859626
17.3887800676748	29.5475440281903
17.4555312613957	29.5556103907707
17.511153139174	29.5636543228514
17.5630758763291	29.571675931295
17.634353375528	29.5796753916486
17.6883065174334	29.5876528033431
17.7393234204501	29.5956084015531
17.7932327226736	29.6035422130625
17.8467267439701	29.6114544384272
17.9013046701439	29.6193452112398
17.9563440694474	29.6272146582502
18.0108070024289	29.6350628768628
18.0654074125923	29.6428900383296
18.120574567467	29.6506962648526
18.1754540205002	29.6584816334576
18.2303662635386	29.6662462774894
18.2868513194844	29.6739903049597
18.3420455763116	29.6817138733821
18.3968820064329	29.6894170937241
18.451740518678	29.6971000769868
18.5069936434738	29.7047629210338
18.5617984812707	29.7124057239633
18.6163957496174	29.7200286525041
18.6719998787157	29.7276318286541
18.7264670305885	29.7352153213689
18.7810754417442	29.7427792935169
18.835192986764	29.750323851672
18.8932475848123	29.7578491208556
18.9583268179558	29.765355184079
19.0081302588806	29.7728421969302
19.0606907978654	29.7803102518001
19.1141324536875	29.7877594835408
19.1666575139388	29.7951900211586
19.2209807289764	29.8026019018522
19.2742947963998	29.8099953378987
19.3281821305864	29.8173703499173
19.3812738605775	29.8247270181795
19.4344641002826	29.8320654932578
19.4878146443516	29.8393857852989
19.5417504427023	29.8466880511258
19.5949801639654	29.8539723162226
19.6482636281289	29.8612387071709
19.7021235930733	29.8684873336151
19.7547336788848	29.8757182477823
19.8080840050243	29.8829316134788
19.8618036988191	29.8901274205775
19.915328997653	29.8973058309875
19.9818930546753	29.9044669335322
20.0337166888639	29.9116108172193
20.0860031601042	29.918737530497
20.1507650362328	29.9258472677326
20.2013094709255	29.9329399808518
20.2527005109005	29.9400159016451
20.3071335190907	29.9470750250159
20.3611666718498	29.9541175066642
20.4156735716388	29.9611433236038
20.4703087625094	29.9681526046285
20.5249812104739	29.9751455096364
20.5797169054858	29.982121986598
20.6340299276635	29.9890821869198
20.6882200506516	29.9960262501025
20.7448916807771	30.002954153281
20.7997827935033	30.009866038489
20.8537727966905	30.0167619446949
20.9069314617664	30.0236420158658
20.9611992947757	30.0305063105926
21.0155065725558	30.0373548801846
21.069501189515	30.0441878228576
21.1234543859027	30.051005200754
21.1784433959983	30.057807121396
21.2326884130016	30.0645936651304
21.2867043986917	30.0713648960212
21.3410860239528	30.0781208551009
21.3950948356651	30.08486169001
21.4623572775163	30.0915874537527
21.5132465846837	30.0982981794987
21.5627281935886	30.1049939665494
21.6134294103831	30.1116748871833
21.6660796683282	30.1183410316381
21.7186319152825	30.1249924530673
21.7713193520904	30.1316292732498
21.8247476201504	30.1382514936651
21.8779554818757	30.1448591942337
21.9308926388621	30.1514524643924
21.9832913489081	30.1580313751471
22.0356554687023	30.1645959803855
22.0885233264416	30.1711463872641
22.1426591547206	30.1776826251881
22.1961936489679	30.1842047761935
22.2485638321377	30.1907128716908
22.3015578999184	30.19720699995
22.3548893337138	30.2036872723728
22.4077617637813	30.2101537455355
22.4703119508922	30.2166064205852
22.5310112396255	30.2230453856667
22.5813133367337	30.2294707767708
22.6419613515027	30.2358825921584
22.7049348093569	30.2422808854517
22.7547575063072	30.248665733406
22.8063943441957	30.2550372349291
22.8579895282164	30.2613953814609
22.9095640489832	30.2677402827039
22.9619383402169	30.2740719881851
23.0142870284617	30.2803905869291
23.0666884966195	30.2866961005836
23.1191001473926	30.2929885843953
23.1718807085417	30.2992681296115
23.2243420449086	30.3055347197208
23.2768812361173	30.3117884709486
23.3293705051765	30.3180294911539
23.3821171619929	30.3242577570512
23.4346700920723	30.3304733289019
23.487184884958	30.336676308666
23.5397623050958	30.3428667761199
23.5920204757713	30.349044697325
23.6445788773708	30.3552101965941
23.6971741854213	30.3613633196423
23.7495635617524	30.3675041401675
23.8018512027338	30.3736326416571
23.8546881987713	30.3797489541997
23.9077403726988	30.3858531046885
23.9633065266535	30.3919451464687
24.0155975953676	30.3980251221974
24.067316472996	30.4040931308659
24.1219460717402	30.4101491365063
24.1758048594929	30.4161932545939
24.2304475042038	30.4222255498274
24.2850237269886	30.4282460265989
24.339564954862	30.4342547645211
24.3942561629228	30.4402517869347
24.4486798453145	30.446237143663
24.5051525086164	30.4522109134729
24.5589382420294	30.4581731145415
24.6133739659563	30.4641238499972
24.6657103216276	30.4700630664078
24.7189061567187	30.4759909102358
24.7741362927482	30.4819073542158
24.8280236599967	30.4878124773222
24.8822907442227	30.4937063467251
24.9372394979	30.4995889588512
25.0016216496006	30.5054603709203
25.0609886697493	30.5113207102369
25.1105920746922	30.5171699345727
25.1713444306515	30.5230081292588
25.2292619799264	30.5288353011436
25.2792526599951	30.5346514977735
25.3316107289866	30.5404568049693
25.3851698641665	30.5462512190895
25.4395316047594	30.552034844478
25.4934160797857	30.5578076775081
25.5467789485119	30.5635697742421
25.6029048673809	30.5693211718569
25.6582244322635	30.5750618980504
25.7118238164112	30.5807920266427
25.7664346382953	30.5865116050978
25.8200828623958	30.5922206482335
25.874756406527	30.5979192382047
25.9286671876907	30.603607344516
25.9860425926745	30.6092850851849
26.0410075765103	30.6149524549336
26.0959682255052	30.6206095151443
26.1499697356485	30.626256311837
26.2043916257098	30.6318928462837
26.2607267717831	30.637519262513
26.3148421687074	30.6431355274693
26.3693988816813	30.6487416375229
26.4236377845518	30.6543376875585
26.4862427865155	30.6599237372867
26.5488022672944	30.6654998134675
26.5990318004042	30.6710659138683
26.651271706447	30.6766221165347
26.7036153045483	30.6821684197313
26.7554217665456	30.6877049512484
26.8070314694196	30.6932316680414
26.8591842711903	30.6987486758852
26.9131465824321	30.7042559411182
26.9653550344519	30.7097535529335
27.0174016854726	30.7152415205932
27.0696483394131	30.7207199607544
27.1219359734096	30.7261888095828
27.1737053091638	30.7316481270051
27.2258004019968	30.7370980016478
27.2810557549819	30.7425384334062
27.3329609576613	30.7479694838637
27.3846287499182	30.7533911873906
27.436636089813	30.7588035014145
27.4881759257987	30.7642065958369
27.5534882280044	30.7696003590153
27.6040648603812	30.7749849454817
27.6537796813063	30.7803603134955
27.71842189366	30.7857265544587
27.7703844406642	30.7910836478763
27.8207785035484	30.7964316721944
27.8742705853656	30.8017706209273
27.9272603816353	30.8071005778626
27.9797077486292	30.8124215011753
28.0332277826965	30.8177334337744
28.0873779505491	30.8230364577431
28.1410595714115	30.8283306026261
28.1943979444914	30.8336158710767
28.2473812024109	30.8388923165682
28.3003403344192	30.8441599127945
28.353521715384	30.849418754059
28.4073527324945	30.8546688503358
28.4599106134847	30.8599102408779
28.5134264966473	30.865142948732
28.5675365193747	30.8703669431703
28.6208776035346	30.8755823993827
28.6743168137036	30.8807891778771
28.7286470658146	30.8859874365985
28.7830786067061	30.8911771531653
28.8369593336247	30.8963583464078
28.8908809628338	30.9015310870143
28.9437432098202	30.906695425395
29.0035240007564	30.9118512936393
29.0641813226976	30.9169987900724
29.1143836579286	30.9221379277524
29.1666281935759	30.927268741927
29.2204024465755	30.9323912128761
29.2745412536897	30.9375054284501
29.3292827494442	30.9426114237395
29.3826662153006	30.9477091781156
29.4369125524536	30.9527987659627
29.4915065648966	30.9578802136673
29.5443685930222	30.9629534871314
29.5984252439812	30.9680186569878
29.6520163509995	30.973075785397
29.706519852858	30.9781248293748
29.7599256290123	30.9831659186187
29.8139067669399	30.9881990374969
29.8683401099406	30.9932244782032
29.9213674659841	30.998242542781
29.9749366831966	31.0032527663678
30.0346220033243	31.0082551235077
30.0988566484302	31.0132496088852
30.147389431484	31.0182362891707
30.207355663646	31.023215182455
30.2700015134178	31.0281862802013
30.3196503533982	31.0331496210635
30.3718148451298	31.038105256621
30.4232696341351	31.0430531745729
30.4774318751879	31.0479934701232
30.5329887759872	31.0529261312883
30.5871459497139	31.057851156079
30.6419176608324	31.062768603005
30.6959768929519	31.0676784723087
30.7499478706159	31.0725808149683
30.8036855207756	31.0774756657091
30.858896530699	31.0823630143988
30.9133895006962	31.0872428793989
30.9683440928347	31.0921153196099
31.0221844068728	31.0969804055405
31.0761861116625	31.1018380608523
31.130164581351	31.1066883662511
31.1839850321412	31.1115313598468
31.2374324188568	31.116367023223
31.2920517669991	31.1211954305245
31.3465854711831	31.1260165338724
31.4007081580348	31.1308304325944
31.454257091973	31.1356371278189
31.5123857706785	31.1404366348886
31.5774283735082	31.1452289667606
31.6257582805119	31.1500141722828
31.677752607502	31.1547922870397
31.7305514714681	31.159563293639
31.7829992114566	31.164327203418
31.8343236288056	31.1690841497632
31.8867902997881	31.1738340388245
31.9387099337764	31.1785769137337
31.9916211199015	31.1833128361637
32.0447666700929	31.1880418316492
32.0974575350992	31.1927638327254
32.1508913347498	31.1974789490769
32.2034105085768	31.202187162737
32.2559234215878	31.2068884807583
32.3088509845547	31.2115830272218
32.3614580896683	31.2162706756136
32.4141247547232	31.220951559875
32.4677296197042	31.2256256753978
32.5198406898417	31.2302930182463
32.5826508086175	31.2349536058018
32.6414664397016	31.2396074695855
32.6899230466224	31.2442546716034
32.7498930906877	31.248895133481
32.8075422346592	31.2535289529678
32.8559468598105	31.2581561173958
32.9057117579505	31.2627766709333
32.955532988999	31.2673905929349
33.0070562390611	31.2719979671734
33.0583756500855	31.2765988033738
33.1100424877368	31.2811930805452
33.1616995148361	31.28578090197
33.212787153665	31.2903622091925
33.2644953397103	31.2949369709111
33.3163863345981	31.299505329776
33.3682607845403	31.3040672349518
33.4199426355772	31.3086226826413
33.4719643774442	31.3131717723197
33.524189430289	31.3177144725489
33.5760886720382	31.3222508020226
33.6273864950053	31.3267807818421
33.6812428049743	31.3313044304199
33.7332327435724	31.3358218075637
33.7855265336111	31.3403328839388
33.8379661664367	31.3448377174024
33.8900938322768	31.3493362467169
33.9423688221723	31.3538286121992
33.9944832390174	31.3583147032169
34.0556841120124	31.3627946654529
34.1153204417787	31.3672684322958
34.1652397564612	31.3717360054192
34.2171537564136	31.3761974809944
34.2690707994625	31.3806528045933
34.3205254371278	31.3851020400082
34.3717404277995	31.3895451793146
34.4231586577371	31.3939822822111
34.4746111975983	31.3984133289182
34.5260541988537	31.4028383090384
34.5780496457592	31.407257333463
34.6291515356861	31.4116703621399
34.6805641967803	31.4160773766539
34.7320536780171	31.4204784226681
34.782922858838	31.4248735587265
34.833799299784	31.4292627453513
34.8853309694678	31.4336459973415
34.9372562733479	31.4380233787193
34.9890286484733	31.4423949225478
35.0401580063626	31.4467605725516
35.108931329567	31.451120369922
35.1653545396402	31.4554743687578
35.2137148827314	31.4598225210003
35.2798019126058	31.4641649385724
35.3361301515251	31.4685015383754
35.3848453662358	31.4728324019056
35.4374617221765	31.4771574688533
35.4900649143383	31.4814768033846
35.5424647601321	31.4857904653686
35.5949067804031	31.4900984384054
35.6474698362872	31.4944006694315
35.6997124184854	31.4986972853624
35.752308562398	31.5029882527642
35.8046178743243	31.5072735531792
35.8574845604599	31.5115532534549
35.9103797585703	31.5158273555192
35.9630159395747	31.5200958659587
36.0158411879092	31.5243588002643
36.0702368649654	31.5286162339651
36.1231653601862	31.5328680707661
36.1761301495135	31.5371143840614
36.2290807077661	31.5413552089706
36.2818336924538	31.5455905305816
36.334763883613	31.5498203918156
36.3893486806192	31.5540447275395
36.4420770984143	31.5582636585674
36.4943701452576	31.5624771313897
36.5518865711056	31.566685211498
36.6170384748839	31.5708878662398
36.6655826820061	31.5750851589255
36.7165570231155	31.5792770390481
36.7707232381217	31.583463599229
36.8237044764683	31.5876448198089
36.8765336554497	31.5918206784006
36.9294670005329	31.5959912486325
36.9831334077753	31.6001564732281
37.0366915808991	31.6043164686406
37.0911405188963	31.6084711687599
37.1442774096504	31.6126205571426
37.1977370688692	31.6167647750188
37.2514961040579	31.620903685862
37.3057136703283	31.6250374271593
37.3597483253106	31.6291659569809
37.4138533184305	31.6332892811384
37.4679373190738	31.6374074460001
37.5224677701481	31.641520463615
37.5760968108661	31.6456283240502
37.6417468176223	31.6497310422327
37.6933168824762	31.6538286463342
37.7422007503919	31.6579211586775
37.806695420295	31.6620085209123
37.8591984258965	31.6660908577714
37.9083197838627	31.6701681083636
37.9596346230246	31.6742402629466
38.0115329143591	31.6783074616631
38.0636275294237	31.6823695585376
38.1158615243621	31.6864266520308
38.167381035164	31.6904787888116
38.218913347926	31.694525923646
38.2705273618922	31.6985680725213
38.3228471516632	31.702605249361
38.3749571419321	31.7066374529489
38.4265744108707	31.7106647715688
38.4791639409959	31.7146872018103
38.5322170266882	31.7187046933139
38.5843857945874	31.7227172452112
38.636869400274	31.7267249571328
38.6895986092277	31.730727783393
38.7420101230964	31.7347257492392
38.7949138288386	31.7387189243652
38.8482344327495	31.7427072118067
38.901146936696	31.746690689322
38.9542172038928	31.7506693121742
39.0062638786621	31.7546431608709
39.0612601949833	31.7586122490205
39.1254101339728	31.7625765376323
39.1745893019252	31.7665360703438
39.2224481101148	31.7704908656765
39.2708982913755	31.7744408909011
39.3200189564377	31.7783862010496
39.3701517665759	31.7823268296602
39.4206413943321	31.7862627708577
39.4706275491044	31.7901939760435
39.5209000529721	31.7941205129756
39.5714382999577	31.7980424025754
39.6224459232762	31.8019596307971
39.6733810771257	31.8058722201387
39.7244216948748	31.8097801449995
39.7754207928665	31.8136834731864
39.827107720077	31.817582250893
39.879402318038	31.8214764107005
39.9317815741524	31.8253659741372
39.9843044299632	31.8292509572545
40.0365925440565	31.8331314174775
40.088939642068	31.8370073369469
40.1545214313082	31.8408786870799
40.2050875094719	31.8447454972138
40.2535126577131	31.8486078421843
40.3204747186974	31.8524656765989
40.3723475476727	31.856319017499
40.4201195896603	31.8601678620151
40.4691906110384	31.8640122149404
40.5185245638713	31.8678521633961
40.5677266279235	31.8716875930005
40.6166598969139	31.8755186922812
40.6658814260736	31.8793452884152
40.714970770292	31.8831675135219
40.7646302403882	31.8869852995657
40.814990977291	31.8907986765367
40.865138520021	31.8946076931653
40.9158067051321	31.8984123302499
40.9665345516987	31.9022126019981
41.018332301639	31.9060085099177
41.0693641365506	31.9098000376116
41.1222455236129	31.9135872490242
41.1744277924299	31.9173701477038
41.2259462783113	31.9211487247465
41.2770829992369	31.9249229883293
41.3291254886426	31.9286929835114
41.3813024656847	31.932458666595
41.4331994797103	31.9362201200803
41.4853893606924	31.939977274106
41.5370910540223	31.9437301907629
41.5971032585949	31.9474789008119
41.6582377352752	31.9512233472928
41.7064764513634	31.9549635536266
41.7546337032691	31.9586996038122
41.8033059784211	31.9624313746377
41.8529942273162	31.9661589823453
41.9032172104344	31.9698823872014
41.9534810637124	31.9736016441156
42.0046347565949	31.9773167446306
42.055538921617	31.9810276699604
42.1068869903684	31.9847344846254
42.1579952863976	31.988437151833
42.209837667644	31.9921356887096
42.2618448864669	31.9958300938905
42.3141090455465	31.9995204279706
42.3665214232169	32.0032066283793
42.4192039850168	32.006888771558
42.4717135620303	32.0105668271743
42.5245727407746	32.0142408683496
42.5774484737776	32.0179107959189
42.6421556556597	32.0215767082046
42.6997274747118	32.0252385152096
42.7484052125365	32.0288963168425
42.8075685077347	32.0325501154637
42.8669946575537	32.0361999256516
42.9164524641819	32.0398457024895
42.9691090183333	32.0434874628697
43.0223136823624	32.0471252881376
43.0754323373549	32.050759140896
43.1284803235903	32.0543890378485
43.1815122966655	32.0580149862341
43.2342002908699	32.0616369889693
43.2871370678768	32.0652550515457
43.3407854591496	32.0688692444359
43.3937075021677	32.0724795691839
43.447615200188	32.0760859973802
43.5007747141644	32.0796885385934
43.5540007101372	32.083287148172
43.6069455123506	32.086881926373
43.6592791401781	32.0904727692478
43.7129484163597	32.0940597774483
43.7656290335581	32.0976428882932
43.8190345033072	32.1012222273664
43.8714661626145	32.1047976848287
43.9245945615694	32.1083693317364
43.9794263122603	32.1119371428421
44.0330019984394	32.1155011239407
44.0892365663312	32.1190612465146
44.1540856650099	32.1226176908014
44.2026930861175	32.1261702884161
44.2528907419182	32.1297190736809
44.3050475586206	32.1332641565416
44.3574559306726	32.1368054209174
44.4099917085841	32.1403429750082
44.4628122947179	32.1438767091372
44.5156610896811	32.1474067501051
44.5685332287103	32.1509330457816
44.6214242316782	32.154455629551
44.6745444326662	32.1579745432742
44.7275204998441	32.1614896614659
44.7803334561177	32.1650011627917
44.8334833797999	32.1685089273001
44.8867747858167	32.172013015707
44.9402379519306	32.1755134561363
44.9933889680542	32.1790102296158
45.0468849409372	32.1825033117701
45.1007431321777	32.1859927706465
45.1645632972941	32.1894785723767
45.2246531639248	32.1929607824435
45.2740812147968	32.1964392982277
45.3346160729416	32.1999142319999
45.3954627378844	32.2033855800337
45.4466071408242	32.2068532860105
45.4985900437459	32.2103173605135
45.5506914858706	32.2137779391226
45.6037814617157	32.2172348939284
45.6581779746339	32.220688308312
45.7123241634108	32.2241381653602
45.7660371302627	32.2275844619091
45.8214825824834	32.231027187496
45.8762408802286	32.2344664651799
45.9301392720081	32.237902152528
45.9842678899877	32.2413342866971
46.0386315332726	32.2447629547331
46.0924885440618	32.2481881354631
46.1465517384931	32.251609750259
46.2004452701658	32.2550279449251
46.2547113392502	32.2584426216696
46.3092979411595	32.261853813721
46.3641171623021	32.2652615505484
46.4182726121508	32.2686658341893
46.4725550631993	32.272066640776
46.5267820162699	32.2754640046311
46.5803781473078	32.2788579634894
46.6418845304288	32.2822484683231
46.7042906554416	32.2856355152085
46.7531075086445	32.2890192098833
46.8039531279355	32.2923994470132
46.8545576250181	32.2957762931833
46.9060181695968	32.2991497634912
46.9575569415465	32.3025198094582
47.0082891965285	32.3058864897825
47.0597811178304	32.309249784002
47.1121934289113	32.3126096982221
47.1642358261161	32.3159663016035
47.2161394562572	32.3193195062289
47.2678062962368	32.3226693402286
47.3198795081116	32.3260159064951
47.3722481001168	32.3293590815294
47.4241355424747	32.332698999788
47.4762926315889	32.3360355429137
47.5290010939352	32.3393688032163
47.5814576549456	32.3426987610087
47.6346925967373	32.3460253913394
47.6967053120025	32.3493487626929
47.7598598366603	32.3526688201067
47.8083385932259	32.3559856448493
47.8699249094352	32.3592991770456
47.9286726675928	32.3626094541449
47.9777341973968	32.3659165028206
48.0298550534062	32.3692202358023
48.0823915083893	32.3725208108972
48.1351748383604	32.3758181233138
48.1884565711953	32.3791122314704
48.2412846009247	32.3824031181087
48.2943182559684	32.38569077786
48.347103510052	32.3889751864871
48.3999191462062	32.3922564484132
48.4529623864219	32.3955345138904
48.5053282324225	32.3988093580267
48.5575187997892	32.4020810433859
48.6097447499633	32.4053495484961
48.6617370038293	32.4086149389791
48.7146348166279	32.4118771314244
48.767151221633	32.415136177062
48.8206237163395	32.418392050241
48.8734731692821	32.4216448318116
48.9261924154125	32.4248944356731
48.9799928404391	32.4281409549974
49.0332789383829	32.4313843096897
49.0871379314922	32.4346245835752
49.144899382256	32.4378617248126
49.2094801203348	32.4410957891018
49.2571792569943	32.4443267347472
49.3072907892056	32.4475546451226
49.3593026450835	32.4507794439334
49.4119379543699	32.4540011693966
49.4652258404531	32.4572198262887
49.5184222543612	32.4604354150671
49.5724862613715	32.4636479609771
49.6260236352682	32.4668574247091
49.6794128995389	32.4700638776226
49.7325355834328	32.4732672589656
49.7858020155691	32.4764675828097
49.8390379566699	32.4796649391617
49.8927280413918	32.4828592332973
49.9456751001999	32.4860505771953
49.999104314018	32.489238864854
50.0524861537851	32.4924241600324
50.1064482028596	32.4956064535418
50.159863139037	32.4987857688467
50.2233881689608	32.501962069137
50.2804051702842	32.5051353892496
50.3291529119015	32.5083057745131
50.3903144747019	32.5114731673671
50.4500069282949	32.5146375671986
50.4989326731302	32.5177990243212
50.5487633012235	32.5209575188563
50.6000247141346	32.5241131160607
50.6509115607478	32.5272657193207
50.7021720116027	32.5304153981528
50.7534799287096	32.5335621465955
50.805189024657	32.5367059789951
50.8563211937435	32.5398468643775
50.9078570525162	32.5429848673923
50.9600172997452	32.5461199137551
51.0123410806991	32.5492520342904
51.0654838006012	32.5523813081525
51.1180885639042	32.5555077219198
51.1709937667474	32.55863119025
51.2229343168437	32.5617518229313
51.2745313216001	32.5648695396724
51.3273300155997	32.5679844165115
51.3808729164302	32.5710964299752
51.4337438065559	32.5742055391742
51.4870068035088	32.5773118203608
51.5394339016639	32.5804152952124
51.5927218827419	32.5835158354519
51.6456156061031	32.5866135773211
51.7103240108117	32.5897084703356
51.7656050720252	32.5928005773955
51.8158190608956	32.5958898146164
51.8685684688389	32.5989762394163
51.9211617778055	32.6020598479226
51.9735547779128	32.6051406870566
52.0265167509206	32.6082186730923
52.0794854671694	32.6112939006204
52.1326903142035	32.6143662708917
52.1858523781411	32.6174359316238
52.2385044670664	32.6205028033163
52.2909970204346	32.6235668436978
52.3439383404329	32.6266281262421
52.3967261114158	32.6296866602283
52.449359471444	32.6327424300746
52.5023313905112	32.6357954406509
52.5542823364958	32.6388457138145
52.6068149856292	32.641893169722
52.6601465074345	32.6449378941922
52.7202885532752	32.6479799388717
52.78392316401	32.6510192447669
52.8317120210268	32.6540557564521
52.8895371481776	32.6570896312292
52.9525952995755	32.6601207247257
53.0005460856482	32.6631491440317
53.0513836904429	32.6661748574074
53.1022604624741	32.6691979528722
53.1542962905951	32.6722182325047
53.2076668934897	32.6752358421058
53.2612311947159	32.6782508160445
53.3142576306127	32.6812630869199
53.3671530275606	32.6842726324069
53.4204598255455	32.6872795446524
53.4737457307056	32.6902837832365
53.527193274349	32.6932853392013
53.5805796412751	32.6962843488998
53.6344154262915	32.6992806247162
53.6880535371602	32.7022742537033
53.74126396887	32.7052652231021
53.7942156610079	32.7082535765457
53.8477591560222	32.7112393372987
53.9012261508033	32.7142223847517
53.9550309637561	32.7172028553327
54.0089732366614	32.7201807264492
54.063465738669	32.7231559966372
54.1167497765273	32.7261286312099
54.1701817535795	32.729098680488
54.2343745706603	32.7320661888024


==> figs/MRI/Spiral/DeepBrain1/REDEnergy_ISTA/lst_cost_time.txt <==
0	30.68175
0.4201862	14.97094
0.8753772	6.010139
1.33553	0.6949177
1.782178	-2.613186
2.285419	-4.787124
2.782071	-6.298203
3.243156	-7.405293
3.766675	-8.253994
4.222062	-8.92865
4.704295	-9.47998
5.193248	-9.939901
5.661385	-10.3294
6.12458	-10.66303
6.619475	-10.95124
7.060167	-11.20196
7.518428	-11.42128
7.981914	-11.61405
8.444731	-11.78425
8.937202	-11.93508
9.457246	-12.06922
9.910614	-12.18891
10.38993	-12.29609
10.88082	-12.3923
11.34025	-12.47897
11.8193	-12.55723
12.31013	-12.62809
12.77267	-12.69242
13.26842	-12.751
13.77685	-12.80442
14.24881	-12.8533
14.7477	-12.89811
15.21967	-12.93927
15.6243	-12.97716
16.05568	-13.01214
16.54639	-13.04446
16.97168	-13.07441
17.39309	-13.10221
17.82939	-13.12807
18.27145	-13.15215
18.70655	-13.17461
19.15935	-13.1956
19.61812	-13.21521
20.07192	-13.23365
20.5598	-13.25097
21.00349	-13.26724
21.45067	-13.28256
21.89507	-13.29702
22.37164	-13.31066
22.83966	-13.32356
23.34779	-13.33576
23.77779	-13.34734
24.20057	-13.35833
24.69063	-13.36877
25.18026	-13.37867
25.58159	-13.38813
26.00739	-13.39712
26.45337	-13.4057
26.88284	-13.41391
27.33789	-13.42172
27.80999	-13.42921
28.25303	-13.43637
28.76816	-13.44325
29.23813	-13.44984
29.62247	-13.45617
30.0505	-13.46225
30.50867	-13.46808
30.92895	-13.47369
31.34509	-13.47909
31.79847	-13.4843
32.22187	-13.4893
32.67093	-13.49413
33.14783	-13.4988
33.59995	-13.50329
34.03713	-13.50763
34.49146	-13.51183
34.92933	-13.51591
35.39725	-13.51985
35.91435	-13.52365
36.38713	-13.52734
36.8224	-13.5309
37.32984	-13.53436
37.75866	-13.53771
38.18904	-13.54096
38.64077	-13.54411
39.09815	-13.54717
39.51313	-13.55015
39.95816	-13.55304
40.41136	-13.55586
40.83981	-13.5586
41.34106	-13.56126
41.84409	-13.56386
42.30426	-13.56637
42.79153	-13.56881
43.23873	-13.5712
43.68958	-13.57353
44.15347	-13.5758
44.63966	-13.578
45.09151	-13.58016
45.59787	-13.58226
46.06915	-13.58431
46.59007	-13.58631
47.11856	-13.58827
47.59992	-13.59019
48.12612	-13.59204
48.63312	-13.59387
49.07322	-13.59566
49.53466	-13.5974
50.02607	-13.5991
50.47187	-13.60076
50.9435	-13.60239
51.40969	-13.60398
51.83398	-13.60554
52.27321	-13.60707
52.73723	-13.60855
53.19795	-13.61001
53.69273	-13.61145
54.18268	-13.61285
54.61938	-13.61423
55.06295	-13.61557
55.52822	-13.6169
55.97533	-13.61818
56.41146	-13.61944
56.8661	-13.62069
57.30458	-13.62189
57.75125	-13.62309
58.20748	-13.62426
58.65289	-13.62541
59.08012	-13.62654
59.50621	-13.62765
59.94747	-13.62871
60.37104	-13.62979
60.81969	-13.63085
61.30285	-13.63186
61.75773	-13.63288
62.24494	-13.63385
62.72559	-13.63483
63.163	-13.63579
63.62659	-13.63674
64.09343	-13.63766
64.48985	-13.63858
64.93457	-13.63947
65.39182	-13.64035
65.84133	-13.6412
66.34203	-13.64205
66.86964	-13.64289
67.31873	-13.64371
67.81537	-13.64452
68.27464	-13.64531
68.67715	-13.64608
69.11786	-13.64684
69.57967	-13.64761
70.04842	-13.64835
70.53763	-13.64909
71.01995	-13.64982
71.50591	-13.65053
72.04507	-13.65122
72.52779	-13.65191
72.98832	-13.65259
73.46832	-13.65326
73.91167	-13.65392
74.35075	-13.65457
74.82992	-13.65521
75.32234	-13.65584
75.75557	-13.65646
76.2152	-13.65707
76.67216	-13.65769
77.08387	-13.65829
77.5472	-13.65887
78.04582	-13.65945
78.47621	-13.66001
78.94191	-13.66058
79.41114	-13.66114
79.82584	-13.66169
80.26484	-13.66222
80.71893	-13.66274
81.16491	-13.66327
81.61888	-13.66379
82.08571	-13.66429
82.52055	-13.6648
82.95031	-13.66529
83.39674	-13.66578
83.84653	-13.66626
84.30022	-13.66674
84.7784	-13.66721
85.21003	-13.66766
85.64751	-13.66813
86.10694	-13.66858
86.56506	-13.66903
87.02332	-13.66947
87.51231	-13.6699
87.95367	-13.67034
88.4265	-13.67077
88.90242	-13.67118
89.36425	-13.6716
89.84649	-13.67201
90.35239	-13.67241
90.78381	-13.67281
91.21262	-13.67321
91.6523	-13.67359
92.10865	-13.67397
92.57638	-13.67435
93.06849	-13.67473
93.51184	-13.67511
93.96796	-13.67547
94.45803	-13.67584
94.9191	-13.6762
95.39467	-13.67654
95.8954	-13.67689
96.3329	-13.67725
96.79718	-13.67759
97.2884	-13.67793
97.74168	-13.67826
98.17195	-13.67859
98.62466	-13.67891
99.05363	-13.67924
99.49388	-13.67956
99.97723	-13.67989
100.449	-13.6802
100.9146	-13.68051
101.4065	-13.68082
101.8561	-13.68111
102.3071	-13.68142
102.7541	-13.68171
103.2086	-13.682
103.6553	-13.68229
104.1027	-13.68258
104.5424	-13.68287
104.9652	-13.68315
105.4138	-13.68343
105.8821	-13.6837
106.3245	-13.68397
106.7851	-13.68424
107.2425	-13.68451
107.66	-13.68477
108.1043	-13.68503
108.601	-13.68529
109.0143	-13.68555
109.436	-13.6858
109.8793	-13.68606
110.3369	-13.6863
110.8257	-13.68654
111.327	-13.68679
111.7609	-13.68703
112.2429	-13.68728
112.7215	-13.68751
113.1367	-13.68774
113.5996	-13.68797
114.0854	-13.6882
114.5388	-13.68843
115.0447	-13.68864
115.525	-13.68886
116.011	-13.68909
116.5341	-13.68931
117.0346	-13.68952
117.5312	-13.68974
118.0638	-13.68995
118.5058	-13.69016
118.969	-13.69037
119.4331	-13.69058
119.886	-13.69078
120.3399	-13.69098
120.7977	-13.69118
121.2396	-13.69138
121.6784	-13.69158
122.1399	-13.69177
122.6168	-13.69197
123.0653	-13.69216
123.5277	-13.69235
123.974	-13.69255
124.4071	-13.69272
124.8583	-13.69291
125.3177	-13.69309
125.7348	-13.69327
126.1828	-13.69346
126.6466	-13.69364
127.0975	-13.69383
127.5785	-13.694
128.0586	-13.69418
128.4998	-13.69435
128.9804	-13.69452
129.4612	-13.69468
129.8589	-13.69485
130.2906	-13.69501
130.7312	-13.69518
131.1701	-13.69534
131.6371	-13.6955
132.1171	-13.69567
132.5697	-13.69582
133.0383	-13.69598
133.5207	-13.69613
133.9881	-13.69628
134.4913	-13.69644
134.9732	-13.69659
135.4126	-13.69674
135.8988	-13.69689
136.4125	-13.69705
136.8568	-13.69718
137.3145	-13.69733
137.7685	-13.69748
138.1847	-13.69763


==> figs/MRI/Spiral/DeepBrain1/REDEnergy_ISTA/lst_iter_diff.txt <==
1.346122074127197266e+01
7.754078388214111328e+00
4.657073974609375000e+00
2.940851449966430664e+00
1.962774634361267090e+00
1.384919404983520508e+00
1.028213739395141602e+00
7.968094348907470703e-01
6.387146115303039551e-01
5.252279639244079590e-01
4.401344954967498779e-01
3.740032911300659180e-01
3.211492598056793213e-01
2.780008018016815186e-01
2.422114312648773193e-01
2.121695429086685181e-01
1.867203712463378906e-01
1.650058478116989136e-01
1.463688164949417114e-01
1.302936822175979614e-01
1.163681820034980774e-01
1.042580753564834595e-01
9.368937462568283081e-02
8.443532139062881470e-02
7.630710303783416748e-02
6.914662569761276245e-02
6.282069534063339233e-02
5.721678957343101501e-02
5.223944783210754395e-02
4.780729487538337708e-02
4.385090619325637817e-02
4.031070694327354431e-02
3.713553398847579956e-02
3.428135067224502563e-02
3.171001747250556946e-02
2.938857488334178925e-02
2.728834562003612518e-02
2.538439445197582245e-02
2.365498803555965424e-02
2.208107709884643555e-02
2.064597792923450470e-02
1.933509483933448792e-02
1.813550852239131927e-02
1.703586429357528687e-02
1.602614112198352814e-02
1.509742625057697296e-02
1.424186211079359055e-02
1.345244236290454865e-02
1.272291596978902817e-02
1.204774715006351471e-02
1.142196822911500931e-02
1.084114797413349152e-02
1.030129194259643555e-02
9.798834100365638733e-03
9.330574423074722290e-03
8.893620222806930542e-03
8.485355414450168610e-03
8.103443309664726257e-03
7.745749317109584808e-03
7.410338614135980606e-03
7.095484528690576553e-03
6.799580529332160950e-03
6.521202158182859421e-03
6.259030662477016449e-03
6.011852528899908066e-03
5.778599064797163010e-03
5.558277480304241180e-03
5.349947139620780945e-03
5.152788013219833374e-03
4.966041538864374161e-03
4.788996186107397079e-03
4.620989318937063217e-03
4.461446311324834824e-03
4.309814888983964920e-03
4.165584687143564224e-03
4.028289578855037689e-03
3.897497663274407387e-03
3.772816853597760201e-03
3.653870895504951477e-03
3.540318924933671951e-03
3.431839402765035629e-03
3.328139660879969597e-03
3.228950314223766327e-03
3.134010825306177139e-03
3.043090226128697395e-03
2.955963369458913803e-03
2.872418612241744995e-03
2.792265499010682106e-03
2.715336624532938004e-03
2.641445258632302284e-03
2.570442622527480125e-03
2.502182731404900551e-03
2.436520531773567200e-03
2.373330760747194290e-03
2.312492113560438156e-03
2.253893995657563210e-03
2.197417896240949631e-03
2.142973011359572411e-03
2.090459689497947693e-03
2.039785496890544891e-03
1.990868244320154190e-03
1.943633076734840870e-03
1.897996058687567711e-03
1.853894791565835476e-03
1.811251509934663773e-03
1.770010683685541153e-03
1.730111544020473957e-03
1.691495417617261410e-03
1.654101302847266197e-03
1.617892063222825527e-03
1.582812517881393433e-03
1.548814470879733562e-03
1.515855197794735432e-03
1.483896397985517979e-03
1.452891970984637737e-03
1.422811765223741531e-03
1.393614104017615318e-03
1.365269417874515057e-03
1.337741850875318050e-03
1.311002532020211220e-03
1.285024336539208889e-03
1.259773271158337593e-03
1.235227333381772041e-03
1.211362658068537712e-03
1.188147463835775852e-03
1.165560795925557613e-03
1.143587287515401840e-03
1.122195157222449780e-03
1.101373345591127872e-03
1.081093680113554001e-03
1.061346149072051048e-03
1.042109099216759205e-03
1.023363904096186161e-03
1.005096943117678165e-03
9.872871451079845428e-04
9.699269430711865425e-04
9.529932285659015179e-04
9.364811703562736511e-04
9.203698718920350075e-04
9.046515333466231823e-04
8.893109625205397606e-04
8.743378566578030586e-04
8.597199339419603348e-04
8.454483468085527420e-04
8.315108716487884521e-04
8.178949938155710697e-04
8.045967551879584789e-04
7.916004396975040436e-04
7.789012161083519459e-04
7.664900622330605984e-04
7.543541141785681248e-04
7.424909272231161594e-04
7.308893254958093166e-04
7.195442449301481247e-04
7.084448589012026787e-04
6.975886644795536995e-04
6.869666976854205132e-04
6.765720900148153305e-04
6.663972162641584873e-04
6.564385257661342621e-04
6.466887425631284714e-04
6.371433846652507782e-04
6.277961656451225281e-04
6.186396931298077106e-04
6.096748402342200279e-04
6.008908385410904884e-04
5.922854761593043804e-04
5.838536308147013187e-04
5.755895399488508701e-04
5.674880230799317360e-04
5.595505936071276665e-04
5.517665413208305836e-04
5.441358080133795738e-04
5.366536788642406464e-04
5.293152062222361565e-04
5.221157334744930267e-04
5.150566576048731804e-04
5.081326817162334919e-04
5.013369955122470856e-04
4.946701228618621826e-04
4.881287168245762587e-04
4.817068693228065968e-04
4.754042311105877161e-04
4.692171642091125250e-04
4.631440679077059031e-04
4.571809258777648211e-04
4.513277381192892790e-04
4.455775197129696608e-04
4.399294266477227211e-04
4.343834880273789167e-04
4.289340577088296413e-04
4.235828237142413855e-04
4.183207347523421049e-04
4.131536115892231464e-04
4.080760991200804710e-04
4.030845593661069870e-04
3.981828340329229832e-04
3.933628322556614876e-04
3.886228369083255529e-04
3.839634009636938572e-04
3.793853975366801023e-04
3.748797171283513308e-04
3.704512782860547304e-04
3.660959191620349884e-04
3.618120099417865276e-04
3.576000162865966558e-04
3.534558927640318871e-04
3.493764379527419806e-04
3.453667159192264080e-04
3.414210223127156496e-04
3.375373489689081907e-04
3.337152011226862669e-04
3.299543459434062243e-04
3.262529789935797453e-04
3.226112748961895704e-04
3.190246061421930790e-04
3.154940495733171701e-04
3.120192268397659063e-04
3.085973148699849844e-04
3.052295360248535872e-04
3.019105643033981323e-04
2.986433682963252068e-04
2.954259107355028391e-04
2.922569692600518465e-04
2.891364565584808588e-04
2.860625681933015585e-04
2.830324810929596424e-04
2.800484653562307358e-04
2.771081635728478432e-04
2.742129727266728878e-04
2.713577414397150278e-04
2.685462532099336386e-04
2.657750737853348255e-04
2.630420494824647903e-04
2.603510802146047354e-04
2.576968981884419918e-04
2.550806093495339155e-04
2.525025920476764441e-04
2.499611000530421734e-04
2.474552020430564880e-04
2.449844905640929937e-04
2.425474085612222552e-04
2.401440142421051860e-04
2.377766068093478680e-04
2.354395546717569232e-04
2.331350842723622918e-04
2.308623516000807285e-04
2.286204398842528462e-04
2.264088398078456521e-04
2.242275659227743745e-04
2.220745518570765853e-04
2.199523441959172487e-04
2.178572322009131312e-04
2.157901180908083916e-04
2.137518167728558183e-04
2.117387193720787764e-04
2.097527903970330954e-04
2.077930694213137031e-04
2.058594254776835442e-04
2.039494283962994814e-04
2.020660613197833300e-04
2.002048131544142962e-04
1.983688125619664788e-04
1.965564006241038442e-04
1.947677083080634475e-04
1.929999125422909856e-04
1.912554871523752809e-04
1.895335299195721745e-04
1.878323237178847194e-04
1.861529308371245861e-04
1.844948274083435535e-04
1.828569074859842658e-04
1.812404225347563624e-04
1.796428405214101076e-04
1.780654274625703692e-04
1.765069901011884212e-04
1.749670336721464992e-04
1.734470715746283531e-04
1.719457795843482018e-04
1.704617607174441218e-04
1.689940254436805844e-04
1.675471139606088400e-04
1.661161804804578424e-04
1.647016906645148993e-04
1.633053907426074147e-04
1.619256800040602684e-04
1.605613506399095058e-04
1.592125481693074107e-04
1.578795345267280936e-04
1.565634156577289104e-04
1.552621397422626615e-04
1.539760560262948275e-04
1.527039421489462256e-04
1.514477480668574572e-04
1.502049126429483294e-04
1.489777059759944677e-04
1.477637997595593333e-04
1.465636596549302340e-04
1.453768782084807754e-04
1.442032516933977604e-04


==> figs/MRI/Spiral/DeepBrain1/REDEnergy_ISTA/lst_iter_diff_norm.txt <==
2.229939103126525879e-01
1.284513771533966064e-01
7.714746892452239990e-02
4.871712252497673035e-02
3.251464292407035828e-02
2.294209413230419159e-02
1.703303121030330658e-02
1.319966837763786316e-02
1.058072410523891449e-02
8.700744248926639557e-03
7.291115354746580124e-03
6.195608526468276978e-03
5.320047028362751007e-03
4.605264868587255478e-03
4.012390505522489548e-03
3.514726879075169563e-03
3.093144856393337250e-03
2.733429661020636559e-03
2.424695063382387161e-03
2.158399904146790504e-03
1.927714911289513111e-03
1.727103022858500481e-03
1.552025671117007732e-03
1.398726250045001507e-03
1.264076912775635719e-03
1.145459013059735298e-03
1.040665782056748867e-03
9.478334686718881130e-04
8.653805707581341267e-04
7.919590570963919163e-04
7.264188607223331928e-04
6.677731871604919434e-04
6.151743582449853420e-04
5.678929737769067287e-04
5.252971313893795013e-04
4.868409305345267057e-04
4.520492511801421642e-04
4.205090517643839121e-04
3.918603179045021534e-04
3.657874476630240679e-04
3.420141001697629690e-04
3.202984808012843132e-04
3.004265308845788240e-04
2.822102105710655451e-04
2.654834825079888105e-04
2.500987320672720671e-04
2.359257487114518881e-04
2.228484954684972763e-04
2.107634063577279449e-04
1.995787897612899542e-04
1.892123545985668898e-04
1.795906864572316408e-04
1.706476177787408233e-04
1.623240823391824961e-04
1.545670529594644904e-04
1.473286247346550226e-04
1.405654475092887878e-04
1.342388277407735586e-04
1.283133897231891751e-04
1.227570901392027736e-04
1.175413344753906131e-04
1.126394927268847823e-04
1.080279689631424844e-04
1.036849280353635550e-04
9.959025919670239091e-05
9.572626731824129820e-05
9.207649418385699391e-05
8.862536924425512552e-05
8.535929373465478420e-05
8.226571662817150354e-05
7.933285087347030640e-05
7.654970249859616160e-05
7.390676910290494561e-05
7.139489753171801567e-05
6.900562584633007646e-05
6.673124880762770772e-05
6.456459232140332460e-05
6.249917350942268968e-05
6.052875687601044774e-05
5.864769264007918537e-05
5.685065843863412738e-05
5.513280484592542052e-05
5.348966806195676327e-05
5.191693344386294484e-05
5.041077747591771185e-05
4.896746395388618112e-05
4.758348950417712331e-05
4.625569999916478992e-05
4.498132329899817705e-05
4.375726348371244967e-05
4.258106127963401377e-05
4.145029015489853919e-05
4.036255268147215247e-05
3.931577157345600426e-05
3.830794230452738702e-05
3.733722405740991235e-05
3.640166323748417199e-05
3.549974644556641579e-05
3.462982931523583829e-05
3.379037661943584681e-05
3.298003139207139611e-05
3.219754944439046085e-05
3.144154470646753907e-05
3.071097671636380255e-05
3.000456308654975146e-05
2.932138158939778805e-05
2.866042632376775146e-05
2.802072594931814820e-05
2.740126728895120323e-05
2.680143734323792160e-05
2.622032297949772328e-05
2.565712202340364456e-05
2.511113052605651319e-05
2.458171184116508812e-05
2.406810381216928363e-05
2.356980621698312461e-05
2.308612783963326365e-05
2.261657937197014689e-05
2.216056782344821841e-05
2.171761298086494207e-05
2.128726737282704562e-05
2.086896711261942983e-05
2.046234658337198198e-05
2.006701288337353617e-05
1.968243850569706410e-05
1.930827602336648852e-05
1.894427077786531299e-05
1.858989526226650923e-05
1.824496757762972265e-05
1.790902206266764551e-05
1.758189137035515159e-05
1.726321715977974236e-05
1.695269020274281502e-05
1.665008676354773343e-05
1.635505577723961323e-05
1.606747355253901333e-05
1.578695446369238198e-05
1.551342211314477026e-05
1.524652725493069738e-05
1.498614346928661689e-05
1.473201700719073415e-05
1.448397688363911584e-05
1.424182210030267015e-05
1.400540350005030632e-05
1.377452008455293253e-05
1.354896448901854455e-05
1.332867032033391297e-05
1.311337837250903249e-05
1.290300679102074355e-05
1.269740823772735894e-05
1.249636807187926024e-05
1.229984718520427123e-05
1.210765913128852844e-05
1.191972023661946878e-05
1.173585133074084297e-05
1.155601148639107123e-05
1.138005154643906280e-05
1.120785873354179785e-05
1.103930480894632638e-05
1.087433247448643669e-05
1.071282076736679301e-05
1.055469601851655170e-05
1.039985363604500890e-05
1.024816992867272347e-05
1.009966126730432734e-05
9.954149390978273004e-06
9.811595191422384232e-06
9.671916814113501459e-06
9.535016033623833209e-06
9.400809176440816373e-06
9.269320798921398818e-06
9.140372640104033053e-06
9.013964699988719076e-06
8.890018762031104416e-06
8.768452062213327736e-06
8.649188202980440110e-06
8.532249921699985862e-06
8.417549906880594790e-06
8.304974471684545279e-06
8.194533620553556830e-06
8.086170964816119522e-06
7.979788279044441879e-06
7.875381015765015036e-06
7.772888238832820207e-06
7.672283572901505977e-06
7.573500624857842922e-06
7.476538485207129270e-06
7.381282557616941631e-06
7.287718290172051638e-06
7.195846137619810179e-06
7.105572422005934641e-06
7.016925792413530871e-06
6.929756182216806337e-06
6.844159088359447196e-06
6.760046744602732360e-06
6.677358669548993930e-06
6.596158527827356011e-06
6.516312168969307095e-06
6.437790943891741335e-06
6.360604402289027348e-06
6.284766641329042614e-06
6.210127139638643712e-06
6.136767296993639320e-06
6.064617991796694696e-06
5.993651939206756651e-06
5.923877779423492029e-06
5.855227755091618747e-06
5.787648660771083087e-06
5.721225079469149932e-06
5.655861968989484012e-06
5.591526587522821501e-06
5.528210294869495556e-06
5.465908998303348199e-06
5.404593593993922696e-06
5.344266355677973479e-06
5.284850885800551623e-06
5.226364919508341700e-06
5.168802090338431299e-06
5.112116014061030000e-06
5.056326699559576809e-06
5.001345471100648865e-06
4.947222350892843679e-06
4.893923232884844765e-06
4.841427653445862234e-06
4.789734248333843425e-06
4.738813004223629832e-06
4.688617991632781923e-06
4.639185590349370614e-06
4.590477601595921442e-06
4.542516762739978731e-06
4.495218036026926711e-06
4.448644176591187716e-06
4.402737431519199163e-06
4.357463240012293682e-06
4.312885721446946263e-06
4.268917109584435821e-06
4.225576958560850471e-06
4.182870270597049966e-06
4.140768851357279345e-06
4.099256784684257582e-06
4.058328158862423152e-06
4.017956143798073754e-06
3.978142558480612934e-06
3.938924692192813382e-06
3.900209776475094259e-06
3.862034645862877369e-06
3.824385657935636118e-06
3.787246896536089480e-06
3.750610176211921498e-06
3.714475951710483059e-06
3.678809889606782235e-06
3.643654054030776024e-06
3.608947281463770196e-06
3.574704123820993118e-06
3.540938450896646827e-06
3.507590008666738868e-06
3.474691993687883951e-06
3.442227807681774721e-06
3.410195859032683074e-06
3.378555447852704674e-06
3.347356141603086144e-06
3.316523361718282104e-06
3.286108949396293610e-06
3.256085165048716590e-06
3.226454282412305474e-06
3.197169462509918958e-06
3.168272087350487709e-06
3.139746695524081588e-06
3.111565092694945633e-06
3.083744786636088975e-06
3.056277137147844769e-06
3.029143954336177558e-06
3.002365929205552675e-06
2.975900997626013122e-06
2.949770077975699678e-06
2.923953616118524224e-06
2.898443199228495359e-06
2.873264065783587284e-06
2.848394160537282005e-06
2.823810291374684311e-06
2.799496314764837734e-06
2.775527264020638540e-06
2.751822876234655268e-06
2.728391109485528432e-06
2.705260385482688434e-06
2.682404556253459305e-06
2.659803612914402038e-06
2.637459829202271067e-06
2.615377525216899812e-06
2.593575118225999177e-06
2.572018729551928118e-06
2.550713816162897274e-06
2.529640369175467640e-06
2.508830903025227599e-06
2.488242444087518379e-06
2.467912963766139001e-06
2.447803808536264114e-06
2.427922709102858789e-06
2.408262844255659729e-06
2.388821030763210729e-06


==> figs/MRI/Spiral/DeepBrain1/REDEnergy_ISTA/lst_psnr_time.txt <==
0	19.0989027197288
0.420186204835773	19.9218111278428
0.875377175863832	20.5688997643306
1.33552986569703	21.0864521673643
1.78217802150175	21.5109651119315
2.28541905479506	21.8688518633746
2.7820705617778	22.1783953586202
3.24315626267344	22.4520125208028
3.76667460054159	22.6981291652512
4.22206205688417	22.9225381454291
4.70429473975673	23.129273236717
5.19324777461588	23.3212221970874
5.66138466959819	23.500521209245
6.12457990599796	23.6688155607039
6.6194754820317	23.8273895299941
7.06016660341993	23.9772755871093
7.51842823857442	24.1193430112279
7.98191362665966	24.2543028748704
8.44473064085469	24.3827725991147
8.93720214348286	24.505305267066
9.45724544348195	24.6223654712554
9.91061399178579	24.7343729408978
10.3899324056692	24.8417187769426
10.880816904828	24.9447375407591
11.3402466964908	25.043737655256
11.8193011078984	25.1389940233398
12.310126401484	25.2307529206125
12.7726728664711	25.3192377889799
13.2684160894714	25.4046535838777
13.7768473546021	25.4871918698006
14.2488108836114	25.5670341280906
14.7476955456659	25.6443405151584
15.2196668926626	25.7192499005044
15.6242990796454	25.7918976840539
16.0556776835583	25.8624080422674
16.546391882468	25.9308977456813
16.9716754956171	25.997473522663
17.3930899975821	26.0622395721227
17.8293889337219	26.1252953875736
18.2714539016597	26.1867184943815
18.7065494405106	26.2465909838995
19.1593451495282	26.3049897791384
19.6181189208291	26.361983929263
20.0719216153957	26.4176387735848
20.5597965046763	26.4720156979604
21.0034923395142	26.5251716043923
21.4506670064293	26.5771605354135
21.8950755535625	26.6280331558338
22.3716374924406	26.6778372592176
22.8396563204005	26.726617763953
23.3477866044268	26.7744172613971
23.7777881193906	26.8212765157904
24.2005683332682	26.8672335652709
24.6906293802895	26.9123236329022
25.1802642103285	26.9565792691793
25.5815939432941	27.0000313343163
26.0073930262588	27.0427093830991
26.4533661464229	27.0846414332537
26.8828413751908	27.1258543307107
27.3378908541054	27.1663739159174
27.8099935040809	27.2062248086694
28.2530290172435	27.2454296537482
28.7681562043726	27.2840100894606
29.2381341867149	27.3219861599655
29.6224687309004	27.359377387503
30.0505031109788	27.3962023751055
30.508671537973	27.4324790646283
30.9289531526156	27.4682247988554
31.3450943073258	27.5034564474294
31.7984735672362	27.538189608809
32.2218678151257	27.572438969908
32.6709279180504	27.6062186321238
33.1478361021727	27.6395419965637
33.5999528290704	27.6724221336183
34.0371337952092	27.7048715282759
34.4914556532167	27.7369022270574
34.9293238213286	27.7685256924443
35.3972507314757	27.7997530959008
35.9143526693806	27.8305952237427
36.3871357482858	27.861062325935
36.8223942769691	27.8911640218006
37.3298419490457	27.9209094789118
37.7586636859924	27.9503078016729
38.1890376559459	27.9793676849214
38.6407742500305	28.0080975470455
39.0981517662294	28.0365055182002
39.5131333735771	28.0645994574115
39.9581603505649	28.0923869701757
40.4113589092158	28.1198751690776
40.8398141572252	28.1470713491719
41.341059546452	28.1739822095042
41.8440895811655	28.2006143836442
42.3042625151575	28.2269740371124
42.7915266994387	28.2530670603887
43.2387300953269	28.2788992115299
43.6895738453604	28.3044761070097
44.1534726885147	28.3298032591866
44.6396636287682	28.3548859170418
45.0915142968297	28.3797292681664
45.5978648676537	28.4043382877032
46.0691484888084	28.4287178424851
46.590066450648	28.4528726606004
47.1185646485537	28.4768073377534
47.5999196628109	28.5005263273478
48.126118552871	28.5240340181298
48.6331190597266	28.5473346137647
49.0732148196548	28.5704322556366
49.5346649987623	28.5933309275002
50.0260671726428	28.6160345140425
50.4718717643991	28.638547123334
50.9435052485205	28.6608727611235
51.4096899903379	28.6830139631034
51.8339834874496	28.7049737990001
52.2732141865417	28.726755436022
52.7372291125357	28.7483620885604
53.1979475906119	28.7697967456504
53.6927352296188	28.7910625060369
54.1826780224219	28.8121622754469
54.6193784703501	28.8330989918111
55.0629502595402	28.8538754874184
55.5282180835493	28.8744945152947
55.9753254074603	28.8949590251024
56.41146524949	28.9152717112613
56.8660992193036	28.9354348270432
57.3045854293741	28.9554508200407
57.7512491983362	28.9753220470709
58.2074778513052	28.9950508288885
58.6528861871921	29.0146393501542
59.0801205644384	29.0340897764645
59.5062113022432	29.0534042294622
59.9474662439898	29.0725847080462
60.3710424341261	29.0916332714468
60.8196914643049	29.1105519124364
61.3028443786316	29.1293425745331
61.7577311154455	29.1480071891747
62.2449400285259	29.1665475821454
62.7255883892067	29.1849656590241
63.1629976332188	29.2032631557294
63.6265954100527	29.2214418684643
64.0934287570417	29.2395035825544
64.4898446719162	29.257450058772
64.9345725118183	29.2752829700929
65.3918123017065	29.2930039499253
65.8413337618113	29.3106145677751
66.3420359576121	29.3281163394809
66.8696448723786	29.3455108145242
67.3187301573344	29.3627992937225
67.8153705410659	29.3799833062297
68.2746452251449	29.3970641896143
68.6771452403627	29.4140434118142
69.1178600615822	29.4309224059155
69.5796654159203	29.4477024315014
70.0484183421358	29.4643848209528
70.5376309202984	29.4809707274765
71.0199482990429	29.4974613980388
71.5059144641273	29.5138580715706
72.045074341353	29.5301619399784
72.5277839815244	29.5463741922499
72.9883208079264	29.5624959493052
73.4683162351139	29.5785282362325
73.9116674191318	29.5944722879214
74.3507519410923	29.6103291188725
74.829916310031	29.62609985149
75.3223416162655	29.6417855864437
75.7555693122558	29.6573872889817
76.2152010770515	29.6729060355404
76.6721637393348	29.6883426930761
77.083867715206	29.7036982355351
77.5471985642798	29.7189735821495
78.0458222264424	29.7341696266174
78.4762085233815	29.7492873138101
78.9419085285626	29.7643276535504
79.4111408414319	29.7792915615143
79.825840907637	29.7941799369247
80.2648366787471	29.8089937672709
80.7189288847148	29.8237338981466
81.1649072454311	29.8384009694765
81.6188783268444	29.8529957173475
82.0857112347148	29.8675189187319
82.5205529904924	29.8819711760023
82.9503069641069	29.8963532977162
83.3967407648452	29.9106660870973
83.8465294349007	29.9249101656793
84.3002229486592	29.9390863700012
84.7783966856077	29.9531953038052
85.2100305436179	29.9672377448828
85.6475037783384	29.9812142935604
86.1069430094212	29.9951256643336
86.5650576711632	30.0089724895432
87.0233170525171	30.0227553933676
87.5123130935244	30.0364750578966
87.9536666125059	30.0501321212962
88.4264989378862	30.0637271985061
88.9024195908569	30.0772608827816
89.3642465439625	30.0907338205342
89.8464908059686	30.1041466493217
90.3523973817937	30.1174999127189
90.7838075999171	30.1307942425037
91.2126163742505	30.1440302430954
91.6522977915592	30.1572083998019
92.1086507309228	30.1703292588071
92.576374234166	30.1833934531705
93.0684880511835	30.1964014574193
93.5118372142315	30.2093538460954
93.9679596852511	30.2222511182162
94.4580299891531	30.235093772743
94.9190941592678	30.2478823712173
95.3946687914431	30.26061743292
95.8954026577994	30.273299300757
96.3329000961967	30.285928620084
96.7971809874289	30.2985058086981
97.2884015957825	30.3110313702433
97.7416739920154	30.3235057116921
98.1719501209445	30.3359293026163
98.6246662051417	30.3483026217954
99.0536338090897	30.3606261474205
99.4938799822703	30.3729002808554
99.9772314559668	30.3851255206458
100.448986599222	30.3973022555759
100.91456879722	30.4094308791255
101.406453034375	30.4215119268708
101.856103901286	30.4335456990474
102.307059083134	30.4455326466883
102.754065162037	30.4574730886577
103.208602628205	30.4693674984564
103.655314471107	30.4812162472545
104.102731925901	30.4930196657204
104.542408370879	30.5047780811767
104.965176045895	30.5164918814623
105.413781198673	30.5281614065259
105.882138611749	30.5397871862985
106.324537900742	30.551369371865
106.785118251108	30.5629084154631
107.242512104101	30.574404677494
107.66000746144	30.585858448483
108.10430224333	30.5972700883447
108.601004737429	30.6086399296674
109.014324256219	30.6199682754963
109.435965567362	30.6312555604667
109.879332449287	30.6425020348635
110.336897600908	30.6537080555087
110.825706778094	30.6648739711678
111.326976613142	30.6760000335572
111.760919839144	30.6870865222642
112.242872874252	30.6981339171686
112.721548822243	30.7091424297469
113.136655665934	30.7201123757071
113.599623275921	30.731044123553
114.085350371897	30.741937910368
114.538843795191	30.7527940479357
115.044713991228	30.7636128710116
115.525014179293	30.774394547522
116.010965376161	30.7851394781168
116.534150463063	30.7958478193453
117.03459583316	30.8065199033932
117.531190817244	30.8171560822546
118.063780331519	30.8277564105823
118.505773457233	30.8383212493258
118.968981154263	30.848850827639
119.43311662646	30.8593454195825
119.885961743537	30.8698052170825
120.339934395161	30.8802305289127
120.797736315988	30.8906215604779
121.239555407315	30.9009785851539
121.678434043191	30.9113017742843
122.139880426228	30.9215914303775
122.61675542593	30.9318477291964
123.065285535995	30.9420708867405
123.527683035005	30.9522611928724
123.974047194701	30.9624188320308
124.407125581987	30.9725440505028
124.85832383018	30.9826370508025
125.317684700247	30.9926981276142
125.734762893058	31.0027284002002
126.182840010151	31.0127280178787
126.646615639329	31.022696372989
127.097524684388	31.0326335782032
127.578489979263	31.0425398902274
128.058604182675	31.0524155071321
128.499780701939	31.0622607492314
128.980361151043	31.0720756443073
129.461166413967	31.0818604512163
129.858929238748	31.0916154565374
130.290609849151	31.1013407858057
130.731202522293	31.1110366352234
131.170096747577	31.120703316589
131.637118184473	31.1303409007064
132.117128955666	31.1399496652483
132.569649145473	31.1495297664833
133.038252332248	31.159081308549
133.520655085333	31.168604600219
133.988072742708	31.1780998005024
134.491251466796	31.1875671175599
134.973222145811	31.1970066358311
135.412601918913	31.2064185722691
135.898813512176	31.2158031098388
136.412528750952	31.2251604351773
136.85675405385	31.2344907161962
137.314534905832	31.2437940954694
137.768495121971	31.2530706885158
138.184710348956	31.2623207447283


==> figs/MRI/Spiral/DeepBrain1/REDEnergy_QNP/lst_cost_time.txt <==
0	30.68175
0.3492176	14.97098
0.8156071	-12.52985
1.262317	-13.44424
1.713192	-13.63026
2.18931	-13.68796
2.59429	-13.70878
3.021997	-13.71718
3.484034	-13.72087
3.936641	-13.72264
4.374281	-13.72361
4.830081	-13.72413
5.253335	-13.72449
5.742352	-13.72473
6.259526	-13.72491
6.732033	-13.72504
7.191355	-13.72517
7.664158	-13.72523
8.085382	-13.7253
8.546245	-13.72536
9.014034	-13.72542
9.457169	-13.72545
9.872666	-13.72548
10.31769	-13.72552
10.75346	-13.72553
11.20097	-13.72554
11.6485	-13.72555
12.10229	-13.72557
12.548	-13.72561
13.00161	-13.72561
13.44355	-13.72564
13.86961	-13.72565
14.34539	-13.72566
14.83301	-13.72567
15.24376	-13.72567
15.68795	-13.72567
16.13775	-13.72567
16.55547	-13.72568
16.97754	-13.72569
17.40295	-13.72568
17.82826	-13.72569
18.27689	-13.72569
18.74809	-13.72569
19.175	-13.7257
19.62891	-13.7257
20.0979	-13.7257
20.53624	-13.72571
20.99003	-13.7257
21.46339	-13.72571
21.88788	-13.72571
22.3231	-13.72571
22.76879	-13.72571
23.20325	-13.72571
23.67578	-13.72572
24.1743	-13.72571
24.57535	-13.72572
24.99203	-13.72572
25.40644	-13.72572
25.82852	-13.72571
26.23075	-13.72571
26.6568	-13.72571
27.09874	-13.72571
27.52258	-13.72572
27.96693	-13.72572
28.39844	-13.72573
28.83482	-13.72573
29.28927	-13.72573
29.74107	-13.72573
30.15125	-13.72573
30.58222	-13.72573
31.03454	-13.72573
31.47224	-13.72572
31.91499	-13.72572
32.3544	-13.72571
32.7641	-13.72572
33.1724	-13.72572
33.59605	-13.72572
34.03289	-13.72572
34.47437	-13.72573
34.91147	-13.72573
35.36756	-13.72573
35.77777	-13.72572
36.2069	-13.72572
36.65372	-13.72572
37.07991	-13.72573
37.53896	-13.72573
37.99786	-13.72573
38.41925	-13.72573
38.85829	-13.72573
39.32553	-13.72573
39.74929	-13.72573
40.16532	-13.72573
40.60635	-13.72573
41.00989	-13.72573
41.44362	-13.72573
41.88934	-13.72573
42.32714	-13.72573
42.76477	-13.72573
43.2486	-13.72573
43.6712	-13.72573
44.16086	-13.72573
44.67958	-13.72573
45.12516	-13.72573
45.15876	-13.72573
45.19291	-13.72573
45.22654	-13.72573
45.26444	-13.72573
45.30327	-13.72573
45.34441	-13.72573
45.38517	-13.72573
45.42437	-13.72573
45.46477	-13.72573
45.50567	-13.72573
45.54551	-13.72573
45.58742	-13.72573
45.62886	-13.72573
45.66819	-13.72573
45.71039	-13.72573
45.75172	-13.72573
45.80273	-13.72573
45.84257	-13.72573
45.88159	-13.72573
45.93242	-13.72573
45.97481	-13.72573
46.01252	-13.72573
46.05605	-13.72573
46.09746	-13.72573
46.13721	-13.72573
46.18006	-13.72573
46.22213	-13.72573
46.26328	-13.72573
46.30523	-13.72573
46.34774	-13.72573
46.38958	-13.72573
46.43126	-13.72573
46.47379	-13.72573
46.51615	-13.72573
46.55812	-13.72573
46.60028	-13.72573
46.6432	-13.72573
46.68459	-13.72573
46.72593	-13.72573
46.76857	-13.72573
46.81027	-13.72573
46.85258	-13.72573
46.89594	-13.72573
46.93818	-13.72573
46.97967	-13.72573
47.03157	-13.72573
47.0717	-13.72573
47.11261	-13.72573
47.15479	-13.72573
47.19605	-13.72573
47.23875	-13.72573
47.28194	-13.72573
47.32414	-13.72573
47.36584	-13.72573
47.40617	-13.72573
47.44661	-13.72573
47.4896	-13.72573
47.53105	-13.72573
47.57171	-13.72573
47.61404	-13.72573
47.65501	-13.72573
47.69619	-13.72573
47.73957	-13.72573
47.78149	-13.72573
47.82335	-13.72573
47.87702	-13.72573
47.91556	-13.72573
47.95505	-13.72573
48.00856	-13.72573
48.04626	-13.72573
48.08751	-13.72573
48.13018	-13.72573
48.17301	-13.72573
48.21602	-13.72573
48.25865	-13.72573
48.30081	-13.72573
48.34315	-13.72573
48.38644	-13.72573
48.42943	-13.72573
48.47216	-13.72573
48.51475	-13.72573
48.55698	-13.72573
48.59914	-13.72573
48.64223	-13.72573
48.68572	-13.72573
48.72965	-13.72573
48.77287	-13.72573
48.81699	-13.72573
48.86057	-13.72573
48.90517	-13.72573
48.94949	-13.72573
48.99294	-13.72573
49.03751	-13.72573
49.08432	-13.72573
49.133	-13.72573
49.17124	-13.72573
49.20938	-13.72573
49.24831	-13.72573
49.2897	-13.72573
49.33049	-13.72573
49.37088	-13.72573
49.41191	-13.72573
49.45307	-13.72573
49.49406	-13.72573
49.53508	-13.72573
49.57626	-13.72573
49.61773	-13.72573
49.65917	-13.72573
49.7011	-13.72573
49.74296	-13.72573
49.7855	-13.72573
49.82758	-13.72573
49.8707	-13.72573
49.91532	-13.72573
49.9669	-13.72573
50.00555	-13.72573
50.04836	-13.72573
50.10178	-13.72573
50.14162	-13.72573
50.18379	-13.72573
50.22668	-13.72573
50.26888	-13.72573
50.31101	-13.72573
50.35338	-13.72573
50.39584	-13.72573
50.4386	-13.72573
50.48202	-13.72573
50.52343	-13.72573
50.56676	-13.72573
50.60917	-13.72573
50.65267	-13.72573
50.6961	-13.72573
50.73851	-13.72573
50.7821	-13.72573
50.82584	-13.72573
50.86849	-13.72573
50.91198	-13.72573
50.95586	-13.72573
50.99848	-13.72573
51.04183	-13.72573
51.08525	-13.72573
51.13169	-13.72573
51.18143	-13.72573
51.22027	-13.72573
51.26171	-13.72573
51.30468	-13.72573
51.3478	-13.72573
51.39141	-13.72573
51.43396	-13.72573
51.47716	-13.72573
51.52019	-13.72573
51.56384	-13.72573
51.6069	-13.72573
51.65086	-13.72573
51.69314	-13.72573
51.73693	-13.72573
51.78023	-13.72573
51.82375	-13.72573
51.86753	-13.72573
51.91203	-13.72573
51.9552	-13.72573
52.00967	-13.72573
52.05021	-13.72573
52.09138	-13.72573
52.14254	-13.72573
52.18125	-13.72573
52.22309	-13.72573
52.26463	-13.72573
52.3075	-13.72573
52.34933	-13.72573
52.39273	-13.72573
52.43616	-13.72573
52.47964	-13.72573
52.52234	-13.72573
52.56474	-13.72573
52.60818	-13.72573
52.65172	-13.72573
52.69421	-13.72573
52.73686	-13.72573
52.77976	-13.72573
52.82287	-13.72573
52.86617	-13.72573
52.90988	-13.72573
52.95322	-13.72573
52.99699	-13.72573
53.04003	-13.72573
53.08382	-13.72573
53.12783	-13.72573
53.17233	-13.72573
53.22486	-13.72573
53.26373	-13.72573
53.30583	-13.72573
53.34846	-13.72573
53.3909	-13.72573
53.43442	-13.72573
53.47792	-13.72573
53.52133	-13.72573
53.56584	-13.72573


==> figs/MRI/Spiral/DeepBrain1/REDEnergy_QNP/lst_iter_diff.txt <==
1.346114540100097656e+01
8.148259887695312500e+02
1.346725616455078125e+02
4.079231262207031250e+01
1.435157489776611328e+01
5.487654685974121094e+00
2.235918760299682617e+00
9.626907110214233398e-01
4.370700418949127197e-01
2.111092954874038696e-01
1.105509847402572632e-01
6.439155340194702148e-02
4.171438142657279968e-02
2.967331744730472565e-02
2.230971865355968475e-02
1.751309446990489960e-02
1.404240448027849197e-02
1.146540138870477676e-02
9.455978870391845703e-03
7.879503071308135986e-03
6.612070370465517044e-03
5.590283777564764023e-03
4.759424831718206406e-03
4.071713890880346298e-03
3.505831118673086166e-03
3.032361157238483429e-03
2.633518772199749947e-03
2.295750193297863007e-03
2.009911695495247841e-03
1.762687810696661472e-03
1.555091585032641888e-03
1.377709675580263138e-03
1.223296159878373146e-03
1.089078723452985287e-03
9.710898157209157944e-04
8.683722699061036110e-04
7.789366645738482475e-04
7.014261791482567787e-04
6.314182537607848644e-04
5.687293014489114285e-04
5.149598582647740841e-04
4.662954888772219419e-04
4.242574214003980160e-04
3.870589134749025106e-04
3.506919892970472574e-04
3.200962382834404707e-04
2.940405393019318581e-04
2.675344876479357481e-04
2.437705406919121742e-04
2.257231972180306911e-04
2.060850674752146006e-04
1.895317545859143138e-04
1.743643369991332293e-04
1.582973636686801910e-04
1.500176294939592481e-04
1.342356990789994597e-04
1.261488505406305194e-04
1.149611052824184299e-04
1.053545711329206824e-04
1.004581135930493474e-04
8.872897888068109751e-05
8.487208833685144782e-05
7.641948468517512083e-05
7.135887426557019353e-05
6.432231748476624489e-05
5.827687346027232707e-05
5.234896889305673540e-05
5.255625728750601411e-05
4.868321047979407012e-05
4.204806464258581400e-05
3.934073902200907469e-05
3.595600355765782297e-05
2.968754961329977959e-05
3.005170947290025651e-05
2.761726864264346659e-05
2.415848393866326660e-05
2.297604987688828260e-05
2.407281317573506385e-05
2.079600562865380198e-05
1.694712409516796470e-05
1.649862679187208414e-05
1.589207568031270057e-05
1.658864312048535794e-05
1.297838389291428030e-05
1.191606133943423629e-05
9.647602382756303996e-06
8.444845661870203912e-06
6.579111413884675130e-06
5.418241016741376370e-06
4.285199338482925668e-06
3.661647269836976193e-06
2.614644017739919946e-06
1.683315645095717628e-06
8.777083735367341433e-07
5.533334501706121955e-07
3.124344800653489074e-07
2.163350529826857382e-07
1.541228016321838368e-07
5.462492325136736326e-08
2.188959591364891821e-08
5.558327575982957569e-09
4.915007956185490912e-09
4.995787854580879817e-13
2.418500783755300754e-13
2.853256368152978784e-13
2.826230189548889493e-13
2.683173236546487761e-13
2.681697095288648747e-13
2.808005564181037528e-13
2.385113048904152766e-13
2.732387883661036021e-13
2.349017248076679110e-13
2.774908937613201898e-13
2.422641893953109138e-13
2.744998510179758044e-13
2.571298480125855379e-13
2.645051875010268061e-13
2.408688483043763817e-13
2.601133555508311490e-13
2.411230666087699204e-13
2.656201810152108989e-13
2.516674206271690695e-13
2.649960871396739304e-13
2.353621854703225047e-13
2.559509678853877368e-13
2.293257814547922102e-13
2.538476969859287946e-13
2.297777582354471049e-13
2.588555726105307153e-13
2.526142001742920362e-13
2.552348252454067490e-13
2.375351976745265770e-13
2.501768052703273737e-13
2.229534238435901261e-13
2.421160602734950817e-13
2.313857384774603565e-13
2.372840964513789341e-13
2.151897773470731745e-13
2.541159557084560205e-13
2.296523973592534684e-13
2.339398748503473957e-13
2.594736762690647014e-13
2.353060509028420677e-13
2.249933366785944466e-13
2.289549029966392313e-13
2.165856063289853251e-13
2.266171869299074548e-13
2.337765397930624545e-13
2.124222564341138320e-13
2.289102880772414528e-13
2.466133850950735784e-13
2.297713885476837525e-13
1.984400192995075529e-13
2.398939879209860404e-13
2.077329736178967767e-13
2.360944285125649023e-13
2.403107823411437804e-13
1.953760504075363613e-13
2.470519719788982771e-13
2.304696689568730417e-13
1.810634026608651248e-13
2.379761698031307438e-13
2.477944065215620384e-13
1.804893447155883623e-13
2.278956916842295177e-13
2.116663371269297822e-13
1.994755678995027703e-13
2.098233018539216732e-13
2.252405483264482977e-13
1.917661315116100940e-13
2.189956657856761968e-13
2.327068659296882558e-13
2.137002055348224960e-13
1.998229733806214381e-13
1.989361502136369197e-13
2.164218104857770775e-13
1.932230281808874905e-13
2.219520140595010460e-13
1.704988418244762771e-13
2.036788706444303543e-13
1.886014402378149990e-13
2.275984305535883045e-13
1.692054157377553825e-13
2.141368001971552526e-13
1.937308820310068569e-13
1.919190988856206426e-13
1.621595652895324591e-13
2.091963890527362424e-13
1.752245267286345332e-13
1.942421782230238647e-13
1.793865484758447315e-13
2.166147036047894048e-13
1.532225952019516946e-13
2.023865558649362573e-13
1.856345887554441965e-13
1.739181715310067489e-13
1.707888659056161496e-13
1.865578546679513838e-13
1.803239903317571668e-13
2.048652859767269296e-13
1.363025767557243806e-13
1.886454588460179105e-13
1.763046089328645927e-13
1.966578077683758807e-13
1.787748009525469417e-13
1.944480546630517059e-13
1.546317463180582608e-13
1.937991190052376633e-13
1.593067176655985073e-13
1.794346463947216197e-13
1.418171407131102457e-13
2.025940586082228267e-13
1.694389799907630723e-13
1.576716188167459620e-13
1.707058973343666963e-13
1.630431765075809891e-13
1.647329191459268038e-13
1.592643389131814802e-13
1.772530283357734437e-13
1.422158831670961021e-13
1.803805450275794420e-13
1.787076481804886208e-13
1.694217005186390845e-13
1.755875853786184604e-13
1.636230213819533930e-13
1.238035824031868959e-13
1.980983736424302144e-13
1.300579246079139328e-13
1.908127654362892778e-13
1.661851672983896688e-13
1.554776408530314513e-13
1.700405495661666544e-13
1.733081722837120919e-13
1.514536786999601259e-13
1.544638982692303486e-13
1.581636704202013521e-13
1.809005825996121142e-13
1.309387575578954688e-13
1.671605155727576286e-13
1.741711565554290853e-13
1.369597252449950009e-13
1.523304865493763094e-13
1.508507403193137808e-13
1.740617741087524539e-13
1.230189588434862924e-13
1.829786457985607684e-13
1.409240291735253114e-13
1.615875131182747948e-13
1.433178798077375249e-13
1.393104923953780716e-13
1.572923784493376886e-13
1.607321589193466682e-13
1.309443954091923934e-13
1.674080118236817571e-13
1.218445781553043061e-13
1.547478914757857704e-13
1.311249015183840738e-13
1.596174771132871650e-13
1.567908536294002064e-13
1.255789499081047533e-13
1.549646370425927788e-13
1.202496218918880366e-13
1.506653824054002277e-13
1.303932005772279190e-13
1.519646225262710759e-13
1.284851131738706798e-13
1.614516490335352050e-13
1.455809892124751426e-13
1.598954529977852923e-13
1.215185043519292907e-13
1.591462828491249648e-13
1.218453506493522021e-13
1.592842204705194331e-13
1.317593630771954349e-13
1.522912655357866463e-13
1.233217494052071816e-13
1.436383970749785521e-13
1.174284194188635055e-13
1.516123110303219113e-13
1.314890172654861744e-13
1.622235874278177281e-13
1.425005811050636395e-13
1.513026357848057390e-13
1.139106577075985061e-13
1.289890503436419422e-13
1.196482827094461077e-13
1.512336263165270367e-13
1.354089637726346718e-13
1.513278163802617149e-13
1.242444596641009702e-13
1.556094933897328447e-13
1.228654900259709692e-13
1.492357534207608416e-13
1.248552991680793034e-13
1.531402771520057327e-13
1.299100529841140661e-13
1.434003333829550475e-13
1.384361646584314487e-13
1.382981999319826683e-13
1.332541526124011999e-13


==> figs/MRI/Spiral/DeepBrain1/REDEnergy_QNP/lst_iter_diff_norm.txt <==
2.229926586151123047e-01
1.349812412261962891e+01
2.230938911437988281e+00
6.757512688636779785e-01
2.377431988716125488e-01
9.090658277273178101e-02
3.703945502638816833e-02
1.594760082662105560e-02
7.240350358188152313e-03
3.497163299471139908e-03
1.831349218264222145e-03
1.066688098944723606e-03
6.910259835422039032e-04
4.915578756481409073e-04
3.695750492624938488e-04
2.901158295571804047e-04
2.326215908396989107e-04
1.899318594951182604e-04
1.566444552736356854e-04
1.305291079916059971e-04
1.095332627301104367e-04
9.260670049116015434e-05
7.884298247518017888e-05
6.745060090906918049e-05
5.807638081023469567e-05
5.023304038331843913e-05
4.362595791462808847e-05
3.803060099016875029e-05
3.329549872432835400e-05
2.920007500506471843e-05
2.576110637164674699e-05
2.282265995745547116e-05
2.026469883276149631e-05
1.804130079108290374e-05
1.608673665032256395e-05
1.438515391782857478e-05
1.290359432459808886e-05
1.161958243756089360e-05
1.045985573000507429e-05
9.421371942153200507e-06
8.530646482540760189e-06
7.724489478277973831e-06
7.028101208561565727e-06
6.411883532564388588e-06
5.809441518067615107e-06
5.302603312884457409e-06
4.870973498327657580e-06
4.431883553479565307e-06
4.038218321511521935e-06
3.739252179002505727e-06
3.413933654883294366e-06
3.139717136946273968e-06
2.888458993766107596e-06
2.622299234644742683e-06
2.485139930286095478e-06
2.223702040282660164e-06
2.089738018185016699e-06
1.904405735331238247e-06
1.745267240949033294e-06
1.664154183345090132e-06
1.469853486923966557e-06
1.405961597811256070e-06
1.265938635697239079e-06
1.182106302621832583e-06
1.065541141542780679e-06
9.653944061938091181e-07
8.671948421579145361e-07
8.706286962478770874e-07
8.064691314757510554e-07
6.965536272218741942e-07
6.517050223919795826e-07
5.956346740276785567e-07
4.917936280435242224e-07
4.978261927135463338e-07
4.574980891902669100e-07
4.002010598469496472e-07
3.806132724548660917e-07
3.987818502082518535e-07
3.444993978973798221e-07
2.807401813242904609e-07
2.733105191055074101e-07
2.632626205922861118e-07
2.748016925124829868e-07
2.149953957086836454e-07
1.973973411395490984e-07
1.598188248408405343e-07
1.398943823005538434e-07
1.089872725401619391e-07
8.975669629762705881e-08
7.098712728748068912e-08
6.065757673923144466e-08
4.331328540274625993e-08
2.788522301955254079e-08
1.453981202104159820e-08
9.166329917320581444e-09
5.175681216940120066e-09
3.583731311707083478e-09
2.553144806682894341e-09
9.048974902725603897e-10
3.626154376767942722e-10
9.207732493132780860e-11
8.142031493463264269e-11
8.275849013787521524e-15
4.006404430624164667e-15
4.726605205455447836e-15
4.681834855511848165e-15
4.444851554012566389e-15
4.442406169893843224e-15
4.651644483689336765e-15
3.951095296750826991e-15
4.526378898702266423e-15
3.891300276388830540e-15
4.596817735079460412e-15
4.013264550463977245e-15
4.547269272280399233e-15
4.259523709768640864e-15
4.381701012630022027e-15
3.990149868366354644e-15
4.308947658724455662e-15
3.994360892663629398e-15
4.400171836594322927e-15
4.169035180013463959e-15
4.389832952440136937e-15
3.898928231595329141e-15
4.239994941653219343e-15
3.798931333490749088e-15
4.205152664884387326e-15
3.806418681228003476e-15
4.288111495254947128e-15
4.184719265581298211e-15
4.228131398193975612e-15
3.934925437787742397e-15
4.144342052018632969e-15
3.693369005406234654e-15
4.010810696015781537e-15
3.833055749836783085e-15
3.930766082500250155e-15
3.564759334343404334e-15
4.209596623242157012e-15
3.804341756441335931e-15
3.875366739618029896e-15
4.298350853037830738e-15
3.897998189419243920e-15
3.727161384836944966e-15
3.792787380007840020e-15
3.587882063254025852e-15
3.754061457175847036e-15
3.872660892868026034e-15
3.518913252556791701e-15
3.792048343761360643e-15
4.085311902408007151e-15
3.806313225626070315e-15
3.287288493240077443e-15
3.974000338194004153e-15
3.441232284480573445e-15
3.911058166916484349e-15
3.980904927263547582e-15
3.236531737941758004e-15
4.092577327513080912e-15
3.817880307553775041e-15
2.999433451719886456e-15
3.942230673441337110e-15
4.104876245907213353e-15
2.989923812821062427e-15
3.775241092505467189e-15
3.506391140981057752e-15
3.304443028004345161e-15
3.475860050155513310e-15
3.731256789136919508e-15
3.176731211865604400e-15
3.627806114189910044e-15
3.854940963611466070e-15
3.540083358765755243e-15
3.310197981606227691e-15
3.295507253927285919e-15
3.585168593207496701e-15
3.200865509873484366e-15
3.676779865134259181e-15
2.824424586355886446e-15
3.374073371433384920e-15
3.124306013419430803e-15
3.770316442950130686e-15
2.802998252680378478e-15
3.547315961344122900e-15
3.209278452863850890e-15
3.179265110927315639e-15
2.686279018372867214e-15
3.465474790947465147e-15
2.902708641890549765e-15
3.217748570578157080e-15
2.971655217972918490e-15
3.588364025001013549e-15
2.538232270511155651e-15
3.352665460724479733e-15
3.075158197204420907e-15
2.881068008879386459e-15
2.829228957232712838e-15
3.090452647616518181e-15
2.987184508269642019e-15
3.393727288666763264e-15
2.257941233209945567e-15
3.125035097028779942e-15
2.920600942351875978e-15
3.257764948105291991e-15
2.961521315791968041e-15
3.221158936982039707e-15
2.561575863262773728e-15
3.210408818331961754e-15
2.639019662113760781e-15
2.972452064218047973e-15
2.349293524813085045e-15
3.356102720424437684e-15
2.806867287425199309e-15
2.611933242526462765e-15
2.827854646275792735e-15
2.700916594734368778e-15
2.728908280784044828e-15
2.638317683558723779e-15
2.936312132974022368e-15
2.355898899494010892e-15
2.988121538467542089e-15
2.960408738015749518e-15
2.806580990289027355e-15
2.908722999332528925e-15
2.710522160114469357e-15
2.050887205627184053e-15
3.281628830844761022e-15
2.154494369911198748e-15
3.160938070805811156e-15
2.752965710551961466e-15
2.575588541067438432e-15
2.816832630049646152e-15
2.870962905818642656e-15
2.508928953942656317e-15
2.558795265855174673e-15
2.620084452336127710e-15
2.996736287057591951e-15
2.169085994735311766e-15
2.769123075779074059e-15
2.885258916144163924e-15
2.268827300648057835e-15
2.523453874922173060e-15
2.498940953186870421e-15
2.883446900911750162e-15
2.037889273293330000e-15
3.031160764825190784e-15
2.334498612081630994e-15
2.676802625517222915e-15
2.374154153573235573e-15
2.307769216881600666e-15
2.605651010914914432e-15
2.662633034859079352e-15
2.169179380117746553e-15
2.773222927002021686e-15
2.018435044077266857e-15
2.563499898602461871e-15
2.172169618179791047e-15
2.644167716608935605e-15
2.597342888251770628e-15
2.080297248347037428e-15
2.567090259507636037e-15
1.992013545353563467e-15
2.495870458753073583e-15
2.160048576704582009e-15
2.517393142426331727e-15
2.128439848211893283e-15
2.674551847218131426e-15
2.411644043576947720e-15
2.648772611226683608e-15
2.013033303214389370e-15
2.636362096241750413e-15
2.018447749571475672e-15
2.638647179375205702e-15
2.182679814747559219e-15
2.522804200651629011e-15
2.042905190648733153e-15
2.379463779603099155e-15
1.945278502488807446e-15
2.511556873661512784e-15
2.178201339797188919e-15
2.687339715381066411e-15
2.360615178944322837e-15
2.506426818616467114e-15
1.887004329783606091e-15
2.136787781423558040e-15
1.982051802619142454e-15
2.505283747654147436e-15
2.243137850149018973e-15
2.506843982342989857e-15
2.058190535456647444e-15
2.577772827280170459e-15
2.035347115660383031e-15
2.472187629306080159e-15
2.068309614561020943e-15
2.536868547466076228e-15
2.152044750627739311e-15
2.375520205958919946e-15
2.293285377000025757e-15
2.290999870350096841e-15
2.207441975927591435e-15


==> figs/MRI/Spiral/DeepBrain1/REDEnergy_QNP/lst_psnr_time.txt <==
0	19.0989027197456
0.349217589013278	19.9217994863566
0.815607091411948	27.9568162236581
1.2623165845871	30.1556726542207
1.71319213369861	32.3540449020212
2.18931001145393	33.0761079925968
2.59428980946541	34.0977863970213
3.02199715329334	34.5472630334906
3.48403384722769	35.1416333588687
3.93664055410773	35.4929430671228
4.37428072700277	35.8955884627496
4.83008056133986	36.1886421246574
5.25333502190188	36.4932326590987
5.7423519808799	36.7443705530888
6.25952613167465	36.9889885932996
6.73203288204968	37.2030578954169
7.1913546170108	37.405139944945
7.66415824089199	37.5877667985087
8.08538268692791	37.758341844916
8.54624508088455	37.9150983863136
9.0140343005769	38.0611845106202
9.45716894278303	38.1967687243353
9.87266631470993	38.3233198286009
10.3176850681193	38.4415179949068
10.7534583490342	38.5521482224203
11.2009737142362	38.6558979098298
11.648504642304	38.7533417537662
12.102289032191	38.8449688717396
12.5480008791201	38.9312354187681
13.001605710946	39.012552823219
13.4435537070967	39.0892197603435
13.8696090122685	39.1616859980244
14.3453910383396	39.2302727214936
14.833010984119	39.2952246926648
15.2437574812211	39.3567805248562
15.6879549622536	39.4151348679013
16.1377531699836	39.4705095353579
16.5554650379345	39.52311410837
16.9775404687971	39.5731749195798
17.4029531809501	39.620774001556
17.8282631402835	39.6660384238068
18.2768910722807	39.7091789437751
18.7480917712674	39.7502860887103
19.1750038061291	39.7895379504197
19.6289079263806	39.8270519716871
20.0979035766795	39.8627713722279
20.5362392226234	39.896905754164
20.9900265256874	39.9296175035475
21.4633946367539	39.9608132727182
21.887884195894	39.9905810963369
22.3230960797518	40.0192079671256
22.7687880918384	40.0465382806809
23.2032482330687	40.0727237420906
23.6757826441899	40.0978124983576
24.1743052420206	40.1216969921586
24.5753517709672	40.1449118256954
24.9920300091617	40.166848697286
25.4064411823638	40.188082304743
25.8285221564583	40.2083248447492
26.2307450943626	40.2276789766302
26.6567994854413	40.2465442462756
27.098742807284	40.2642532066878
27.5225786343217	40.2815448786727
27.9669318133965	40.2979309804578
28.3984391344711	40.3137425565028
28.8348239725456	40.3287336488023
29.2892709714361	40.3429831121058
29.7410708894022	40.3564704972241
30.1512533742934	40.3699616919253
30.5822183671407	40.3829237093349
31.0345377721824	40.3949493021074
31.4722439302132	40.4065605167688
31.9149891403504	40.4176400341382
32.3544047852047	40.4276907527504
32.7640992272645	40.4377835639875
33.1723978142254	40.4474404397617
33.5960511770099	40.4564542182172
34.0328943361528	40.4652268520473
34.4743667943403	40.4741857494218
34.911467328202	40.4824941780471
35.3675625370815	40.4899806649868
35.7777658440173	40.4973533859365
36.2069005547091	40.50457487726
36.6537227407098	40.5119355371047
37.0799148958176	40.518433395559
37.538955826778	40.5246474226328
37.9978567045182	40.5302290062397
38.4192479415797	40.5354420970263
38.8582870853133	40.540036130643
39.3255264163017	40.5441989146756
39.7492917799391	40.5478956813625
40.1653231116943	40.5513080729599
40.6063443724997	40.5541883020037
41.0098867635243	40.5564965019797
41.4436207874678	40.5581612021223
41.8893344765529	40.559481599637
42.3271372923627	40.560472536162
42.7647713744082	40.5612962628746
43.2485963222571	40.5619908295458
43.6711976374499	40.5624040566512
44.1608610944822	40.5626651853229
44.6795847574249	40.5627966065383
45.1251637442037	40.5629194684156
45.1587646044791	40.5629198951952
45.1929065915756	40.562920081147
45.2265386744402	40.5629202815055
45.2644440066069	40.562920460176
45.3032669378445	40.5629206219113
45.3444085097872	40.5629208057681
45.3851668387651	40.5629209763227
45.4243735447526	40.5629211351934
45.4647665414959	40.5629213071062
45.5056698061526	40.562921461102
45.5455108731985	40.5629216399877
45.5874195504002	40.5629217909472
45.6288641993888	40.5629219672858
45.6681869095191	40.5629221389856
45.7103910027072	40.5629223106268
45.7517160153948	40.5629224739183
45.8027261225507	40.5629226508913
45.8425697018392	40.5629228004538
45.8815868776292	40.5629229886122
45.9324194625951	40.5629231386062
45.9748061355203	40.5629233256672
46.0125181213953	40.5629234774824
46.0560452975333	40.5629236505272
46.0974567066878	40.5629238154689
46.1372066419572	40.5629239864076
46.1800573659129	40.5629241413265
46.2221353230998	40.5629243223126
46.2632739790715	40.5629244904403
46.3052289630286	40.5629246628963
46.3477416327223	40.5629248253626
46.389574252069	40.56292499421
46.4312618579715	40.5629251441163
46.4737847670913	40.5629253085755
46.5161480987445	40.5629254784223
46.5581192336977	40.5629256409165
46.6002820017748	40.5629257853416
46.6432029306889	40.562925958918
46.6845838618465	40.5629261160796
46.7259255377576	40.5629262828146
46.7685671006329	40.5629264477241
46.8102695583366	40.5629265933048
46.8525762921199	40.5629267387288
46.8959419699386	40.5629269031501
46.938179213088	40.5629270628543
46.979665838182	40.5629272194738
47.0315657141618	40.5629273656971
47.0716957594268	40.5629275408274
47.1126095233485	40.5629276985536
47.1547838151455	40.5629278656666
47.1960521731526	40.5629280293853
47.2387551269494	40.5629281816151
47.2819444858469	40.5629283330949
47.3241400565021	40.5629284847407
47.365839255508	40.5629286331204
47.4061659746803	40.5629287825844
47.4466124665923	40.5629289289845
47.4895961284637	40.5629290812935
47.5310523035005	40.5629292280459
47.5717124044895	40.5629293485422
47.6140375821851	40.5629295057718
47.6550137368031	40.5629296678684
47.6961948121898	40.5629297920445
47.7395686083473	40.562929945847
47.7814850616269	40.5629300881353
47.8233511792496	40.5629302308732
47.8770201252773	40.5629303677642
47.9155604979023	40.5629305274341
47.9550481247716	40.5629306453021
48.0085562840104	40.5629307972681
48.0462629878893	40.5629309497202
48.0875067920424	40.5629311118394
48.1301781791262	40.5629312459155
48.1730112968944	40.5629313947976
48.2160217100754	40.5629315560949
48.2586531941779	40.5629316924267
48.3008091351949	40.5629318467304
48.3431462571025	40.5629319701111
48.3864393900149	40.5629321114587
48.4294298361056	40.5629322434388
48.4721549749374	40.5629323930056
48.5147514608689	40.562932510132
48.5569754638709	40.562932663695
48.5991420666687	40.5629328027365
48.6422276454978	40.5629329523623
48.6857206374407	40.5629330789227
48.729647689499	40.562933234643
48.7728720544837	40.5629333561339
48.8169894064777	40.5629335018581
48.8605702375062	40.5629336237963
48.9051662017591	40.5629337776797
48.9494892247021	40.5629338916793
48.992938621901	40.5629340526474
49.0375082329847	40.5629341775707
49.0843173232861	40.5629343061326
49.1330038732849	40.5629344301414
49.1712412405759	40.5629345752532
49.2093854802661	40.5629347012432
49.2483153841458	40.56293484283
49.2896997779608	40.562934949026
49.3304891115986	40.5629350941448
49.370881265495	40.5629352244662
49.4119064956903	40.5629353726702
49.4530724198557	40.5629354971741
49.4940608637407	40.5629356423959
49.535079376772	40.5629357627129
49.5762601951137	40.5629359047358
49.617732167244	40.562936028006
49.6591677512042	40.56293616559
49.7010983265936	40.5629362787952
49.742960317526	40.5629364223023
49.7854950306937	40.562936558996
49.8275820729323	40.5629366833914
49.8706961781718	40.5629368209718
49.9153162501752	40.5629369548251
49.9668960710987	40.5629370835665
50.005554000847	40.5629372100914
50.0483553898521	40.5629373362854
50.1017814176157	40.5629374441536
50.1416205987334	40.562937581272
50.1837908248417	40.5629377192013
50.2266806475818	40.5629378567151
50.2688770028763	40.5629379807389
50.3110121870413	40.5629381084799
50.3533774390817	40.5629382109121
50.3958363812417	40.5629383579227
50.4386028251611	40.5629384583834
50.4820187021978	40.5629385916392
50.5234338021837	40.5629387130333
50.5667592724785	40.562938834068
50.6091648056172	40.5629389635472
50.6526665575802	40.5629390940723
50.6960982508026	40.5629392006957
50.7385050407611	40.5629393249038
50.7820990984328	40.5629394477512
50.8258426161483	40.5629395937363
50.8684903099202	40.562939695918
50.9119807733223	40.5629398181422
50.9558583684266	40.5629399486202
50.9984761532396	40.5629400536588
51.041828607209	40.5629401768982
51.0852542454377	40.562940326465
51.131686297711	40.5629404440019
51.1814361368306	40.5629405458595
51.2202726379037	40.5629406725546
51.2617103047669	40.5629407880512
51.3046807278879	40.5629409006534
51.3478009789251	40.5629410242731
51.3914071489125	40.5629411398139
51.4339594980702	40.5629412631547
51.4771577948704	40.5629413955709
51.5201870528981	40.5629415126353
51.5638370825909	40.562941639905
51.6068986183964	40.5629417414428
51.6508599384688	40.5629418634046
51.6931390594691	40.5629419675208
51.7369274110533	40.5629420711105
51.7802293482237	40.5629422109647
51.8237475701608	40.5629423101666
51.8675350551493	40.5629424457996
51.9120331453159	40.5629425505578
51.9551994982176	40.5629426809544
52.0096694421954	40.5629427961151
52.0502035073005	40.5629429109376
52.0913806022145	40.5629430159491
52.1425435291603	40.5629431556914
52.181250215508	40.5629432804714
52.2230941867456	40.5629434128493
52.2646336555481	40.5629435198991
52.3074955884367	40.5629436419359
52.3493267367594	40.5629437436912
52.3927255147137	40.5629438783981
52.4361629155464	40.5629439809342
52.4796387813985	40.5629440998947
52.5223444034345	40.5629442052718
52.5647367034107	40.5629443250043
52.6081821774133	40.5629444248269
52.6517170374282	40.5629445533165
52.6942139095627	40.5629446637721
52.7368610044941	40.5629447990698
52.7797595732845	40.5629449124285
52.8228732543066	40.5629450404716
52.8661681162193	40.5629451335034
52.9098781803623	40.5629452468606
52.9532195655629	40.5629453475963
52.9969856115058	40.5629454732451
53.0400325907394	40.562945591364
53.0838170247152	40.5629457241761
53.1278249397874	40.5629458415021
53.1723234336823	40.5629459703212
53.2248597615398	40.5629460741569
53.2637289892882	40.5629461938518
53.3058301713318	40.5629462969549
53.3484617113136	40.5629464264961
53.3909007771872	40.5629465397258
53.4344187951647	40.5629466542856
53.4779222151265	40.5629467760631
53.5213297642767	40.5629468940203
53.5658419211395	40.5629470138057


==> figs/MRI/Spiral/Knee1/REDEnergy_FISTA_LL/lst_cost_time.txt <==
0	51.36723
0.5162097	30.71677
1.03371	19.75726
1.538615	12.29655
2.059761	7.883512
2.580433	5.403359
3.10392	3.915845
3.62378	2.899734
4.13988	2.149398
4.656863	1.597865
5.169508	1.20656
5.685788	0.9335283
6.203376	0.7392648
6.712473	0.5955464
7.228117	0.4860185
7.744139	0.4017004
8.2532	0.3367149
8.760152	0.2862976
9.275064	0.2464551
9.782997	0.2141038
10.29663	0.1870883
10.81001	0.1640249
11.31532	0.1440875
11.82102	0.1268078
12.32082	0.1119082
12.82516	0.09917444
13.33091	0.08838008
13.83991	0.07926296
14.34493	0.07154093
14.84466	0.06494367
15.34778	0.05924136
15.85746	0.05425932
16.36507	0.04987788
16.87652	0.04602089
17.4002	0.04263909
17.92116	0.03969348
18.4474	0.03714329
18.95329	0.03494044
19.45123	0.0330299
19.95457	0.03135471
20.45188	0.02986219
20.96012	0.02850918
21.48152	0.02726487
21.98514	0.02611027
22.48575	0.02503558
22.98425	0.02403681
23.48037	0.02311185
23.97176	0.02225821
24.43064	0.02147189
24.89449	0.02074731
25.35923	0.02007793
25.82141	0.01945714
26.30331	0.01887899
26.77614	0.0183385
27.24123	0.01783166
27.70071	0.01735541
28.17397	0.01690733
28.65216	0.01648545
29.12702	0.01608815
29.59481	0.01571405
30.06454	0.01536201
30.5334	0.01503102
31.00506	0.01471999
31.46613	0.01442796
31.92676	0.01415388
32.39151	0.0138967
32.85459	0.01365523
33.32528	0.01342849
33.7986	0.01321539
34.26466	0.01301521
34.72777	0.01282686
35.19049	0.01264966
35.65877	0.01248271
36.12731	0.01232526
36.59999	0.01217649
37.07038	0.01203574
37.53507	0.01190223
38.00205	0.01177538
38.46326	0.01165454
38.92595	0.01153935
39.38864	0.01142939
39.84891	0.0113244
40.31497	0.01122407
40.78081	0.01112832
41.24979	0.01103683
41.72472	0.01094945
42.19942	0.01086604
42.66925	0.01078648
43.12792	0.01071056
43.60394	0.01063811
44.08063	0.01056901
44.55278	0.01050317
45.02384	0.01044037
45.49506	0.0103805
45.96469	0.01032345
46.43113	0.01026904
46.88879	0.01021715
47.34795	0.01016764
47.81606	0.01012024
48.27684	0.01007488
48.74545	0.01003133
49.2081	0.00998948
49.67179	0.009949141
50.13497	0.009910172
50.59464	0.009872489
51.06229	0.009836021
51.53051	0.009800651
51.99841	0.009766361
52.45193	0.00973308
52.91188	0.009700834
53.37737	0.00966954
53.81527	0.00963916
54.24969	0.009609731
54.68017	0.009581262
55.11444	0.009553598
55.55498	0.009526871
55.9863	0.009500965
56.41688	0.009475984
56.84718	0.009451753
57.27753	0.009428376
57.70625	0.009405827
58.1411	0.009384045
58.58346	0.009363055
59.029	0.009342778
59.47941	0.009323278
59.93979	0.00930446
60.4002	0.009286351
60.85278	0.009268878
61.296	0.009252065
61.73806	0.009235818
62.18574	0.009220127
62.6321	0.00920501
63.08125	0.009190394
63.42264	0.009176264
63.76307	0.00916256
64.096	0.009149324
64.43118	0.009136459
64.76675	0.009123942
65.10436	0.009111804
65.44137	0.009099982
65.7776	0.009088441
66.1167	0.009077233
66.45496	0.00906627
66.79263	0.009055598
67.1312	0.009045143
67.46715	0.009034971
67.80389	0.009025055
68.14622	0.00901535
68.4922	0.009005911
68.83393	0.008996723
69.17359	0.008987729
69.51553	0.008978972
69.85284	0.008970532
70.18733	0.008962245
70.53163	0.008954241
70.87093	0.008946433
71.20915	0.008938851
71.54494	0.008931471
71.88528	0.008924306
72.22176	0.008917294
72.55713	0.008910488
72.89334	0.008903818
73.22587	0.008897353
73.56196	0.008891014
73.9067	0.008884826
74.25068	0.008878754
74.59113	0.008872815
74.94018	0.008866988
75.28784	0.008861301
75.63036	0.008855714
75.9769	0.008850191
76.3159	0.008844779
76.65299	0.008839434
76.98915	0.008834211
77.32243	0.008829061
77.65918	0.008824037
77.98794	0.008819069
78.32607	0.008814211
78.66259	0.008809458
78.99348	0.008804797
79.32007	0.008800244
79.65483	0.008795799
79.99184	0.008791447
80.32046	0.008787246
80.65582	0.008783177
80.9903	0.008779199
81.32489	0.008775349
81.66199	0.008771579
81.99564	0.008767962
82.3362	0.008764476
82.67854	0.008761098
83.01294	0.008757826
83.34934	0.008754656
83.69731	0.008751569
84.03284	0.008748586
84.37225	0.008745693
84.71495	0.008742895
85.05556	0.008740162
85.40055	0.008737476
85.74223	0.008734891
86.08506	0.008732301
86.42641	0.008729771
86.76137	0.008727277
87.09161	0.008724879
87.42856	0.00872248
87.75804	0.00872012
88.08754	0.008717802
88.42323	0.008715476
88.7592	0.008713205
89.10392	0.008710935
89.43661	0.008708764
89.7696	0.008706567
90.09927	0.008704423
90.43599	0.008702287
90.77118	0.008700172
91.1094	0.008698104
91.4478	0.008696059
91.78661	0.008694049
92.11784	0.008692057
92.44867	0.008690097
92.77917	0.00868817
93.11102	0.008686236
93.45004	0.008684347
93.78781	0.008682491
94.11752	0.008680616
94.45104	0.008678797
94.78505	0.008676982
95.1147	0.008675164
95.45232	0.008673395
95.78119	0.008671631
96.11372	0.008669842
96.44516	0.008668113
96.7793	0.008666418
97.11095	0.008664719
97.44166	0.008663039
97.78299	0.0086614
98.12305	0.008659717
98.45934	0.008658111
98.79309	0.008656499
99.13239	0.008654896
99.47027	0.008653359
99.80628	0.008651816
100.132	0.008650354
100.4637	0.008648884
100.7925	0.008647428
101.1208	0.008646016
101.4522	0.008644621
101.7847	0.008643242
102.1169	0.008641912
102.4489	0.00864058
102.7799	0.008639292
103.1157	0.008638031
103.4449	0.008636789
103.7782	0.008635569
104.1092	0.008634368
104.4373	0.008633197
104.7719	0.008632035
105.1064	0.0086309
105.4372	0.00862977
105.7611	0.008628665
106.095	0.008627542
106.4253	0.00862645
106.7581	0.008625343
107.0841	0.008624256
107.409	0.008623157
107.7318	0.008622108
108.058	0.008621052
108.3882	0.008620022
108.7211	0.008618953
109.0507	0.008617897
109.3782	0.008616845
109.7078	0.008615841
110.0367	0.008614812
110.3647	0.008613789
110.6914	0.008612785
111.015	0.008611814
111.3434	0.008610803
111.6708	0.008609813
112.0065	0.008608823
112.3376	0.008607859
112.6683	0.008606903
112.9995	0.008605933
113.3288	0.008604987
113.6551	0.008604078
113.9812	0.008603187
114.3033	0.008602256
114.6293	0.008601356
114.9558	0.008600468
115.2807	0.0085996
115.6024	0.008598694
115.9267	0.008597856
116.2522	0.008596986
116.5878	0.00859616
116.927	0.008595329
117.2573	0.008594495
117.5757	0.00859363
117.9028	0.00859281
118.2286	0.008592001
118.5485	0.008591192
118.8384	0.008590391
119.1291	0.008589607


==> figs/MRI/Spiral/Knee1/REDEnergy_FISTA_LL/lst_iter_diff.txt <==
1.732891082763671875e+01
9.291156768798828125e+00
8.557705879211425781e+00
6.731131076812744141e+00
4.956630229949951172e+00
3.713257074356079102e+00
2.959981203079223633e+00
2.474783897399902344e+00
2.086817026138305664e+00
1.733725547790527344e+00
1.418769240379333496e+00
1.156855106353759766e+00
9.499152302742004395e-01
7.881106138229370117e-01
6.590994596481323242e-01
5.538571476936340332e-01
4.673015475273132324e-01
3.965584337711334229e-01
3.393974900245666504e-01
2.935917675495147705e-01
2.568877935409545898e-01
2.271612435579299927e-01
2.025640159845352173e-01
1.816265285015106201e-01
1.633038967847824097e-01
1.469530463218688965e-01
1.322443038225173950e-01
1.190383657813072205e-01
1.072701588273048401e-01
9.686860442161560059e-02
8.771998435258865356e-02
7.966753095388412476e-02
7.253257930278778076e-02
6.614285707473754883e-02
6.035643070936203003e-02
5.507475137710571289e-02
5.024272203445434570e-02
4.583838209509849548e-02
4.185699298977851868e-02
3.829500824213027954e-02
3.513879701495170593e-02
3.235989063978195190e-02
2.991694957017898560e-02
2.776131592690944672e-02
2.584410272538661957e-02
2.412215992808341980e-02
2.256130985915660858e-02
2.113696560263633728e-02
1.983232423663139343e-02
1.863600127398967743e-02
1.753952540457248688e-02
1.653536222875118256e-02
1.561604719609022141e-02
1.477394811809062958e-02
1.400136202573776245e-02
1.329082436859607697e-02
1.263543032109737396e-02
1.202881801873445511e-02
1.146523281931877136e-02
1.093956828117370605e-02
1.044734288007020950e-02
9.984720498323440552e-03
9.548558853566646576e-03
9.136295877397060394e-03
8.745908737182617188e-03
8.375755511224269867e-03
8.024446666240692139e-03
7.690736092627048492e-03
7.373545318841934204e-03
7.071871310472488403e-03
6.784857250750064850e-03
6.511761806905269623e-03
6.252001505345106125e-03
6.005092058330774307e-03
5.770611576735973358e-03
5.548173561692237854e-03
5.337371490895748138e-03
5.137705244123935699e-03
4.948606714606285095e-03
4.769422113895416260e-03
4.599487408995628357e-03
4.438101314008235931e-03
4.284607246518135071e-03
4.138376098126173019e-03
3.998832777142524719e-03
3.865457139909267426e-03
3.737805876880884171e-03
3.615486202761530876e-03
3.498123027384281158e-03
3.385385498404502869e-03
3.276969771832227707e-03
3.172605996951460838e-03
3.072072984650731087e-03
2.975167939439415932e-03
2.881738590076565742e-03
2.791670849546790123e-03
2.704890444874763489e-03
2.621361985802650452e-03
2.541055204346776009e-03
2.463954733684659004e-03
2.390037523582577705e-03
2.319274237379431725e-03
2.251614350825548172e-03
2.186980098485946655e-03
2.125259721651673317e-03
2.066317945718765259e-03
2.010007388889789581e-03
1.956162741407752037e-03
1.904627075418829918e-03
1.855244743637740612e-03
1.807854278013110161e-03
1.762310508638620377e-03
1.718477229587733746e-03
1.676228363066911697e-03
1.635449705645442009e-03
1.596039859578013420e-03
1.557902200147509575e-03
1.520941033959388733e-03
1.485077664256095886e-03
1.450236188247799873e-03
1.416351646184921265e-03
1.383363036438822746e-03
1.351219136267900467e-03
1.319883740507066250e-03
1.289319363422691822e-03
1.259492943063378334e-03
1.230390043929219246e-03
1.201993087306618690e-03
1.174294273369014263e-03
1.147291739471256733e-03
1.120985252782702446e-03
1.095377025194466114e-03
1.070429687388241291e-03
1.046176417730748653e-03
1.022623735480010509e-03
9.997659362852573395e-04
9.775999933481216431e-04
9.561237529851496220e-04
9.353248751722276211e-04
9.151893900707364082e-04
8.957007084973156452e-04
8.768364205025136471e-04
8.585760369896888733e-04
8.408909779973328114e-04
8.237570291385054588e-04
8.071466581895947456e-04
7.910243584774434566e-04
7.753622485324740410e-04
7.601315737701952457e-04
7.453046273440122604e-04
7.308535277843475342e-04
7.167563308030366898e-04
7.029925473034381866e-04
6.895492551848292351e-04
6.764121353626251221e-04
6.635708850808441639e-04
6.510217790491878986e-04
6.387577159330248833e-04
6.267786375246942043e-04
6.150863482616841793e-04
6.036794511601328850e-04
5.925594596192240715e-04
5.817296332679688931e-04
5.711909616366028786e-04
5.609439103864133358e-04
5.509877810254693031e-04
5.413183826021850109e-04
5.319312913343310356e-04
5.228189402259886265e-04
5.139726563356816769e-04
5.053860950283706188e-04
4.970484296791255474e-04
4.889505216851830482e-04
4.810784885194152594e-04
4.734173417091369629e-04
4.659522965084761381e-04
4.586687136907130480e-04
4.515488981269299984e-04
4.445776867214590311e-04
4.377382574602961540e-04
4.310167860239744186e-04
4.243967705406248569e-04
4.178657545708119869e-04
4.114108451176434755e-04
4.050228162668645382e-04
3.986947413068264723e-04
3.924191405531018972e-04
3.861930454149842262e-04
3.800151171162724495e-04
3.738863160833716393e-04
3.678114444483071566e-04
3.617952752392739058e-04
3.558452299330383539e-04
3.499693993944674730e-04
3.441762237343937159e-04
3.384741430636495352e-04
3.328720922581851482e-04
3.273775218985974789e-04
3.219975915271788836e-04
3.167368704453110695e-04
3.116002480965107679e-04
3.065909259021282196e-04
3.017091657966375351e-04
2.969573833979666233e-04
2.923346182797104120e-04
2.878382802009582520e-04
2.834651677403599024e-04
2.792127779684960842e-04
2.750743879005312920e-04
2.710465632844716311e-04
2.671233378350734711e-04
2.633009571582078934e-04
2.595760161057114601e-04
2.559431595727801323e-04
2.523980510886758566e-04
2.489389153197407722e-04
2.455624344293028116e-04
2.422656398266553879e-04
2.390470617683604360e-04
2.359050413360819221e-04
2.328395057702437043e-04
2.298495674040168524e-04
2.269342803629115224e-04
2.240929461549967527e-04
2.213245752500370145e-04
2.186283672926947474e-04
2.160038129659369588e-04
2.134485112037509680e-04
2.109616179950535297e-04
2.085403975797817111e-04
2.061815466731786728e-04
2.038821112364530563e-04
2.016382350120693445e-04
1.994457998080179095e-04
1.973008766071870923e-04
1.951984741026535630e-04
1.931357983266934752e-04
1.911074796225875616e-04
1.891101564979180694e-04
1.871385175036266446e-04
1.851902488851919770e-04
1.832616690080612898e-04
1.813511626096442342e-04
1.794564741430804133e-04
1.775764831108972430e-04
1.757104619173333049e-04
1.738581486279144883e-04
1.720190484775230289e-04
1.701943838270381093e-04
1.683848386164754629e-04
1.665923336986452341e-04
1.648178149480372667e-04
1.630628830753266811e-04
1.613299536984413862e-04
1.596211222931742668e-04
1.579385134391486645e-04
1.562835532240569592e-04
1.546585554024204612e-04
1.530650770291686058e-04
1.515041803941130638e-04
1.499760546721518040e-04
1.484823733335360885e-04
1.470231072744354606e-04
1.455978635931387544e-04
1.442066568415611982e-04
1.428491377737373114e-04
1.415243459632620215e-04
1.402318011969327927e-04
1.389700191793963313e-04
1.377380831399932504e-04
1.365349162369966507e-04
1.353587722405791283e-04
1.342085597570985556e-04
1.330830418737605214e-04
1.319804287049919367e-04
1.308990758843719959e-04
1.298385031986981630e-04
1.287966588279232383e-04
1.277725677937269211e-04
1.267651678062975407e-04
1.257733674719929695e-04
1.247954933205619454e-04
1.238315599039196968e-04
1.228804176207631826e-04
1.219417827087454498e-04
1.210154659929685295e-04
1.201017075800336897e-04
1.192004638141952455e-04
1.183109561679884791e-04
1.174334029201418161e-04
1.165681023849174380e-04
1.157149963546544313e-04
1.148740266216918826e-04
1.140453023253940046e-04
1.132288816734217107e-04
1.124251793953590095e-04
1.116346829803660512e-04
1.108574724639765918e-04
1.100936860893853009e-04
1.093428654712624848e-04


==> figs/MRI/Spiral/Knee1/REDEnergy_FISTA_LL/lst_iter_diff_norm.txt <==
1.777378618717193604e-01
9.529682993888854980e-02
8.777403086423873901e-02
6.903935223817825317e-02
5.083878710865974426e-02
3.808585181832313538e-02
3.035970963537693024e-02
2.538317628204822540e-02
2.140390686690807343e-02
1.778234541416168213e-02
1.455192454159259796e-02
1.186554320156574249e-02
9.743018075823783875e-03
8.083432912826538086e-03
6.760201416909694672e-03
5.680759903043508530e-03
4.792983178049325943e-03
4.067390225827693939e-03
3.481106366962194443e-03
3.011289751157164574e-03
2.634827280417084694e-03
2.329930197447538376e-03
2.077643293887376785e-03
1.862893230281770229e-03
1.674963044933974743e-03
1.507256878539919853e-03
1.356393331661820412e-03
1.220943639054894447e-03
1.100240391679108143e-03
9.935545967891812325e-04
8.997196564450860023e-04
8.171278750523924828e-04
7.439466426149010658e-04
6.784090073779225349e-04
6.190592539496719837e-04
5.648865480907261372e-04
5.153257516212761402e-04
4.701516299974173307e-04
4.293156380299478769e-04
3.927813377231359482e-04
3.604089433792978525e-04
3.319064562674611807e-04
3.068498917855322361e-04
2.847401483450084925e-04
2.650758251547813416e-04
2.474143402650952339e-04
2.314051234861835837e-04
2.167960192309692502e-04
2.034146746154874563e-04
1.911443250719457865e-04
1.798980665626004338e-04
1.695986429695039988e-04
1.601694821147248149e-04
1.515323092462494969e-04
1.436081074643880129e-04
1.363203191431239247e-04
1.295981201110407710e-04
1.233762741321697831e-04
1.175957295345142484e-04
1.122041358030401170e-04
1.071555161615833640e-04
1.024105222313664854e-04
9.793693607207387686e-05
9.370846237288787961e-05
8.970437193056568503e-05
8.590781362727284431e-05
8.230453386204317212e-05
7.888175605330616236e-05
7.562842074548825622e-05
7.253423245856538415e-05
6.959040911169722676e-05
6.678934732917696238e-05
6.412505172193050385e-05
6.159257463878020644e-05
5.918757233303040266e-05
5.690608668373897672e-05
5.474394492921419442e-05
5.269602479529567063e-05
5.075649460195563734e-05
4.891864591627381742e-05
4.717567207990214229e-05
4.552038080873899162e-05
4.394603456603363156e-05
4.244618321536108851e-05
4.101492595509625971e-05
3.964692587032914162e-05
3.833764276350848377e-05
3.708304575411602855e-05
3.587928222259506583e-05
3.472296521067619324e-05
3.361097333254292607e-05
3.254054536228068173e-05
3.150940392515622079e-05
3.051547719223890454e-05
2.955719719466287643e-05
2.863339796022046357e-05
2.774331551336217672e-05
2.688658605620730668e-05
2.606290217954665422e-05
2.527210381231270730e-05
2.451395448588300496e-05
2.378815588599536568e-05
2.309418778168037534e-05
2.243125163658987731e-05
2.179820330638904124e-05
2.119365308317355812e-05
2.061609120573848486e-05
2.006382237595971674e-05
1.953523496922571212e-05
1.902873373182956129e-05
1.854266338341403753e-05
1.807553235266823322e-05
1.762594729370903224e-05
1.719261126709170640e-05
1.677435648161917925e-05
1.637014065636321902e-05
1.597897244209889323e-05
1.559987322252709419e-05
1.523203172837384045e-05
1.487467216065851972e-05
1.452712785976473242e-05
1.418877309333765879e-05
1.385908217343967408e-05
1.353768311673775315e-05
1.322419302596244961e-05
1.291827175009530038e-05
1.261977104149991646e-05
1.232851172972004861e-05
1.204441196023253724e-05
1.176745445263804868e-05
1.149763647845247760e-05
1.123497986554866657e-05
1.097910171665716916e-05
1.073034309229115024e-05
1.048876947606913745e-05
1.025432356982491910e-05
1.002697354124393314e-05
9.806697562453337014e-06
9.593369213689584285e-06
9.386844794789794832e-06
9.186955139739438891e-06
8.993469236884266138e-06
8.806177902442868799e-06
8.624786460131872445e-06
8.449048436887096614e-06
8.278680979856289923e-06
8.113318472169339657e-06
7.952676241984590888e-06
7.796459613018669188e-06
7.644383913429919630e-06
7.496163107134634629e-06
7.351572094194125384e-06
7.210400781332282349e-06
7.072516382322646677e-06
6.937772468518232927e-06
6.806063538533635437e-06
6.677350938844028860e-06
6.551561455125920475e-06
6.428695542126661167e-06
6.308770934992935508e-06
6.191773536556866020e-06
6.077718808228382841e-06
5.966640401311451569e-06
5.858547865500440821e-06
5.753447112510912120e-06
5.651329502143198624e-06
5.552153197641018778e-06
5.455872269521933049e-06
5.362409410736290738e-06
5.271675490803318098e-06
5.183605935599189252e-06
5.098088422528235242e-06
5.015030637878226116e-06
4.934289336233632639e-06
4.855711267737206072e-06
4.779144092026399449e-06
4.704438651970122010e-06
4.631412593880668283e-06
4.559910848911385983e-06
4.489760613068938255e-06
4.420820459927199408e-06
4.352920768724288791e-06
4.285933755454607308e-06
4.219727543386397883e-06
4.154207090323325247e-06
4.089301910426001996e-06
4.024934696644777432e-06
3.961075435654493049e-06
3.897710030287271366e-06
3.834848939732182771e-06
3.772540594582096674e-06
3.710834334924584255e-06
3.649806330940918997e-06
3.589539574022637680e-06
3.530120466166408733e-06
3.471635864116251469e-06
3.414177172089694068e-06
3.357821015015360899e-06
3.302640379843069240e-06
3.248682787670986727e-06
3.195997805960359983e-06
3.144618631267803721e-06
3.094547764703747816e-06
3.045809989998815581e-06
2.998395530084962957e-06
2.952277782242163084e-06
2.907424004661152139e-06
2.863808504116605036e-06
2.821362159011187032e-06
2.780049726425204426e-06
2.739810270213638432e-06
2.700605364225339144e-06
2.662399538166937418e-06
2.625138449730002321e-06
2.588777078926796094e-06
2.553297690610634163e-06
2.518666178730200045e-06
2.484851847839308903e-06
2.451839691275381483e-06
2.419612883386434987e-06
2.388170514677767642e-06
2.357503490202361718e-06
2.327602260265848599e-06
2.298459548910614103e-06
2.270065124321263283e-06
2.242410801045480184e-06
2.215491576862405054e-06
2.189282440667739138e-06
2.163775207009166479e-06
2.138941226803581230e-06
2.114747303494368680e-06
2.091162514261668548e-06
2.068147750833304599e-06
2.045660494331968948e-06
2.023660726990783587e-06
2.002096834985422902e-06
1.980940623980131932e-06
1.960136614798102528e-06
1.939650701388018206e-06
1.919428086694097146e-06
1.899445237540930975e-06
1.879664409898396116e-06
1.860068778114509769e-06
1.840635491134889890e-06
1.821352952902088873e-06
1.802213773771654814e-06
1.783215111572644673e-06
1.764351964084198698e-06
1.745636836858466268e-06
1.727076778479386121e-06
1.708691570456721820e-06
1.690490876171679702e-06
1.672490952842053957e-06
1.654716811572143342e-06
1.637189825487439521e-06
1.619931708773947321e-06
1.602957240720570553e-06
1.586290181876393035e-06
1.569946221025020350e-06
1.553936613163386937e-06
1.538263063594058622e-06
1.522942739029531367e-06
1.507975412096129730e-06
1.493357103754533455e-06
1.479087927691580262e-06
1.465164245928463060e-06
1.451576167710300069e-06
1.438318918189906981e-06
1.425377149644191377e-06
1.412741539752460085e-06
1.400400947204616386e-06
1.388337523167137988e-06
1.376540126329928171e-06
1.364996023767162114e-06
1.353686798211128917e-06
1.342595737696683500e-06
1.331717726316128392e-06
1.321031845691322815e-06
1.310527977693709545e-06
1.300195322073705029e-06
1.290022737521212548e-06
1.279992943636898417e-06
1.270106167794438079e-06
1.260350586562708486e-06
1.250723244083928876e-06
1.241222207681857981e-06
1.231850092153763399e-06
1.222606215378618799e-06
1.213482846651459113e-06
1.204482032335363328e-06
1.195606841974949930e-06
1.186856820822868031e-06
1.178231173071253579e-06
1.169731149275321513e-06
1.161357431556098163e-06
1.153113998952903785e-06
1.145006194747111294e-06
1.137034473686071578e-06
1.129200541072350461e-06
1.121499622058763634e-06


==> figs/MRI/Spiral/Knee1/REDEnergy_FISTA_LL/lst_psnr_time.txt <==
0	19.7823647711579
0.516209640074521	20.8234863563301
1.03370953816921	21.6224922941475
1.5386150884442	22.4199964781781
2.05976124620065	23.1637281851328
2.58043342316523	23.8470699508965
3.10392014682293	24.4858166116898
3.62377997953445	25.0956961726421
4.13987949676812	25.6833642406558
4.65686336858198	26.2484542082159
5.16950746485963	26.7886762013787
5.685787841212	27.3027815997
6.20337572926655	27.7906994070007
6.71247278805822	28.2528826414724
7.22811758611351	28.6898951734411
7.74413920706138	29.1025813259796
8.25319961085916	29.4923612058243
8.76015228079632	29.8612293582599
9.27506328187883	30.2114975324856
9.78299758955836	30.5452011455144
10.2966258483939	30.8638547458338
10.8100125505589	31.1685521722955
11.3153158766218	31.4599184217121
11.8210186157376	31.7382750590635
12.3208189485595	32.0039828155988
12.8251583864912	32.2574572308128
13.3309065466747	32.4991118055755
13.8399093756452	32.7296544195536
14.3449275768362	32.9500067851242
14.8446593168192	33.1611486881361
15.3477802379057	33.3640211086586
15.8574648187496	33.5594352776533
16.3650734960102	33.7480978114747
16.8765223477967	33.9305917132008
17.4001954458654	34.107309462496
17.9211617885157	34.2786080152721
18.4474017606117	34.444867725831
18.9532929589041	34.606447958493
19.4512259517796	34.763630919565
19.9545695455745	34.916778578169
20.4518797746859	35.0662617040178
20.9601144795306	35.2123985234582
21.4815216236748	35.3554648459476
21.9851370980032	35.4956520238664
22.485746123828	35.6331478310754
22.9842488658614	35.7681039278415
23.4803702132776	35.9006563245452
23.97176022036	36.030899173012
24.4306363812648	36.1588969088666
24.8944920101203	36.2847188906043
25.3592276140116	36.4084546388656
25.821408926975	36.5302257673244
26.3033118266612	36.6501557361576
26.776143245399	36.7683071577266
27.2412285623141	36.8847638417543
27.7007092954591	36.9995776680383
28.1739720241167	37.1128082483751
28.6521602110006	37.2245057710725
29.127020936925	37.3347268672737
29.5948071312159	37.4435166076428
30.0645429519936	37.5509142017371
30.5333984000608	37.6569501382959
31.0050625037402	37.7616550656541
31.4661251590587	37.8650658078032
31.9267629431561	37.9672009274372
32.3915044432506	38.0680872934648
32.8545870813541	38.167744034573
33.325284215156	38.2661947398501
33.7986017484218	38.3634654310705
34.2646621591412	38.4595801675045
34.7277731047943	38.5545697978973
35.1904922029935	38.6484643774361
35.6587666710839	38.7412606310483
36.1273073581979	38.8329710113215
36.5999891301617	38.9236178281591
37.0703768054955	39.0132150769805
37.5350709785707	39.1017849209787
38.0020470796153	39.1893527416795
38.4632574315183	39.275925424128
38.9259437182918	39.3615088200508
39.3886377783492	39.446112634697
39.8489101524465	39.5297660154381
40.3149698507041	39.612465979997
40.7808068590239	39.6942053611554
41.2497850428335	39.7750000082831
41.7247144058347	39.8548522875542
42.1994184749201	39.9337686665859
42.6692475727759	40.0117600450123
43.1279199137352	40.0888409748124
43.6039363639429	40.1650210449454
44.0806320691481	40.2403130522487
44.5527753070928	40.314730728747
45.0238408651203	40.3882846577476
45.4950554813258	40.4609895205098
45.964689521119	40.532857877701
46.4311273493804	40.603897604464
46.8887921557762	40.6741211493727
47.3479469101876	40.743546449894
47.8160603260621	40.8121941760969
48.2768451129086	40.8801035761123
48.7454500221647	40.947291509072
49.2080959649757	41.0137704138816
49.6717858118936	41.0795592386126
50.1349706258625	41.1446820762046
50.5946424119174	41.2091584472457
51.0622951746918	41.2730023214965
51.5305110914633	41.3362294907289
51.9984096814878	41.3988518979286
52.4519280013628	41.4608748717463
52.9118768633343	41.5223061245478
53.3773662154563	41.5831532076483
53.8152666678652	41.6434235304532
54.2496864055283	41.7031204220578
54.6801701248623	41.7622402253518
55.1144382595085	41.8207764330254
55.5549788405187	41.87872447169
55.9863026943058	41.936082704827
56.4168831161223	41.9928587980518
56.847177720163	42.0490369677264
57.2775282580405	42.1046127020758
57.7062541693449	42.159585013225
58.1411002762616	42.2139523892055
58.5834588482976	42.2677136057235
59.0290042283013	42.3208687907846
59.4794064252637	42.3734197696882
59.9397841002792	42.4253686457697
60.4001960712485	42.4767176028841
60.8527841079049	42.5274711481626
61.2959959888831	42.5776349831009
61.7380629279651	42.6272160247426
62.1857409449294	42.6762229007311
62.632098778151	42.7246678942137
63.0812462288886	42.7725858708871
63.4226364949718	42.8199903214052
63.7630648110062	42.8668598930266
64.0959999240004	42.9132010923281
64.431179672014	42.9590229672083
64.7667453051545	43.0043335733845
65.1043596072122	43.0491414251221
65.4413683833554	43.0934550911939
65.7776051424444	43.1372828462214
66.1166974813677	43.1806328169116
66.4549596533179	43.2235128301571
66.7926279320382	43.2659301657039
67.1312038172036	43.3078917109693
67.4671504781581	43.3494045962055
67.8038830934092	43.3904809273001
68.1462205713615	43.4311183877666
68.4922001333907	43.4713179953672
68.8339332332835	43.5110821635281
69.1735932044685	43.5504126587529
69.5155316325836	43.589309541286
69.8528356733732	43.6277727146374
70.187330648303	43.6658035756505
70.5316320583224	43.7034033476464
70.8709237347357	43.7405708323084
71.2091489764862	43.777311227543
71.5449368772097	43.8136174722249
71.885283020325	43.8494883378387
72.2217640834861	43.8849230756083
72.5571269132197	43.9199210020554
72.893338539172	43.9544811155665
73.2258650371805	43.9886025098215
73.5619575493038	44.0222848823516
73.906699876301	44.0555273543941
74.2506792084314	44.0883269126811
74.5911314636469	44.120679513104
74.9401763235219	44.152580386919
75.2878438252956	44.1840266133594
75.6303606559522	44.2150158961469
75.9768955125473	44.2455447206479
76.3158992538229	44.2756094197345
76.6529918750748	44.3052061770502
76.9891517474316	44.3343318435925
77.3224315778352	44.3629837391103
77.6591762327589	44.3911594672136
77.9879373977892	44.418856954217
78.3260701559484	44.4460750470342
78.6625901106745	44.4728125511936
78.9934757086448	44.4990702473646
79.3200691957027	44.524847048937
79.654830025509	44.5501433514145
79.9918356067501	44.5749598916242
80.3204544307664	44.5992985565825
80.6558262975886	44.6231623345742
80.9902994902804	44.6465553838115
81.3248866926879	44.6694814475231
81.6619972558692	44.69194381241
81.9956461885013	44.7139471785097
82.3362020766363	44.7354971228186
82.6785463094711	44.7566006054609
83.0129420128651	44.7772681922892
83.3493434917182	44.7975025658591
83.6973099126481	44.8173109148041
84.0328478878364	44.8367005854454
84.3722460265271	44.855679303118
84.7149534686469	44.874254622237
85.0555591317825	44.8924340995821
85.4005520869978	44.9102253976152
85.7422261522152	44.9276358853739
86.0850628963672	44.9446722442136
86.4264098461717	44.9613406477094
86.7613662742078	44.9776480492897
87.0916160591878	44.9935998005871
87.4285576315597	45.0092019279584
87.7580421417952	45.0244593500377
88.0875378060155	45.0393767212262
88.4232239131816	45.0539585593652
88.7592036090791	45.0682117511039
89.1039200718515	45.0821430870224
89.4366102227941	45.0957516068748
89.7696024901234	45.1090377048393
90.0992637579329	45.1220039522533
90.4359869658947	45.134653051303
90.7711812709458	45.1469881706423
91.1093944078311	45.1590120698024
91.447799036745	45.1707267767092
91.7866120128892	45.1821337163795
92.1178384181112	45.1932340219749
92.4486698633991	45.2040297499766
92.7791740209796	45.2145231260376
93.1110248528421	45.2247151326042
93.4500363091938	45.234607949989
93.7878091204911	45.2442032599594
94.1175152147189	45.2535024322199
94.4510396686383	45.2625071382001
94.7850486305542	45.2712186798905
95.1147022084333	45.2796386340022
95.4523206823505	45.2877682474155
95.7811897061765	45.2956090393263
96.1137273418717	45.3031626667194
96.4451610995457	45.3104308941185
96.7792968056165	45.3174153478321
97.1109535885043	45.3241178875418
97.441656795796	45.3305403579664
97.7829913538881	45.3366845728904
98.1230563442223	45.3425523941703
98.4593414170668	45.3481457709739
98.7930927500129	45.3534666430375
99.1323915598914	45.3585166415516
99.4702711687423	45.3632977689866
99.8062855470926	45.3678120010054
100.131969154812	45.3720617144997
100.463666060008	45.3760493744352
100.792523973156	45.3797774956792
101.120803927537	45.3832489680806
101.452187909279	45.3864667351503
101.784747440368	45.3894336717242
102.116919704247	45.3921529925752
102.448915165383	45.3946277866973
102.77986224927	45.3968612800674
103.115735655185	45.3988567608246
103.444924480282	45.4006177194393
103.778214172926	45.4021474754807
104.10918731289	45.4034493199864
104.43735064799	45.40452670178
104.771906272974	45.4053831020301
105.106358763762	45.4060220312348
105.437249826733	45.4064474621551
105.761079744436	45.4066625145772
106.095041950233	45.4066701483491
106.425341401249	45.4064723930082
106.758083169349	45.4060719753004
107.084101841319	45.4054727022292
107.40903670527	45.4046767339348
107.731851667166	45.4036859366288
108.058027714025	45.4025030309759
108.388205348048	45.4011291576049
108.721136632841	45.3995663702336
109.050668771844	45.3978164537742
109.378190058749	45.3958813654052
109.707831996493	45.3937628779292
110.036746068858	45.391462736864
110.364680727012	45.388982564834
110.69139974378	45.3863241648988
111.015003466047	45.383489081456
111.343403940089	45.3804787722336
111.670791828074	45.3772949165553
112.006496128161	45.3739387875077
112.337609090377	45.3704118916227
112.668338553514	45.366715513806
112.999533095397	45.3628511690588
113.328811186366	45.358819772895
113.655108675361	45.3546229115629
113.981171995401	45.3502617075557
114.303253604099	45.3457373932789
114.629284232389	45.3410512309376
114.955766717438	45.3362043920293
115.2807303234	45.3311981263071
115.602374687325	45.3260337542853
115.926734086592	45.3207122970828
116.252151075751	45.3152349674461
116.587815868668	45.3096028106967
116.927035151049	45.303816510034
117.257270112168	45.2978767739033
117.57571768295	45.2917843633273
117.902771664783	45.2855398949262
118.228556870949	45.279144170032
118.548465077765	45.272597710809
118.838358573616	45.2659014926223
119.129052425735	45.2590560724454


==> figs/MRI/Spiral/Knee1/REDEnergy_GD/lst_cost_time.txt <==
0	51.36723
0.3819766	36.34524
0.437711	26.67166
0.4917016	20.33575
0.5452199	16.09595
0.5983691	13.18377
0.6551803	11.12195
0.7081089	9.612766
0.7606114	8.469414
0.8130906	7.57375
0.8656992	6.85028
0.9203073	6.250131
0.976004	5.741127
1.031561	5.301645
1.086981	4.916806
1.142398	4.576085
1.197732	4.271817
1.252882	3.99825
1.308351	3.750947
1.36329	3.526385
1.418832	3.32171
1.474266	3.134558
1.529347	2.962942
1.584664	2.805169
1.64047	2.659785
1.704369	2.525525
1.760148	2.401286
1.815633	2.286098
1.871179	2.179107
1.926828	2.07956
1.986796	1.986781
2.042619	1.900175
2.097703	1.819208
2.153406	1.7434
2.208797	1.672324
2.26436	1.605595
2.320292	1.542865
2.376222	1.483821
2.431841	1.428179
2.488611	1.375684
2.543831	1.326101
2.598123	1.27922
2.65379	1.234848
2.706108	1.192808
2.758348	1.15294
2.810622	1.115097
2.862909	1.079143
2.915022	1.044956
2.967732	1.01242
3.019617	0.9814326
3.071967	0.9518952
3.126783	0.9237197
3.179839	0.8968232
3.231723	0.87113
3.283857	0.8465688
3.336397	0.8230742
3.388032	0.8005855
3.440145	0.7790459
3.492777	0.7584025
3.544912	0.7386066
3.597352	0.7196121
3.649863	0.7013762
3.702487	0.683859
3.755491	0.6670231
3.80852	0.6508335
3.860854	0.6352574
3.913479	0.6202641
3.965993	0.6058247
4.01856	0.591912
4.071373	0.5785006
4.123987	0.5655665
4.176733	0.5530869
4.229192	0.541041
4.281316	0.5294085
4.33421	0.5181705
4.387751	0.507309
4.440882	0.4968075
4.493381	0.4866498
4.545837	0.4768209
4.598488	0.4673066
4.651587	0.4580934
4.703996	0.4491684
4.75666	0.4405197
4.809443	0.4321356
4.862065	0.4240053
4.914563	0.4161184
4.966953	0.4084652
5.019002	0.4010363
5.071373	0.3938228
5.123975	0.3868162
5.176971	0.3800087
5.229632	0.3733923
5.282139	0.3669601
5.334702	0.3607049
5.387424	0.3546202
5.440022	0.3486996
5.49251	0.3429372
5.545177	0.3373272
5.597851	0.3318641
5.651082	0.3265427
5.704009	0.321358
5.756474	0.3163051
5.809269	0.3113796
5.861578	0.306577
5.91539	0.3018932
5.968115	0.2973241
6.021263	0.2928659
6.073497	0.288515
6.130346	0.2842677
6.183477	0.2801208
6.236386	0.276071
6.291121	0.2721151
6.346516	0.2682502
6.399307	0.2644735
6.452205	0.260782
6.504553	0.2571733
6.558024	0.2536447
6.610789	0.2501939
6.663372	0.2468186
6.715765	0.2435163
6.768671	0.2402849
6.82137	0.2371225
6.873627	0.234027
6.926299	0.2309963
6.978591	0.2280286
7.030872	0.2251222
7.083793	0.2222753
7.1362	0.2194863
7.188339	0.2167535
7.240537	0.2140754
7.292448	0.2114504
7.34653	0.2088771
7.398897	0.2063542
7.451319	0.2038802
7.504127	0.201454
7.556842	0.1990741
7.609856	0.1967394
7.662393	0.1944487
7.715072	0.1922009
7.767755	0.1899949
7.820217	0.1878296
7.872436	0.1857039
7.924966	0.1836171
7.977653	0.1815678
8.030434	0.1795554
8.083181	0.1775788
8.135464	0.1756372
8.188434	0.1737299
8.241558	0.1718558
8.294215	0.1700143
8.346573	0.1682045
8.39883	0.1664258
8.451435	0.1646774
8.503861	0.1629585
8.556157	0.1612685
8.608718	0.1596069
8.661594	0.1579727
8.71384	0.1563655
8.766456	0.1547848
8.819209	0.1532297
8.871881	0.1516999
8.924723	0.1501946
8.977304	0.1487136
9.030143	0.1472561
9.082814	0.1458215
9.135262	0.1444097
9.187552	0.1430199
9.239934	0.1416517
9.292716	0.1403047
9.345391	0.1389783
9.398294	0.1376722
9.450686	0.1363861
9.503671	0.1351193
9.556103	0.1338716
9.609176	0.1326426
9.661717	0.1314318
9.714129	0.1302389
9.766657	0.1290637
9.819559	0.1279055
9.872284	0.1267643
9.925192	0.1256396
9.978061	0.1245311
10.03039	0.1234385
10.08322	0.1223615
10.13681	0.1212997
10.19023	0.120253
10.24288	0.1192209
10.29559	0.1182033
10.34821	0.1171998
10.40077	0.1162102
10.45329	0.1152343
10.50626	0.1142717
10.55885	0.1133222
10.61138	0.1123856
10.66371	0.1114617
10.71621	0.1105502
10.76865	0.1096509
10.82153	0.1087636
10.87393	0.107888
10.92614	0.107024
10.97902	0.1061713
11.03162	0.1053298
11.08445	0.1044992
11.13837	0.1036794
11.19077	0.1028702
11.24336	0.1020713
11.2962	0.1012827
11.34896	0.1005041
11.40173	0.09973542
11.45458	0.0989764
11.50741	0.09822691
11.56021	0.0974868
11.61284	0.09675591
11.66594	0.09603409
11.7188	0.09532119
11.77185	0.09461705
11.8243	0.09392152
11.877	0.09323451
11.92966	0.09255581
11.98268	0.09188532
12.03635	0.09122293
12.08996	0.09056845
12.14243	0.08992182
12.19632	0.08928287
12.24913	0.08865151
12.30188	0.08802757
12.35433	0.087411
12.40662	0.08680163
12.45928	0.08619942
12.51206	0.08560418
12.56437	0.08501583
12.61726	0.08443424
12.6701	0.08385938
12.72308	0.08329104
12.77598	0.08272924
12.82908	0.0821738
12.8819	0.08162466
12.9349	0.08108166
12.98777	0.08054481
13.04069	0.08001395
13.09347	0.07948905
13.14637	0.07896992
13.19906	0.07845657
13.25169	0.0779489
13.30455	0.07744677
13.35719	0.07695015
13.41008	0.07645896
13.46307	0.07597309
13.51575	0.07549249
13.56843	0.07501709
13.62157	0.07454681
13.67417	0.07408155
13.72683	0.07362125
13.77967	0.07316585
13.83166	0.07271535
13.88452	0.07226954
13.93797	0.07182845
13.99066	0.071392
14.04342	0.0709601
14.0961	0.0705327
14.14933	0.07010975
14.2017	0.0696912
14.25429	0.06927694
14.30645	0.06886696
14.35876	0.06846117
14.41113	0.06805953
14.46305	0.06766199
14.51559	0.06726851
14.56767	0.066879
14.62011	0.06649344
14.67282	0.0661117
14.72521	0.06573384
14.77775	0.06535973
14.83003	0.06498937
14.88241	0.06462266
14.93479	0.0642596
14.98702	0.06390011
15.03959	0.06354415
15.09288	0.06319168
15.14567	0.06284266
15.19856	0.06249707
15.2512	0.06215481
15.30332	0.06181589
15.35573	0.06148022
15.40914	0.06114776
15.46222	0.06081851
15.51476	0.06049244
15.5678	0.06016946
15.6208	0.05984953
15.67334	0.05953266
15.72584	0.05921876
15.7786	0.05890786
15.83181	0.05859983
15.88404	0.05829468
15.93746	0.05799244
15.98997	0.05769297
16.04238	0.05739632
16.09492	0.05710239
16.14726	0.05681115
16.19924	0.05652266
16.25133	0.05623676
16.30339	0.05595348
16.35594	0.05567281
16.40837	0.05539466
16.46103	0.05511906
16.51371	0.05484597
16.56625	0.05457531
16.61837	0.05430709
16.67096	0.05404128
16.72375	0.05377785
16.77656	0.05351675
16.82948	0.05325801
16.88221	0.05300154
16.93494	0.05274735
16.98731	0.05249542
17.04017	0.05224567
17.09284	0.05199812
17.14566	0.05175276
17.19856	0.05150952
17.25129	0.0512684
17.30397	0.05102938
17.35664	0.05079238
17.40955	0.05055749
17.46261	0.05032457
17.51518	0.05009365
17.56804	0.04986476
17.6207	0.04963779
17.67314	0.04941277
17.72586	0.04918963
17.77964	0.0489684
17.83296	0.04874901
17.88582	0.04853149
17.93848	0.0483158
17.99114	0.04810192
18.04358	0.04788982
18.09588	0.04767951
18.14819	0.04747092
18.201	0.04726405
18.25321	0.04705894
18.3057	0.04685551
18.35808	0.04665373
18.41081	0.04645357
18.4628	0.0462551
18.51506	0.04605824
18.56755	0.04586298
18.6203	0.0456693
18.67361	0.0454772
18.72613	0.04528665
18.77863	0.04509764
18.83081	0.04491016
18.88311	0.04472416
18.9356	0.04453967
18.9889	0.04435662
19.0411	0.04417505
19.09343	0.04399494
19.14602	0.04381621
19.19861	0.04363892
19.25102	0.04346301
19.30418	0.0432885
19.35685	0.04311536
19.40913	0.04294356
19.46104	0.04277311
19.51365	0.04260399
19.56627	0.04243616
19.61907	0.04226963
19.67193	0.0421044
19.72511	0.04194044
19.77734	0.04177774
19.82988	0.04161631
19.88219	0.04145608
19.93517	0.04129712
19.98775	0.04113933
20.04049	0.04098276
20.09307	0.04082736
20.14573	0.04067314
20.1985	0.04052009
20.25096	0.0403682
20.30342	0.04021743
20.3558	0.04006777
20.4081	0.03991924
20.46054	0.03977183
20.51304	0.03962552
20.56573	0.03948029
20.61833	0.03933613
20.67085	0.03919303
20.72412	0.03905097
20.77668	0.03890995
20.82935	0.03876999
20.88177	0.03863106
20.93391	0.03849312
20.98644	0.0383562
21.03931	0.03822026
21.09192	0.03808532
21.14414	0.03795134
21.19626	0.03781834
21.24955	0.03768631
21.30161	0.03755517
21.35399	0.037425
21.40642	0.03729576
21.45881	0.03716747
21.51169	0.03704008
21.5647	0.03691359
21.61753	0.03678798
21.67196	0.03666325
21.72497	0.03653944
21.77727	0.03641645
21.8295	0.03629436
21.88204	0.0361731
21.93432	0.03605271
21.9868	0.03593315
22.04104	0.0358144
22.09384	0.0356965
22.1468	0.03557941
22.1995	0.03546311
22.25173	0.03534764
22.30394	0.03523293
22.35644	0.03511903
22.40943	0.0350059
22.46232	0.03489355
22.51496	0.03478197
22.56719	0.03467114
22.61973	0.03456108
22.67199	0.03445174
22.72489	0.03434316
22.77753	0.03423528
22.8303	0.03412815
22.88285	0.03402172
22.9354	0.033916
22.98814	0.03381099
23.04055	0.03370669
23.09329	0.03360306
23.14559	0.03350016
23.19808	0.03339791
23.25124	0.03329636
23.30328	0.03319545
23.3553	0.03309524
23.40747	0.03299567
23.45957	0.03289674
23.5119	0.03279844
23.56468	0.03270081
23.61623	0.0326038
23.66765	0.03250745
23.7191	0.03241169
23.77052	0.03231657
23.82219	0.03222205
23.87412	0.03212814
23.92628	0.03203484
23.97826	0.03194214
24.03039	0.03185004
24.08244	0.03175851
24.13484	0.03166755
24.18696	0.03157719
24.23936	0.0314874
24.29177	0.03139816
24.34397	0.0313095
24.396	0.03122142
24.44855	0.03113388
24.50166	0.03104687
24.55466	0.0309604
24.60685	0.03087449
24.65942	0.0307891
24.71199	0.03070426
24.76423	0.03061994
24.81631	0.03053614
24.87053	0.03045287
24.92293	0.03037011
24.97552	0.03028787
25.02754	0.03020612
25.08014	0.03012485
25.13279	0.03004412
25.18519	0.02996386
25.23784	0.02988408
25.29021	0.02980481
25.34239	0.029726
25.39567	0.02964767
25.4491	0.02956981
25.50232	0.02949241
25.55519	0.02941551
25.60749	0.02933906
25.66017	0.02926306
25.71279	0.02918749
25.76548	0.02911239
25.81749	0.02903776
25.86961	0.02896356
25.922	0.02888979
25.97409	0.02881647
26.0266	0.02874358
26.07907	0.02867111
26.13127	0.02859908
26.1833	0.02852747
26.23576	0.02845628
26.28797	0.02838551
26.34035	0.02831515
26.39293	0.0282452
26.44522	0.02817563
26.4976	0.02810651
26.5496	0.02803777
26.60162	0.02796942
26.65369	0.02790146
26.70591	0.02783389
26.7584	0.02776671
26.81038	0.02769993
26.8626	0.02763353
26.91474	0.02756751
26.96741	0.02750186
27.01991	0.0274366
27.07208	0.02737168
27.1244	0.02730713
27.17658	0.02724297
27.2285	0.02717915
27.28088	0.0271157
27.33389	0.0270526
27.38677	0.02698987
27.4392	0.02692748
27.49125	0.02686543
27.54359	0.02680374
27.59573	0.02674239
27.64766	0.0266814
27.70013	0.02662071
27.75328	0.02656036
27.8066	0.02650036
27.85869	0.02644068
27.91111	0.02638131
27.96347	0.02632232
28.01594	0.02626361
28.06779	0.02620524
28.12008	0.02614717
28.17233	0.02608943
28.22452	0.026032
28.27678	0.02597489
28.32907	0.0259181
28.38159	0.0258616
28.43419	0.02580541
28.48666	0.02574952
28.53886	0.02569394
28.59118	0.02563864
28.64391	0.02558365
28.69687	0.02552894
28.74969	0.02547453
28.80175	0.02542039
28.85407	0.02536655
28.90668	0.02531302
28.95896	0.02525973
29.01128	0.02520675
29.06387	0.02515407
29.11575	0.02510164
29.16812	0.02504948
29.22156	0.02499761
29.27423	0.024946
29.32669	0.02489467
29.37946	0.02484361
29.43195	0.02479279
29.4845	0.02474223
29.53699	0.02469195
29.58922	0.02464194
29.64256	0.02459216
29.69548	0.02454267
29.74776	0.02449342
29.80068	0.02444443
29.85315	0.0243957
29.90499	0.0243472
29.9576	0.02429896
30.00971	0.02425097
30.06237	0.02420322
30.1144	0.02415569
30.16678	0.02410843
30.21935	0.0240614
30.27206	0.02401461
30.32515	0.02396805
30.37832	0.02392173
30.4305	0.02387563
30.48306	0.02382976
30.53553	0.02378413
30.58837	0.02373873
30.64101	0.02369356
30.69388	0.0236486
30.74658	0.02360387
30.7994	0.02355935
30.85208	0.02351508
30.90481	0.02347102
30.95741	0.02342716
31.0103	0.02338353
31.06237	0.02334011
31.11553	0.0232969
31.16854	0.02325389
31.2217	0.02321109
31.27377	0.02316853
31.32612	0.02312616
31.37837	0.02308401
31.43074	0.02304206
31.48326	0.0230003
31.53572	0.02295875
31.58854	0.02291741
31.64093	0.02287627
31.69307	0.02283531
31.74582	0.02279456
31.79839	0.02275397
31.85132	0.02271359
31.90437	0.02267339
31.95754	0.02263342
32.01006	0.02259362
32.06282	0.02255402
32.11574	0.0225146
32.16822	0.02247537
32.22108	0.02243633
32.27404	0.02239746
32.32668	0.02235877
32.37916	0.02232026
32.43148	0.02228195
32.48397	0.02224381
32.53648	0.02220587
32.58899	0.02216807
32.6418	0.02213049
32.69409	0.02209307
32.74676	0.02205581
32.79903	0.02201872
32.8512	0.02198178
32.90379	0.02194505
32.95632	0.02190847
33.00874	0.02187206
33.06222	0.02183583
33.11501	0.02179975
33.16697	0.02176385
33.21829	0.02172809
33.26936	0.02169251
33.32073	0.02165709
33.37216	0.02162185
33.42471	0.02158674
33.47615	0.02155179
33.52786	0.02151702
33.57888	0.0214824
33.6303	0.02144794
33.68238	0.02141363
33.73427	0.02137948
33.78648	0.02134548
33.83897	0.02131162
33.89121	0.02127791
33.94351	0.02124435
33.9956	0.02121097
34.04783	0.02117772
34.1003	0.02114462
34.15376	0.02111167
34.206	0.02107885
34.25833	0.02104617
34.31105	0.02101365
34.36331	0.02098127
34.41565	0.02094905
34.46844	0.02091694
34.52098	0.02088499
34.57396	0.02085319
34.62691	0.0208215
34.68053	0.02078997
34.73429	0.02075857
34.78735	0.0207273
34.83966	0.02069617
34.89251	0.02066516
34.94606	0.0206343
34.99949	0.02060357
35.05301	0.02057294
35.1052	0.02054249
35.15822	0.02051216
35.21079	0.02048196
35.26385	0.02045189
35.31667	0.02042196
35.36908	0.02039212
35.42193	0.02036243
35.47484	0.02033286
35.52794	0.02030341
35.58089	0.02027408
35.63407	0.02024491
35.68671	0.02021583
35.7393	0.02018688
35.79184	0.02015807
35.84427	0.02012936
35.8967	0.02010078
35.94925	0.02007232
36.00217	0.02004398
36.05492	0.02001574
36.10764	0.01998762
36.16025	0.01995965
36.21302	0.01993177
36.26587	0.01990401
36.31828	0.01987638
36.37101	0.01984884
36.42378	0.01982143
36.4764	0.01979411
36.52933	0.01976691
36.58142	0.01973985
36.63386	0.01971289
36.68578	0.01968603
36.73818	0.01965929
36.79015	0.01963264
36.84229	0.01960611
36.89553	0.01957969
36.94826	0.01955335
37.00044	0.01952714
37.05254	0.01950104
37.10468	0.01947504
37.15727	0.01944914
37.20954	0.01942336
37.26154	0.01939766
37.31377	0.01937208
37.36593	0.01934661
37.4183	0.01932123
37.47008	0.01929594
37.52228	0.01927077
37.57442	0.01924569
37.62654	0.01922071
37.67855	0.01919582
37.73084	0.01917103
37.78286	0.01914637
37.83484	0.01912178
37.88722	0.01909729
37.93956	0.0190729
37.9919	0.01904862
38.04432	0.01902442
38.09678	0.01900031
38.14947	0.01897631
38.2021	0.01895239
38.25422	0.01892856
38.30664	0.01890482
38.35905	0.01888119
38.41158	0.01885765
38.46413	0.0188342
38.5162	0.01881084
38.56806	0.01878759
38.6198	0.01876439
38.67218	0.0187413
38.7246	0.01871829
38.7771	0.01869538
38.82994	0.01867254
38.88195	0.01864979
38.93391	0.01862714
38.98615	0.01860458
39.03816	0.01858208
39.0902	0.01855969
39.14236	0.01853739
39.19557	0.01851517
39.24816	0.018493
39.30045	0.01847095
39.35222	0.01844898
39.40448	0.01842708
39.45641	0.01840527
39.5088	0.01838353
39.56139	0.01836189
39.61366	0.01834033
39.66572	0.01831885
39.71762	0.01829744
39.76955	0.01827612
39.82198	0.01825486
39.87395	0.0182337
39.92654	0.0182126
39.97877	0.01819159
40.03108	0.01817067
40.08355	0.01814982
40.13584	0.01812905
40.18861	0.01810836
40.24038	0.01808774
40.29249	0.01806719
40.34491	0.01804672
40.39715	0.01802633
40.44949	0.01800599
40.50195	0.01798574
40.5545	0.01796556
40.60664	0.01794548
40.65903	0.01792545
40.71276	0.0179055
40.76637	0.01788561
40.8194	0.01786582
40.87211	0.01784606
40.92451	0.0178264
40.97727	0.01780678
41.0302	0.01778725
41.08327	0.01776781
41.13641	0.01774841
41.18912	0.01772909
41.24205	0.01770984
41.29462	0.01769065
41.34756	0.01767154
41.40024	0.01765248
41.45295	0.0176335
41.50558	0.01761459
41.55872	0.01759575
41.61166	0.01757699
41.66463	0.01755828
41.71769	0.01753963
41.77065	0.01752106
41.82306	0.01750255
41.87602	0.01748411
41.93001	0.01746572
41.98262	0.01744741
42.03551	0.01742916
42.08845	0.01741098
42.14043	0.01739284
42.19304	0.01737478
42.24566	0.01735677
42.29863	0.01733882
42.35153	0.01732095
42.4037	0.01730314
42.45662	0.01728539
42.50985	0.01726771
42.56252	0.01725008
42.61582	0.0172325
42.6695	0.01721498
42.72263	0.01719755
42.77568	0.01718014
42.82866	0.01716282
42.88155	0.01714557
42.93402	0.01712836
42.98624	0.0171112
43.03876	0.01709411
43.09103	0.01707708
43.14359	0.01706009
43.19643	0.01704316
43.24921	0.01702631
43.30206	0.01700949
43.3548	0.01699276
43.40808	0.01697607
43.46111	0.01695943
43.51367	0.01694286
43.56594	0.01692634
43.61843	0.01690987
43.67117	0.01689346
43.72348	0.01687709
43.77621	0.0168608
43.82888	0.01684455
43.88165	0.01682836
43.93428	0.01681222
43.98735	0.01679612
44.04026	0.0167801
44.0932	0.01676413
44.14624	0.01674821
44.1991	0.01673234
44.2516	0.01671652
44.30421	0.01670074
44.35733	0.01668502
44.40974	0.01666935
44.46212	0.01665374
44.51506	0.01663816
44.56858	0.01662264
44.62111	0.01660718
44.67348	0.01659176
44.72655	0.0165764
44.77908	0.01656109
44.83164	0.01654584
44.88445	0.01653062
44.93734	0.01651545
44.98945	0.01650035
45.04198	0.01648529
45.09476	0.01647028
45.14749	0.0164553
45.19994	0.01644037
45.25283	0.0164255
45.30562	0.01641067
45.35857	0.01639592
45.41116	0.01638117
45.46383	0.01636648
45.51645	0.01635186
45.5692	0.01633729
45.62152	0.01632273
45.67406	0.01630823
45.72681	0.01629377
45.77906	0.01627938
45.83126	0.01626501
45.88366	0.01625069
45.93644	0.01623644
45.98886	0.01622222
46.04106	0.01620804
46.09346	0.01619391
46.14568	0.01617982
46.19783	0.01616577
46.24994	0.01615177
46.30223	0.0161378
46.35456	0.0161239
46.40688	0.01611002
46.4602	0.01609619
46.51315	0.01608241
46.56497	0.01606866
46.61666	0.01605494
46.6685	0.01604128
46.72018	0.01602766
46.77144	0.01601409
46.82386	0.01600057
46.87611	0.01598708
46.92854	0.01597363
46.98101	0.01596023
47.03392	0.01594686
47.08651	0.01593356
47.13884	0.01592026
47.19143	0.01590702
47.24321	0.01589382
47.29544	0.01588066
47.3472	0.01586754
47.39891	0.01585447
47.45069	0.01584142
47.50284	0.01582842
47.55462	0.01581546
47.60664	0.01580254
47.6588	0.01578966
47.71104	0.01577681
47.76336	0.01576402
47.81553	0.01575124
47.86764	0.01573851
47.91966	0.01572582
47.97223	0.01571316
48.02453	0.01570056
48.07686	0.01568798
48.12924	0.01567543
48.18156	0.01566292
48.23454	0.01565044
48.28689	0.01563803
48.33941	0.01562563
48.39248	0.01561329
48.44501	0.01560096
48.49723	0.0155887
48.54951	0.01557645
48.60204	0.01556424
48.65442	0.01555207
48.70683	0.01553993
48.75972	0.01552783
48.81223	0.01551577
48.8653	0.01550374
48.91739	0.01549174
48.97014	0.01547977
49.02246	0.01546786
49.07502	0.01545596
49.1273	0.0154441
49.17985	0.01543228
49.23254	0.01542051
49.28489	0.01540877
49.33721	0.01539706
49.38934	0.01538537
49.4416	0.01537371
49.49369	0.01536211
49.54613	0.01535052
49.59836	0.01533896
49.65074	0.01532745
49.70308	0.01531595
49.75523	0.01530452
49.80765	0.0152931
49.86024	0.01528172
49.91266	0.01527038
49.96502	0.01525906
50.01758	0.01524777
50.07033	0.01523651
50.1227	0.01522529
50.17496	0.01521411
50.2275	0.01520295
50.28072	0.01519183
50.33385	0.01518073
50.38641	0.01516967
50.43901	0.01515865
50.49161	0.01514765
50.54401	0.01513668
50.59654	0.01512575
50.64902	0.01511486
50.7016	0.01510397
50.75412	0.01509313
50.80683	0.01508232
50.85933	0.01507153
50.91182	0.01506077
50.96401	0.01505005
51.0163	0.01503936
51.06837	0.0150287
51.12091	0.01501808
51.17325	0.01500748
51.22578	0.01499689
51.2785	0.01498634
51.33107	0.01497584
51.38528	0.01496533
51.43734	0.01495487
51.48989	0.01494445
51.54184	0.01493405
51.59416	0.01492368
51.64655	0.01491334
51.69886	0.01490302
51.75181	0.01489271
51.80429	0.01488247
51.85661	0.01487224
51.90891	0.01486204
51.96129	0.01485188
52.01326	0.01484173
52.06565	0.0148316
52.11809	0.01482151
52.17095	0.01481145
52.22401	0.01480143
52.27692	0.01479143
52.33002	0.01478146
52.38291	0.01477149
52.4356	0.01476155
52.48808	0.01475167
52.54036	0.01474179
52.5929	0.01473195
52.64496	0.01472213
52.69713	0.01471233
52.74927	0.01470256
52.80112	0.01469281
52.85345	0.01468308
52.90536	0.01467339
52.9571	0.01466371
53.00939	0.01465407


==> figs/MRI/Spiral/Knee1/REDEnergy_GD/lst_iter_diff.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00


==> figs/MRI/Spiral/Knee1/REDEnergy_GD/lst_iter_diff_norm.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00


==> figs/MRI/Spiral/Knee1/REDEnergy_GD/lst_psnr_time.txt <==
0	19.7823647711888
0.381976641248912	20.4726850184327
0.437711010221392	21.0372510078671
0.491701579187065	21.5013278025532
0.545219909399748	21.8876210566932
0.598369066603482	22.2148564754009
0.655180357862264	22.4976179810498
0.708108915016055	22.7468489127132
0.760611405130476	22.9705769999596
0.813090557232499	23.1746218558348
0.865699203219265	23.3631869989256
0.92030730843544	23.5393170189194
0.976003990508616	23.705234291538
1.03156153345481	23.8625807769802
1.08698144182563	24.0125864002326
1.14239810686558	24.1561890092376
1.19773163460195	24.2941170690807
1.25288184871897	24.4269480416258
1.30835068877786	24.5551487014119
1.36328981490806	24.6791037353006
1.41883172933012	24.7991359026991
1.47426626924425	24.915520543175
1.52934697968885	25.0284961779754
1.58466431777924	25.1382720717164
1.64046993199736	25.2450335861602
1.7043685419485	25.348946968812
1.76014798739925	25.4501624404875
1.81563298311085	25.5488167325988
1.87117855390534	25.6450350875507
1.92682805657387	25.7389327297656
1.98679567687213	25.8306162275172
2.04261940671131	25.9201844608582
2.09770328458399	26.0077294823153
2.15340638253838	26.0933372571097
2.20879711955786	26.17708817966
2.26436030352488	26.259057622879
2.32029154337943	26.3393164282556
2.37622174248099	26.417931261569
2.43184078950435	26.4949650150944
2.48861061409116	26.570477231386
2.54383141780272	26.6445245202157
2.59812329476699	26.7171590948945
2.65379003807902	26.7884310458861
2.70610778592527	26.8583883414548
2.75834851386026	26.927076971912
2.81062144087628	26.9945402229977
2.86290864273906	27.0608186332733
2.9150224509649	27.1259504081286
2.96773210819811	27.1899723636731
3.01961741037667	27.2529198505693
3.07196716032922	27.3148263164318
3.12678327970207	27.3757237881983
3.17983938381076	27.4356432636332
3.23172325687483	27.4946139288421
3.28385715000331	27.5526637015563
3.33639746205881	27.6098195888807
3.38803221704438	27.6661075544883
3.44014492630959	27.7215526954435
3.49277692660689	27.7761785344607
3.5449123615399	27.8300078073655
3.597351773642	27.8830625502425
3.64986355835572	27.9353638379726
3.70248660445213	27.9869319011199
3.75549083249643	28.0377861678644
3.80852038040757	28.0879454784516
3.86085376422852	28.1374279105935
3.91347860638052	28.1862505316679
3.96599257737398	28.2344298772513
4.01855983911082	28.2819820315144
4.0713726170361	28.3289224632037
4.12398651288822	28.3752661515806
4.17673290893435	28.4210274947551
4.22919235471636	28.4662204136994
4.28131591435522	28.5108583612882
4.33420972339809	28.5549544347175
4.38775076437742	28.5985213641228
4.44088199315593	28.6415713846507
4.49338053632528	28.6841160532541
4.54583747731522	28.7261666433905
4.59848813991994	28.7677341639883
4.65158687718213	28.808829186191
4.70399609208107	28.849462044483
4.75666000507772	28.8896426878283
4.80944367172197	28.9293808382449
4.86206493480131	28.9686860423656
4.91456317482516	29.007567230577
4.96695274673402	29.0460332778296
5.01900221314281	29.0840927574953
5.07137326011434	29.121754125061
5.12397472839803	29.1590255749213
5.17697100201622	29.1959150601653
5.22963226400316	29.2324298024943
5.28213933296502	29.2685770394348
5.33470266871154	29.3043640004194
5.38742419658229	29.3397978050616
5.44002232467756	29.3748852265776
5.49251006171107	29.4096326741513
5.54517749138176	29.4440465313999
5.59785136952996	29.4781330192974
5.65108161373064	29.5118982604249
5.70400904910639	29.5453481671703
5.75647350307554	29.5784885475629
5.80926877679303	29.6113250461965
5.86157777765766	29.6438630763676
5.9153903205879	29.6761077792039
5.96811470063403	29.7080643447209
6.02126277657226	29.7397377322664
6.07349672168493	29.7711327825989
6.13034609891474	29.8022542331926
6.18347695795819	29.8331066453939
6.23638607375324	29.8636945192494
6.29112093988806	29.8940222589433
6.34651595307514	29.9240941557396
6.39930678997189	29.9539144264618
6.45220509823412	29.9834876589943
6.50455268379301	30.0128175968124
6.55802398873493	30.0419080130421
6.61078893672675	30.0707631541263
6.66337151778862	30.0993868983125
6.71576511254534	30.1277824332022
6.76867047138512	30.155953127529
6.82137011503801	30.1839023255022
6.87362685287371	30.2116331907898
6.92629848327488	30.2391489316665
6.9785908292979	30.2664527084392
7.03087170934305	30.2935477134166
7.08379332628101	30.3204370215223
7.1362001625821	30.3471238687212
7.188339213375	30.3736109736915
7.24053720245138	30.3999010324961
7.29244777048007	30.4259968867832
7.34652994154021	30.4519012211106
7.39889720454812	30.4776167331672
7.45131912641227	30.5031459650324
7.50412678625435	30.5284914842846
7.55684174830094	30.5536557657717
7.60985601320863	30.5786412318822
7.66239251941442	30.6034503703485
7.7150723724626	30.6280854940791
7.76775489142165	30.65254895437
7.82021651556715	30.6768431010382
7.87243617838249	30.7009701521592
7.92496631434187	30.7249324758292
7.97765268757939	30.7487323078341
8.03043334372342	30.7723716802852
8.08318139240146	30.7958524985653
8.13546399818733	30.8191767065648
8.18843343527988	30.8423462934059
8.24155827099457	30.8653632126613
8.29421484330669	30.8882294328345
8.34657247411087	30.9109469555384
8.39883059170097	30.9335174349068
8.45143551472574	30.9559425994817
8.50386152882129	30.9782242205215
8.55615674750879	31.0003640042807
8.6087177474983	31.0223636015475
8.66159451752901	31.0442245225806
8.71384011441842	31.0659484046196
8.76645596139133	31.0875368760819
8.81920899497345	31.1089914505228
8.87188113993034	31.1303137190009
8.92472298303619	31.1515051553006
8.97730417503044	31.1725674351682
9.0301426188089	31.19350229333
9.08281377563253	31.214310748953
9.13526201946661	31.2349942646745
9.18755217734724	31.2555541531852
9.23993352754042	31.275991837838
9.29271626053378	31.2963086056183
9.34539108257741	31.3165058470504
9.39829486561939	31.3365847415312
9.45068508153781	31.3565466431702
9.5036709276028	31.3763927968981
9.55610264651477	31.3961244118515
9.60917565552518	31.4157427113064
9.66171735385433	31.4352488736209
9.71412898693234	31.4546440642115
9.76665669865906	31.4739294494723
9.81955897994339	31.4931062113111
9.87228404683992	31.5121754903396
9.92519212374464	31.5311384052999
9.97806034656242	31.5499963029441
10.0303887575865	31.5687502137483
10.0832242574543	31.5874010822377
10.1368142883293	31.6059500874327
10.1902315164916	31.6243986942831
10.2428768258542	31.6427476108454
10.2955914777704	31.6609977839053
10.3482080488466	31.6791501366057
10.40076962905	31.6972055948645
10.4532881830819	31.7151650870697
10.5062579154037	31.7330296308605
10.5588485505432	31.7508003070505
10.6113788997754	31.7684779669777
10.6637095566839	31.7860637157294
10.7162080248818	31.8035587615438
10.7686472749338	31.8209633710009
10.821530870162	31.8382783586218
10.8739264500327	31.8555044980087
10.9261410217732	31.872642640261
10.9790251436643	31.8896935300307
11.0316150975414	31.9066579727584
11.0844477554783	31.9235367373818
11.1383676794358	31.9403306343585
11.1907717348076	31.9570404591422
11.2433565538377	31.9736669364225
11.2961971210316	31.9902108527405
11.3489589779638	32.0066729256037
11.401731075719	32.0230539318328
11.4545810949057	32.0393545483094
11.5074141668156	32.0555754876123
11.5602118754759	32.0717175241777
11.6128356065601	32.0877812848254
11.6659368728288	32.1037675764743
11.7188045261428	32.1196770259116
11.771852593869	32.1355103804715
11.8242951906286	32.1512682422949
11.8769970615394	32.166951271643
11.9296547505073	32.182560039796
11.9826825545169	32.1980952505348
12.0363507005386	32.2135575257348
12.089960845653	32.2289474943896
12.1424306835979	32.2442658333981
12.1963238688186	32.2595132395873
12.2491268417798	32.274690402626
12.3018801156431	32.2897977698451
12.3543334598653	32.304835908358
12.4066200936213	32.3198054034842
12.4592788144946	32.3347068579265
12.5120608187281	32.3495408065087
12.5643681767397	32.3643078398395
12.6172596337274	32.3790084508484
12.6701003238559	32.3936432228996
12.7230797861703	32.4082126981639
12.7759844097309	32.422717342469
12.8290801923722	32.4371576940932
12.8819017922506	32.4515342801088
12.9348999350332	32.4658476510424
12.9877666961402	32.480098333292
13.0406866902485	32.4942868014565
13.0934687992558	32.5084135118139
13.1463656174019	32.522479072664
13.1990571245551	32.5364839168678
13.2516931593418	32.5504285247406
13.3045516563579	32.5643133874445
13.3571865982376	32.5781390431309
13.4100819602609	32.5919059216876
13.4630685392767	32.6056144677609
13.5157492621802	32.6192651402243
13.5684334533289	32.6328584311659
13.6215697112493	32.6463947289885
13.6741676540114	32.6598745286874
13.7268325490877	32.6732982509933
13.7796739330515	32.6866663259748
13.8316627694294	32.699979238221
13.8845243128017	32.7132380808913
13.9379701726139	32.72644316117
13.9906587759033	32.7395943190137
14.0434152097441	32.7526920291375
14.096105016768	32.7657366594439
14.1493302057497	32.7787286066346
14.2017000680789	32.7916682818324
14.2542865932919	32.8045559738666
14.3064550291747	32.8173919988366
14.3587641920894	32.8301767325501
14.411128222011	32.8429105632546
14.4630464292131	32.8555938180787
14.5155932344496	32.8682268936999
14.5676683965139	32.8808101730899
14.6201084745117	32.8933440048753
14.6728171305731	32.905828735594
14.7252140766941	32.9182647541214
14.7777502587996	32.9306524280262
14.8300325009041	32.9429921225953
14.8824125169776	32.9552842012945
14.9347892440856	32.9675289565764
14.98702456709	32.9797267105769
15.0395895242691	32.9918777318236
15.0928842201829	33.0039823972088
15.1456716423854	33.0160409979275
15.1985582122579	33.0280538983343
15.25119718723	33.0400214030236
15.3033186499961	33.0519438732661
15.3557352907956	33.0638216397869
15.4091418487951	33.0756550746812
15.4622165537439	33.0874444099551
15.514755953569	33.0991898992554
15.5677994154394	33.1108918267834
15.6208036905155	33.1225504238605
15.6733432724141	33.1341659777475
15.7258394942619	33.1457388148359
15.7786022680812	33.1572692040968
15.8318088622764	33.1687574244052
15.8840365931392	33.180203697963
15.9374581263401	33.1916083455807
15.9899709522724	33.202971652119
16.0423825434409	33.2142939248948
16.094916600734	33.2255754110831
16.1472607976757	33.2368163944733
16.1992363305762	33.2480171523523
16.2513308306225	33.2591779201017
16.3033885676414	33.2702990147401
16.3559423806146	33.2813807075007
16.4083748967387	33.292423208929
16.4610351747833	33.3034269695333
16.513713631779	33.3143925809083
16.5662494814023	33.3253201980288
16.6183677343652	33.336209789454
16.6709605711512	33.3470616397424
16.7237446280196	33.3578759403151
16.7765586171299	33.3686529539446
16.8294786037877	33.3793928402274
16.8822121839039	33.3900958789577
16.9349373928271	33.4007622939757
16.9873123518191	33.4113922585284
17.040167751722	33.4219860220382
17.0928387367167	33.432543841004
17.145660453476	33.4430658798423
17.1985600916669	33.4535523772783
17.2512889527716	33.4640036329947
17.3039722288959	33.4744197962304
17.3566374639049	33.4848011157992
17.4095510528423	33.4951477950374
17.462609834969	33.5054601023576
17.5151839116588	33.5157382035456
17.5680362023413	33.5259823698951
17.6207016692497	33.536192851066
17.6731359264813	33.5463697580904
17.7258568406105	33.5565133447955
17.7796382103115	33.5666238517759
17.83295653807	33.5767014613045
17.8858230281621	33.5867463892205
17.9384823539294	33.5967587766303
17.9911409323104	33.6067388449579
18.0435756966472	33.6166867316688
18.0958765028045	33.6266027880612
18.1481863069348	33.6364870996816
18.201004744973	33.6463399490965
18.2532127900049	33.6561614764078
18.3056964110583	33.6659518942171
18.3580804499798	33.6757113776989
18.4108108729124	33.6854401644189
18.4627992007881	33.6951383312253
18.5150578939356	33.7048060972953
18.5675498908386	33.7144436066935
18.620295971632	33.7240510987015
18.6736064814031	33.7336286890463
18.7261264421977	33.7431765779026
18.7786312722601	33.7526949444023
18.8308069319464	33.7621839098843
18.8831143206917	33.7716436913679
18.9356020726264	33.7810744849559
18.9888957096264	33.7904763990639
19.0411012577824	33.7998496563003
19.093427432701	33.8091943908162
19.1460155476816	33.8185108381027
19.1986081320792	33.8277991013029
19.2510229418986	33.8370593778232
19.3041795738973	33.8462918637249
19.3568476201035	33.8554966877111
19.4091335870326	33.8646740245439
19.4610420837998	33.8738240086925
19.5136504224502	33.8829468605859
19.5662674126215	33.8920426691035
19.6190734095871	33.9011115873387
19.671930892393	33.9101537761038
19.7251088055782	33.9191693785704
19.777336592786	33.9281586045735
19.8298778817989	33.9371215080408
19.8821910135448	33.9460582591433
19.9351726244204	33.9549689803035
19.9877466983162	33.9638538623167
20.0404911069199	33.9727130203239
20.093070067931	33.9815466334659
20.1457353010774	33.9903548219946
20.1985022989102	33.9991377440454
20.2509592748247	34.0078957063472
20.3034158297814	34.0166288452883
20.3558027525432	34.0253371042996
20.4080965784378	34.0340206593721
20.4605399654247	34.0426796828315
20.5130400862545	34.0513142052403
20.5657252380624	34.0599243938598
20.6183307887986	34.0685104180096
20.6708484976552	34.0770724172589
20.7241230863146	34.0856106390669
20.7766783121042	34.0941250490798
20.8293535131961	34.1026158394805
20.8817686862312	34.111083059799
20.9339084001258	34.1195268940369
20.9864410334267	34.1279474756019
21.0393144823611	34.1363448309998
21.0919174840674	34.1447191897968
21.1441410542466	34.1530706275067
21.1962564024143	34.1613993184303
21.2495496212505	34.1697053574143
21.3016116223298	34.177988819376
21.3539907643571	34.1862498747006
21.4064233293757	34.1944886013885
21.4588066162542	34.2027052231553
21.5116858300753	34.2108997054677
21.564701042138	34.2190722921042
21.6175350518897	34.2272230982922
21.6719593857415	34.2353521541958
21.7249686736614	34.2434596200261
21.7772699366324	34.2515456265847
21.829504229594	34.2596102569467
21.8820382445119	34.2676536225161
21.9343246296048	34.2756759174424
21.9868031106889	34.2836772176418
22.0410395283252	34.291657582812
22.0938400994055	34.2996172221756
22.1467960053124	34.3075563042852
22.199495873414	34.3154748348765
22.2517280932516	34.3233729294119
22.3039352432825	34.3312508174396
22.3564430191182	34.3391085324028
22.4094296214171	34.3469460909607
22.4623240833171	34.3547635835431
22.514960475266	34.3625611222965
22.5671874079853	34.3703388479774
22.6197289321572	34.3780967518949
22.671989845112	34.3858353213024
22.7248870609328	34.3935544990028
22.7775323279202	34.4012541507699
22.8303021448664	34.4089344959506
22.8828505319543	34.4165955408505
22.9353965679184	34.4242374093098
22.9881422780454	34.4318602186771
23.0405511362478	34.4394639774543
23.0932939229533	34.4470488669898
23.1455905470066	34.45461496297
23.198079819791	34.4621623367313
23.2512379074469	34.4696911198731
23.3032801472582	34.4772013533443
23.3553034160286	34.4846931967053
23.4074721406214	34.4921666479344
23.4595704795793	34.4996218658679
23.5118957436644	34.5070589412634
23.5646826545708	34.5144779290016
23.6162313753739	34.5218789222844
23.6676461151801	34.5292620550185
23.7191038602032	34.5366274033132
23.7705161911435	34.5439749906104
23.822189622093	34.5513049664743
23.8741212701425	34.5586173826184
23.9262813068926	34.5659123572293
23.9782629767433	34.5731899307682
24.0303863114677	34.5804502357504
24.0824409690686	34.5876933256272
24.1348436879925	34.5949193071165
24.1869601770304	34.602128189072
24.2393592130393	34.6093201387899
24.2917751879431	34.6164952189229
24.3439696030691	34.6236534774802
24.3960024979897	34.6307950133361
24.4485455770046	34.6379199179351
24.5016617588699	34.6450282372956
24.5546599538065	34.6521200494019
24.6068479679525	34.6591955078952
24.6594188879244	34.6662545537223
24.7119856188074	34.6732973387069
24.7642311467789	34.6803239969299
24.81631460879	34.6873344981619
24.870527620893	34.6943289802028
24.9229344860651	34.7013075230399
24.9755222699605	34.7082701797927
25.027543281205	34.7152169910232
25.080140274018	34.7221481027357
25.1327940421179	34.7290635030404
25.1851907661185	34.7359633310246
25.2378444401547	34.7428476901083
25.2902043252252	34.7497165246966
25.3423897209577	34.7565700365666
25.3956745979376	34.7634082279907
25.4491025959142	34.7702311632906
25.5023158751428	34.7770389791187
25.5551871103235	34.7838317152271
25.6074886559509	34.7906093291358
25.6601676559076	34.7973720614887
25.7127889851108	34.8041199433311
25.7654795730487	34.8108529513474
25.8174872058444	34.8175711909065
25.8696065428667	34.8242747840982
25.9219958875328	34.8309637867152
25.9740893165581	34.8376382676692
26.0265987426974	34.8442982222256
26.0790692837909	34.850943749828
26.131268734578	34.8575749774308
26.1832991759293	34.8641918878848
26.235760351643	34.8707945694787
26.2879648469388	34.8773831272667
26.3403539615683	34.8839575911862
26.3929354813881	34.8905180135488
26.4452251857147	34.8970644867719
26.4975991249084	34.9035970566557
26.5496041388251	34.9101157737546
26.6016176166013	34.916620764259
26.6536892405711	34.9231120381751
26.7059128093533	34.929589625222
26.7584030264989	34.9360536536419
26.8103806157596	34.9425041548044
26.8625985207036	34.9489411885252
26.9147362797521	34.9553647966494
26.9674081406556	34.9617750782402
27.0199063704349	34.9681721019439
27.0720769334584	34.9745558819805
27.1244013146497	34.9809264720946
27.1765772285871	34.9872839369733
27.2285030996427	34.9936283285934
27.2808824456297	34.9999597472409
27.3338887435384	35.0062781321086
27.3867727722973	35.0125836925131
27.4391952133738	35.0188763209393
27.4912508581765	35.0251562137484
27.5435913591646	35.0314233556037
27.5957276481204	35.037677797275
27.6476583499461	35.0439196745585
27.7001336938702	35.0501489167732
27.7532784161158	35.056365627087
27.8065972081386	35.0625698470803
27.8586944853887	35.0687616441016
27.9111053785309	35.0749410816355
27.9634714252315	35.0811082364209
28.0159416925162	35.0872630685547
28.0677936356515	35.0934056686768
28.1200794060715	35.0995361363094
28.1723298705183	35.1056545384184
28.2245171205141	35.1117607642298
28.2767848675139	35.1178549844772
28.3290735362098	35.1239372432366
28.3815876417793	35.130007555585
28.4341917065904	35.1360660900854
28.4866569968872	35.1421126401967
28.5388557920232	35.1481474910255
28.5911775478162	35.1541705915784
28.6439087395556	35.1601819893053
28.6968716746196	35.1661817973707
28.7496846634895	35.1721699814579
28.8017455306835	35.1781466294685
28.8540751198307	35.1841117787843
28.9066794668324	35.1900654663121
28.9589618858881	35.1960077273378
29.0112810260616	35.2019386441175
29.063869621139	35.2078582623035
29.1157540651038	35.2137666198434
29.1681202277541	35.2196636918874
29.2215629317798	35.2255496132335
29.2742262291722	35.2314244066827
29.3266910081729	35.2372881354382
29.3794604241848	35.2431408395248
29.4319527670741	35.2489825363985
29.484494918026	35.2548133029329
29.5369933377951	35.2606332243872
29.589221292641	35.2664423803767
29.6425608289428	35.2722408656024
29.6954811289907	35.2780286963447
29.7477644127794	35.2838058865347
29.8006789470091	35.2895725063358
29.8531470918097	35.2953285544615
29.9049940737896	35.301074006217
29.957594956737	35.3068089957215
30.0097066503949	35.3125334559103
30.0623696302064	35.3182474937413
30.1144032552838	35.323951016829
30.1667795265093	35.3296442443316
30.2193449963816	35.335327017423
30.2720593521371	35.3409995152622
30.3251496981829	35.3466617499301
30.3783241962083	35.3523137195108
30.4304984202608	35.3579554765794
30.4830580204725	35.3635870995516
30.535527812317	35.3692085508166
30.5883738496341	35.3748198740027
30.6410134229809	35.3804211742096
30.6938786357641	35.3860124745017
30.746577473823	35.391593794461
30.7994001959451	35.3971651295498
30.8520819339901	35.4027265966869
30.9048139662482	35.4082781917397
30.9574139332399	35.4138199425708
31.0103025645949	35.419351902625
31.0623712884262	35.4248740833947
31.1155259395018	35.4303865672824
31.168538889382	35.4358893242141
31.2216965602711	35.4413824719169
31.2737722732127	35.4468660295276
31.3261156925	35.4523400232018
31.3783698142506	35.4578044878003
31.4307409501635	35.4632594279744
31.4832545900717	35.4687048899426
31.5357164861634	35.4741410246154
31.5885352119803	35.4795676902643
31.6409289170988	35.4849850274437
31.6930674109608	35.490393089671
31.7458249251358	35.4957918386755
31.7983906073496	35.5011813800523
31.8513207263313	35.5065616669827
31.9043680517934	35.5119327992468
31.9575414587744	35.5172947619723
32.0100596928969	35.5226476392212
32.0628254688345	35.5279914313618
32.1157411010936	35.533326164341
32.1682259468362	35.5386519155818
32.2210792838596	35.5439686124012
32.2740434724838	35.5492764107741
32.3266791747883	35.5545752423975
32.3791574565694	35.5598651692784
32.4314755653031	35.5651462712174
32.4839735128917	35.5704184812837
32.5364834126085	35.5756819368301
32.5889850724488	35.580936603797
32.6417958028615	35.5861825551697
32.6940915156156	35.5914197707027
32.7467624447308	35.5966482953832
32.7990327496082	35.6018681390809
32.8511956874281	35.6070794324436
32.9037919151597	35.6122821386188
32.9563206820749	35.6174762616269
33.0087407110259	35.6226618537528
33.0622163731605	35.6278390156897
33.1150097739883	35.6330076344809
33.1669688620605	35.6381678667789
33.2182903401554	35.6433197032406
33.2693634782918	35.6484631441648
33.3207331793383	35.6535982567488
33.3721609637141	35.6587250326216
33.4247059677728	35.6638435547266
33.476151087787	35.6689537837295
33.5278612617403	35.6740558183851
33.578884224873	35.6791496981207
33.6303004985675	35.6842353281884
33.682383639738	35.6893128293964
33.7342701945454	35.6943822445705
33.7864804686978	35.6994435578464
33.8389726025052	35.7044968694541
33.8912080475129	35.7095420896725
33.9435098827817	35.714579270925
33.9956026226282	35.7196085435397
34.0478321765549	35.7246298105053
34.1003019562922	35.729643199181
34.153755584266	35.7346487076305
34.2059959992766	35.7396463313682
34.2583305654116	35.7446361103444
34.3110450184904	35.7496181916785
34.3633118234575	35.7545923853627
34.4156545335427	35.7595588142481
34.4684379845858	35.7645175110019
34.5209755003452	35.769468530215
34.5739603494294	35.7744118275316
34.6269117905758	35.7793475151241
34.6805266793817	35.7842755937449
34.7342859753408	35.7891959740658
34.7873552641831	35.7941087899548
34.8396655344404	35.7990140576321
34.8925131061114	35.8039118189909
34.9460565703921	35.8088020865343
34.9994857772253	35.8136848169416
35.0530043314211	35.8185600639515
35.1051982664503	35.8234278965466
35.1582226553001	35.8282883519644
35.2107928362675	35.8331413844412
35.2638552184217	35.8379870791665
35.3166652778164	35.8428254188183
35.3690782706253	35.8476564378556
35.4219272788614	35.8524802077538
35.4748373921029	35.8572966943333
35.5279348902404	35.8621059106622
35.5808941861615	35.8669079385449
35.6340665854514	35.8717027904481
35.6867077918723	35.876490479915
35.7392986849882	35.8812709534426
35.7918425239623	35.8860443869181
35.8442677487619	35.8908107310787
35.8966976325028	35.8955700157694
35.9492441243492	35.9003222947313
36.0021713650785	35.9050676250112
36.0549206812866	35.9098059474448
36.1076442189515	35.9145374022113
36.1602528933436	35.9192618071948
36.2130213272758	35.9239793502587
36.2658662912436	35.9286899730781
36.3182791303843	35.9333936712882
36.3710138662718	35.9380904711105
36.4237821404822	35.9427805136988
36.476400246378	35.9474636409628
36.5293314564042	35.9521400087284
36.5814218753949	35.9568095592368
36.6338563724421	35.9614723536054
36.6857775207609	35.9661283647248
36.73818187695	35.9707776681223
36.7901550461538	35.9754203182633
36.8422907032073	35.9800562604751
36.895527923014	35.9846854979769
36.9482626039535	35.9893081530353
37.0004383251071	35.9939241758786
37.0525389793329	35.9985335871866
37.1046776771545	36.0031363601957
37.1572736063972	36.0077326723679
37.2095401352271	36.0123223758248
37.2615434024483	36.0169056132002
37.3137680413201	36.0214822786258
37.3659333079122	36.0260525212509
37.4182999022305	36.0306162856807
37.4700813749805	36.0351736031194
37.5222827536054	36.0397245751438
37.5744264773093	36.0442690838002
37.6265355092473	36.0488072138347
37.6785552995279	36.0533389620004
37.7308392655104	36.0578643731635
37.7828623703681	36.0623834360879
37.8348389207385	36.0668962267377
37.8872222960927	36.0714026766044
37.9395615509711	36.0759029809421
37.9919006349519	36.0803969347124
38.0443248068914	36.0848846648475
38.0967828105204	36.0893662763345
38.1494692093693	36.0938416069772
38.2021030047908	36.0983107781202
38.2542201885954	36.1027738350849
38.3066379358061	36.1072306733284
38.3590548066422	36.1116814360224
38.4115841994062	36.1161260941348
38.4641272681765	36.1205647511717
38.5161999901757	36.1249972650332
38.5680629424751	36.1294237601487
38.6197992335074	36.1338441651667
38.6721789776348	36.1382586126557
38.724597544875	36.142667044172
38.7771044098772	36.1470695945208
38.8299363595434	36.1514660377936
38.881954875309	36.1558566550578
38.9339125007391	36.1602413676624
38.9861518000253	36.1646200730081
39.0381639581174	36.1689929317905
39.090196615085	36.1733599742402
39.1423634309322	36.1777211063702
39.1955678798258	36.1820764299372
39.2481618737802	36.1864259675103
39.300454640761	36.1907696778358
39.3522175159305	36.1951075835496
39.4044778989628	36.1994397861989
39.456410353072	36.2037662782945
39.508796452079	36.2080870282262
39.5613855179399	36.212402079575
39.6136640659533	36.2167114497195
39.665719402954	36.2210151129538
39.7176166460849	36.2253131715872
39.7695537819527	36.2296056804938
39.8219753331505	36.2338925128831
39.8739511398599	36.2381737844006
39.9265392357484	36.2424495120881
39.9787673614919	36.2467196979638
40.0310818515718	36.2509843172058
40.0835460922681	36.2552434763501
40.1358375470154	36.2594971227121
40.1886056922376	36.2637452812332
40.2403829614632	36.267987970401
40.292487822473	36.2722252160487
40.3449109685607	36.2764569856175
40.3971478804015	36.2806833817117
40.4494874016382	36.284904314464
40.501950647682	36.2891198563749
40.5544973998331	36.2933300028841
40.6066345358267	36.2975347089035
40.6590339695103	36.3017341336587
40.7127624466084	36.3059281616801
40.766372801736	36.3101168120999
40.8193979836069	36.3143001362067
40.8721117437817	36.3184781435319
40.924515531864	36.3226509407057
40.9772685319185	36.3268184904892
41.0302029331215	36.3309806968178
41.0832684291527	36.3351376701234
41.1364109171554	36.3392894045121
41.1891189957969	36.3434358716804
41.2420549616218	36.3475771571792
41.294625446666	36.3517132065764
41.3475652635098	36.355844131718
41.4002425605431	36.3599697735581
41.452947080601	36.3640903214793
41.505580006633	36.3682056383453
41.5587221765891	36.3723158656939
41.6116584436968	36.3764209291721
41.6646259617992	36.3805209219737
41.7176887737587	36.3846158339121
41.7706532776356	36.3887056249054
41.8230634718202	36.3927903466252
41.8760219556279	36.3968699756361
41.9300116267987	36.4009446057049
41.9826159146614	36.4050141982906
42.0355158564635	36.4090786858233
42.0884489584714	36.4131382577167
42.1404254822992	36.4171928422706
42.1930428771302	36.4212424325184
42.2456615990959	36.4252870395181
42.2986351060681	36.4293267241062
42.3515279763378	36.4333614975895
42.4037006953731	36.4373913376259
42.4566173674539	36.4414162200363
42.5098507432267	36.4454361941442
42.5625200192444	36.4494513534907
42.6158165051602	36.4534615954323
42.6694967551157	36.4574669895111
42.7226350563578	36.4614675508944
42.7756827701814	36.4654632297092
42.8286573057994	36.4694541439206
42.8815489187837	36.4734401597202
42.9340246189386	36.4774214557735
42.9862399338745	36.4813979580596
43.0387571137398	36.485369681332
43.0910345287994	36.4893366365282
43.1435925508849	36.493298873803
43.1964348382317	36.4972563371243
43.2492103991099	36.5012090736079
43.3020558003336	36.5051571350242
43.3548054303974	36.5091004084399
43.4080819673836	36.5130390427875
43.4611043203622	36.5169730188228
43.5136688994244	36.5209023090136
43.5659379702993	36.5248270333415
43.6184271443635	36.5287470429004
43.6711644358002	36.5326624500152
43.7234822669998	36.5365732163676
43.7762145921588	36.5404793310676
43.8288842556067	36.5443809410213
43.881643938832	36.5482779709443
43.9342831238173	36.5521703628768
43.9873451045714	36.5560582817756
44.040258066263	36.5599416289025
44.0932027613744	36.5638204796305
44.1462368811481	36.5676947477817
44.199096438475	36.5715645167249
44.2515983534977	36.5754298287803
44.3042082102038	36.5792906022773
44.3573357160203	36.583146912878
44.4097402603365	36.5869987872905
44.4621187113225	36.5908462637782
44.5150617761537	36.5946892353521
44.5685813529417	36.5985278173471
44.6211119862273	36.6023619607568
44.6734766960144	36.6061916879719
44.7265480998904	36.610017086799
44.7790762856603	36.6138380768426
44.8316399729811	36.6176546895102
44.8844511802308	36.6214669188727
44.9373376592994	36.625274844331
44.9894480081275	36.629078423387
45.0419827173464	36.6328776650371
45.0947596365586	36.6366725725227
45.1474870014936	36.6404631964067
45.1999421431683	36.6442495453448
45.2528278785758	36.6480316132837
45.3056195704266	36.6518094432538
45.3585668345913	36.6555829291898
45.4111589146778	36.6593521703559
45.46383437654	36.663117226422
45.5164531245828	36.6668779643239
45.569203756284	36.6706345799358
45.621524692513	36.6743869112813
45.6740592555143	36.6781350782574
45.7268074858002	36.6818790199603
45.7790631968528	36.6856188205979
45.831258862745	36.6893544617898
45.8836537855677	36.6930858967831
45.9364369539544	36.6968131746835
45.9888635547832	36.7005363851552
46.0410602814518	36.7042553998568
46.0934645496309	36.707970315515
46.1456794124097	36.7116810948053
46.1978288860992	36.7153878298515
46.2499347198755	36.7190904486674
46.3022363157943	36.7227890025337
46.3545662718825	36.7264834221808
46.406882443931	36.7301738731394
46.4602018808946	36.7338602131251
46.5131534026004	36.7375425486797
46.5649718609639	36.7412208174535
46.6166562237777	36.7448950789782
46.6685000369325	36.748565297538
46.7201766227372	36.7522315643833
46.7714393418282	36.7558937489966
46.8238653200679	36.7595519820003
46.8761129872873	36.7632062446107
46.9285424319096	36.7668566172804
46.9810118051246	36.770502967865
47.0339156682603	36.7741453395204
47.0865062982775	36.7777838006128
47.1388355283998	36.7814183726163
47.1914292913862	36.7850489908451
47.2432127934881	36.7886756768303
47.2954387427308	36.7922985062267
47.3472041417845	36.7959174297092
47.3989132260904	36.7995324476045
47.4506915612146	36.8031436466488
47.5028383443132	36.8067509064035
47.5546202701516	36.810354415873
47.6066345549189	36.8139540114122
47.6587966075167	36.8175497525082
47.7110445443541	36.821141706816
47.7633542492986	36.8247298155716
47.8155279522762	36.8283141065203
47.8676396864466	36.8318946198021
47.9196631168015	36.8354713079481
47.9722340614535	36.8390443044522
48.0245315385982	36.8426134756627
48.0768592595123	36.8461789068322
48.1292427051812	36.8497405094541
48.1815632013604	36.8532984060351
48.2345339874737	36.8568525477757
48.2868913714774	36.8604030046546
48.3394120507874	36.8639497049758
48.3924777260982	36.8674926919337
48.4450101475231	36.8710319734774
48.4972256212495	36.8745675664791
48.5495135514066	36.8780994692528
48.6020386442542	36.8816276590275
48.654416995123	36.8851521822087
48.7068310994655	36.8886731492493
48.7597231036052	36.8921903503135
48.8122283075936	36.8957039222706
48.8653044747189	36.8992138405236
48.917387155816	36.902720160229
48.9701405628584	36.9062228220864
49.0224566548131	36.9097218727859
49.0750211868435	36.9132173654117
49.1272982545197	36.9167092104222
49.1798516367562	36.9201974686714
49.2325447527692	36.9236821760147
49.2848927504383	36.927163271745
49.3372101145796	36.930640786207
49.3893432798795	36.9341148268644
49.4415992456488	36.9375852492346
49.4936957466416	36.9410521445569
49.5461329254322	36.9445155860025
49.5983608653769	36.9479754277919
49.6507387193851	36.9514317432964
49.7030760115013	36.9548845858943
49.7552347197197	36.9583339427949
49.8076477902941	36.9617797787004
49.8602428701706	36.9652221064668
49.912660648115	36.9686609938267
49.9650176679716	36.9720964200808
50.0175810889341	36.9755283381572
50.0703294719569	36.9789568347481
50.1226953840815	36.9823818162914
50.174959814176	36.9858034183648
50.2274971869774	36.989221523127
50.2807158450596	36.992636253335
50.3338484819978	36.9960475478059
50.386412480846	36.9994554185483
50.4390113679692	37.0028598581816
50.4916111789644	37.0062609812617
50.5440046847798	37.0096586327429
50.5965405935422	37.0130529372422
50.6490181544796	37.0164438592019
50.7016003546305	37.0198314734412
50.7541159773245	37.0232156264748
50.8068293184042	37.02659646604
50.8593306895345	37.0299740353846
50.9118246086873	37.0333481695601
50.9640114004724	37.0367189612735
51.0162969790399	37.0400864608204
51.0683697769418	37.0434506111161
51.1209060470574	37.0468115367058
51.1732514211908	37.0501691001204
51.225777305197	37.0535233958462
51.2785027204081	37.0568743727606
51.3310670023784	37.0602220912911
51.3852779855952	37.0635664999443
51.437345017679	37.0669077017774
51.4898871295154	37.0702455928266
51.5418341527693	37.0735802722276
51.5941577269696	37.0769116978707
51.6465455386788	37.0802398839555
51.6988561879843	37.0835648597356
51.7518125842325	37.0868866268519
51.8042910760269	37.090205120269
51.8566087363288	37.0935204561328
51.9089056653902	37.096832596616
51.9612895445898	37.1001414380315
52.0132650174201	37.1034471434878
52.0656459825113	37.1067496856651
52.1180885885842	37.1100489840941
52.1709503405727	37.1133451857157
52.2240062574856	37.1166381966864
52.276924435515	37.1199281152362
52.3300157287158	37.1232148165374
52.382912535686	37.1264983817381
52.4355988646857	37.1297788025085
52.4880772223696	37.1330560805188
52.540363044478	37.1363302470033
52.5929050254636	37.1396012780728
52.6449640123174	37.1428692416339
52.6971338512376	37.1461340776053
52.7492674081586	37.1493958807866
52.8011162211187	37.1526544962154
52.8534516631626	37.1559100502604
52.9053617864847	37.1591625046906
52.9571026605554	37.1624119286102
53.0093895695172	37.1656582927505


==> figs/MRI/Spiral/Knee1/REDEnergy_ISTA/lst_cost_time.txt <==
0	51.36723
0.4946282	30.71677
1.014318	19.75726
1.538713	13.69655
2.063441	10.16071
2.586863	7.962998
3.106928	6.502134
3.645304	5.467446
4.175807	4.693924
4.705388	4.090614
5.229836	3.604972
5.772266	3.204948
6.301877	2.869835
6.837043	2.5855
7.37475	2.341823
7.927456	2.131268
8.477993	1.948059
9.013962	1.78766
9.551647	1.646456
10.08543	1.52152
10.614	1.410464
11.14217	1.311321
11.67466	1.222457
12.2158	1.142507
12.7479	1.070324
13.2793	1.004939
13.81852	0.9455291
14.3587	0.8913895
14.89763	0.8419176
15.42281	0.796593
15.96142	0.7549659
16.4883	0.716646
17.02121	0.6812915
17.55083	0.6486047
18.09084	0.6183232
18.62332	0.5902161
19.14823	0.5640794
19.68605	0.5397325
20.22754	0.5170144
20.76678	0.4957821
21.30229	0.4759074
21.83951	0.4572758
22.38065	0.4397847
22.91685	0.4233415
23.45228	0.4078629
23.98879	0.3932736
24.5216	0.3795057
25.05516	0.3664972
25.6013	0.3541924
26.13814	0.3425402
26.67492	0.3314942
27.21302	0.3210118
27.74418	0.3110547
28.27311	0.3015872
28.80743	0.2925768
29.33982	0.2839938
29.8642	0.2758108
30.39815	0.2680027
30.92755	0.2605459
31.46467	0.2534193
31.99998	0.2466029
32.53653	0.2400784
33.08232	0.2338288
33.60815	0.2278385
34.14366	0.2220926
34.66746	0.2165778
35.2063	0.2112814
35.74338	0.2061916
36.27273	0.2012974
36.80738	0.1965887
37.3378	0.1920558
37.86808	0.1876898
38.41374	0.1834824
38.94745	0.1794257
39.49059	0.1755124
40.02368	0.1717356
40.54636	0.1680888
41.07149	0.164566
41.60939	0.1611614
42.1399	0.1578696
42.67772	0.1546856
43.20788	0.1516046
43.74057	0.1486219
44.26582	0.1457336
44.79276	0.1429355
45.32558	0.1402236
45.85819	0.1375945
46.38574	0.1350448
46.91854	0.1325712
47.45437	0.1301706
47.98769	0.1278401
48.50915	0.125577
49.03333	0.1233787
49.56444	0.1212427
50.08148	0.1191664
50.60638	0.1171479
51.13565	0.1151848
51.66286	0.1132751
52.19032	0.1114169
52.71439	0.1096083
53.2316	0.1078476
53.7641	0.106133
54.29985	0.1044629
54.83189	0.1028359
55.36311	0.1012503
55.89607	0.09970482
56.43063	0.09819809
56.95827	0.09672885
57.48572	0.09529576
58.02496	0.09389769
58.5625	0.09253353
59.10321	0.09120212
59.63036	0.08990249
60.16395	0.0886336
60.68781	0.08739442
61.21524	0.08618413
61.73443	0.08500182
62.26924	0.08384658
62.79693	0.0827176
63.31857	0.08161414
63.83968	0.08053541
64.36762	0.07948067
64.88912	0.07844921
65.42463	0.07744032
65.96448	0.07645348
66.48956	0.07548788
67.0185	0.07454303
67.5509	0.0736183
68.08132	0.07271319
68.60907	0.07182708
69.13446	0.07095945
69.66423	0.07010977
70.19334	0.06927763
70.72914	0.06846254
71.25837	0.06766398
71.78643	0.06688154
72.31384	0.06611482
72.84538	0.06536337
73.37791	0.06462681
73.91055	0.06390473
74.4352	0.06319676
74.97861	0.06250258
75.51962	0.06182183
76.05772	0.06115412
76.59093	0.06049915
77.12584	0.0598566
77.65493	0.05922618
78.18752	0.05860758
78.71533	0.05800049
79.24546	0.05740463
79.76987	0.05681979
80.28677	0.0562456
80.81267	0.0556819
81.34755	0.05512839
81.87178	0.05458487
82.40105	0.05405105
82.93195	0.05352669
83.4616	0.05301168
83.99957	0.05250569
84.53284	0.05200854
85.07342	0.05152009
85.61308	0.05104003
86.15897	0.05056829
86.70083	0.0501046
87.23673	0.04964879
87.77425	0.04920071
88.30486	0.04876018
88.82733	0.04832708
89.35816	0.04790112
89.90201	0.04748229
90.4389	0.04707034
90.97073	0.04666517
91.50013	0.04626659
92.03765	0.04587449
92.57904	0.04548876
93.12122	0.04510919
93.65187	0.04473573
94.17654	0.0443682
94.71006	0.04400646
95.23903	0.04365044
95.76935	0.04330003
96.30054	0.04295509
96.82927	0.04261547
97.36312	0.04228109
97.89158	0.04195189
98.4193	0.0416277
98.94682	0.04130847
99.47131	0.04099406
99.99142	0.04068439
100.5149	0.04037939
101.0438	0.04007893
101.5763	0.03978293
102.1132	0.03949133
102.6484	0.03920399
103.175	0.03892089
103.6976	0.0386419
104.2184	0.03836697
104.7474	0.03809601
105.2694	0.03782896
105.7936	0.03756572
106.3217	0.03730623
106.8542	0.03705047
107.3866	0.03679831
107.9238	0.03654967
108.4609	0.03630451
108.9927	0.03606276
109.5231	0.03582438
110.0519	0.0355893
110.5814	0.03535742
111.1168	0.03512873
111.6512	0.03490317
112.1876	0.03468066
112.7224	0.03446118
113.2552	0.03424461
113.7742	0.03403095
114.3029	0.03382015
114.8408	0.03361213
115.3704	0.03340688
115.8959	0.03320432
116.4297	0.03300444
116.9599	0.03280712
117.4888	0.03261238
118.0242	0.03242019
118.5588	0.03223044
119.0924	0.03204313
119.6261	0.03185822
120.1537	0.03167565
120.6936	0.0314954
121.2424	0.03131742
121.781	0.03114168
122.3112	0.03096813
122.8483	0.03079673
123.3863	0.03062747
123.9234	0.03046031
124.4535	0.03029517
124.9859	0.03013209
125.5142	0.02997098
126.048	0.02981185
126.5949	0.02965462
127.1275	0.02949928
127.6624	0.0293458
128.1917	0.02919415
128.7233	0.02904432
129.2602	0.02889627
129.7995	0.02874998
130.3324	0.02860539
130.8679	0.0284625
131.4065	0.02832129
131.9435	0.0281817
132.4772	0.02804371
133.0015	0.02790732
133.5225	0.02777248
134.0536	0.0276392
134.5829	0.02750746
135.118	0.02737718
135.6533	0.02724838
136.1763	0.02712104
136.701	0.02699513
137.2079	0.02687062
137.7226	0.02674749
138.2466	0.02662572
138.7769	0.02650529
139.2956	0.02638618
139.8204	0.02626839
140.3465	0.02615185
140.8735	0.02603661
141.3963	0.02592262
141.9278	0.02580985
142.455	0.0256983
142.9784	0.02558791
143.5081	0.02547871
144.0408	0.0253707
144.5663	0.02526383
145.0923	0.02515807
145.6227	0.02505342
146.1506	0.02494987
146.6768	0.02484738
147.1983	0.02474596
147.7095	0.02464558
148.2275	0.02454626
148.7347	0.02444795
149.2531	0.02435064
149.7734	0.02425434
150.2953	0.024159
150.8175	0.02406463
151.3386	0.02397123
151.8541	0.02387873
152.3734	0.02378718
152.887	0.02369652
153.418	0.02360677
153.9398	0.02351794
154.466	0.02342997
154.9956	0.02334284
155.515	0.02325657
156.0426	0.02317116
156.573	0.02308657
157.1053	0.02300282
157.6385	0.02291986
158.1418	0.02283769
158.6678	0.02275629
159.1558	0.02267567


==> figs/MRI/Spiral/Knee1/REDEnergy_ISTA/lst_iter_diff.txt <==
1.732891082763671875e+01
9.291156768798828125e+00
5.208922863006591797e+00
3.090465545654296875e+00
1.956907987594604492e+00
1.324764013290405273e+00
9.534671306610107422e-01
7.220216393470764160e-01
5.686095952987670898e-01
4.609375894069671631e-01
3.816151916980743408e-01
3.209000527858734131e-01
2.730661630630493164e-01
2.345649749040603638e-01
2.030748426914215088e-01
1.769995540380477905e-01
1.551941186189651489e-01
1.368089765310287476e-01
1.211972236633300781e-01
1.078562811017036438e-01
9.639002382755279541e-02
8.648259937763214111e-02
7.787964493036270142e-02
7.037477940320968628e-02
6.379929929971694946e-02
5.801455304026603699e-02
5.290585011243820190e-02
4.837775602936744690e-02
4.435058683156967163e-02
4.075734317302703857e-02
3.754148632287979126e-02
3.465507179498672485e-02
3.205725178122520447e-02
2.971310727298259735e-02
2.759262360632419586e-02
2.566996589303016663e-02
2.392278984189033508e-02
2.233166061341762543e-02
2.087967284023761749e-02
1.955204270780086517e-02
1.833586767315864563e-02
1.721973903477191925e-02
1.619364693760871887e-02
1.524875126779079437e-02
1.437719725072383881e-02
1.357203442603349686e-02
1.282707322388887405e-02
1.213680021464824677e-02
1.149629801511764526e-02
1.090114656835794449e-02
1.034740079194307327e-02
9.831508621573448181e-03
9.350272826850414276e-03
8.900821208953857422e-03
8.480546995997428894e-03
8.087096735835075378e-03
7.718360517174005508e-03
7.372392341494560242e-03
7.047453429549932480e-03
6.741940043866634369e-03
6.454417016357183456e-03
6.183539517223834991e-03
5.928108468651771545e-03
5.687023513019084930e-03
5.459266249090433121e-03
5.243920721113681793e-03
5.040126387029886246e-03
4.847109317779541016e-03
4.664149135351181030e-03
4.490575753152370453e-03
4.325794987380504608e-03
4.169236868619918823e-03
4.020390566438436508e-03
3.878766205161809921e-03
3.743924433365464211e-03
3.615454304963350296e-03
3.492979798465967178e-03
3.376130247488617897e-03
3.264587605372071266e-03
3.158046631142497063e-03
3.056216519325971603e-03
2.958838129416108131e-03
2.865664428099989891e-03
2.776464214548468590e-03
2.691019093617796898e-03
2.609128365293145180e-03
2.530603669583797455e-03
2.455273177474737167e-03
2.382971113547682762e-03
2.313537755981087685e-03
2.246830845251679420e-03
2.182717435061931610e-03
2.121066907420754433e-03
2.061755396425724030e-03
2.004678361117839813e-03
1.949721365235745907e-03
1.896786736324429512e-03
1.845782040618360043e-03
1.796614960767328739e-03
1.749198883771896362e-03
1.703459769487380981e-03
1.659319153986871243e-03
1.616705791093409061e-03
1.575557165779173374e-03
1.535803661681711674e-03
1.497386605478823185e-03
1.460252096876502037e-03
1.424345537088811398e-03
1.389613491483032703e-03
1.356006367132067680e-03
1.323482254520058632e-03
1.291992608457803726e-03
1.261497964151203632e-03
1.231959089636802673e-03
1.203338732011616230e-03
1.175597426481544971e-03
1.148705719970166683e-03
1.122624729759991169e-03
1.097326516173779964e-03
1.072784769348800182e-03
1.048966194503009319e-03
1.025847974233329296e-03
1.003400539048016071e-03
9.816032834351062775e-04
9.604291990399360657e-04
9.398569818586111069e-04
9.198652114719152451e-04
9.004346211440861225e-04
8.815449546091258526e-04
8.631767123006284237e-04
8.453101618215441704e-04
8.279315661638975143e-04
8.110214257612824440e-04
7.945650140754878521e-04
7.785471389070153236e-04
7.629538304172456264e-04
7.477687904611229897e-04
7.329810759983956814e-04
7.185769500210881233e-04
7.045454112812876701e-04
6.908721406944096088e-04
6.775473593734204769e-04
6.645588437095284462e-04
6.518961163237690926e-04
6.395509699359536171e-04
6.275118212215602398e-04
6.157682510092854500e-04
6.043122848495841026e-04
5.931366467848420143e-04
5.822299863211810589e-04
5.715861334465444088e-04
5.611981032416224480e-04
5.510572227649390697e-04
5.411550519056618214e-04
5.314862937666475773e-04
5.220432067289948463e-04
5.128192133270204067e-04
5.038091330789029598e-04
4.950058064423501492e-04
4.864036454819142818e-04
4.779970622621476650e-04
4.697797121480107307e-04
4.617481317836791277e-04
4.538957437034696341e-04
4.462167562451213598e-04
4.387098597362637520e-04
4.313671379350125790e-04
4.241852147970348597e-04
4.171586770098656416e-04
4.102855164092034101e-04
4.035612801089882851e-04
3.969800309278070927e-04
3.905401681549847126e-04
3.842348523903638124e-04
3.780650731641799212e-04
3.720241365954279900e-04
3.661097434815019369e-04
3.603185468818992376e-04
3.546467341948300600e-04
3.490922099445015192e-04
3.436526167206466198e-04
3.383226867299526930e-04
3.331019252073019743e-04
3.279860538896173239e-04
3.229736466892063618e-04
3.180620551574975252e-04
3.132485144305974245e-04
3.085302305407822132e-04
3.039044386241585016e-04
2.993701782543212175e-04
2.949259360320866108e-04
2.905672881752252579e-04
2.862930996343493462e-04
2.821008674800395966e-04
2.779906790237873793e-04
2.739579067565500736e-04
2.700024924706667662e-04
2.661223988980054855e-04
2.623154141474515200e-04
2.585805777925997972e-04
2.549151249695569277e-04
2.513182116672396660e-04
2.477876550983637571e-04
2.443233097437769175e-04
2.409217704553157091e-04
2.375832264078781009e-04
2.343059313716366887e-04
2.310876589035615325e-04
2.279283362440764904e-04
2.248259261250495911e-04
2.217793953604996204e-04
2.187873615184798837e-04
2.158486895496025681e-04
2.129616768797859550e-04
2.101262070937082171e-04
2.073406503768637776e-04
2.046032750513404608e-04
2.019141102209687233e-04
1.992714824154973030e-04
1.966751733561977744e-04
1.941236696438863873e-04
1.916156470542773604e-04
1.891512074507772923e-04
1.867282262537628412e-04
1.843469799496233463e-04
1.820053439587354660e-04
1.797040313249453902e-04
1.774407137418165803e-04
1.752155949361622334e-04
1.730272342683747411e-04
1.708759664325043559e-04
1.687595504336059093e-04
1.666779426159337163e-04
1.646307937335222960e-04
1.626167941140010953e-04
1.606360456207767129e-04
1.586874714121222496e-04
1.567700383020564914e-04
1.548834552522748709e-04
1.530275621917098761e-04
1.512010203441604972e-04
1.494041352998465300e-04
1.476348988944664598e-04
1.458950137021020055e-04
1.441813510609790683e-04
1.424951624358072877e-04
1.408352109137922525e-04
1.392017293255776167e-04
1.375930442009121180e-04
1.360089518129825592e-04
1.344500342383980751e-04
1.329149963567033410e-04
1.314036926487460732e-04
1.299152208957821131e-04
1.284494210267439485e-04
1.270055508939549327e-04
1.255837705684825778e-04
1.241832942469045520e-04
1.228034234372898936e-04
1.214445510413497686e-04
1.201062186737544835e-04
1.187873640446923673e-04
1.174876670120283961e-04
1.162078988272696733e-04
1.149467279901728034e-04
1.137034778366796672e-04
1.124787668231874704e-04
1.112721365643665195e-04
1.100825465982779860e-04
1.089108045562170446e-04
1.077548367902636528e-04
1.066165787051431835e-04
1.054938766174018383e-04
1.043875381583347917e-04
1.032965956255793571e-04
1.022210490191355348e-04
1.011609638226218522e-04
1.001158088911324739e-04
9.908548963721841574e-05
9.806927118916064501e-05
9.706764103611931205e-05
9.607936226530000567e-05
9.510520612820982933e-05
9.414401574758812785e-05
9.319607488578185439e-05
9.226109978044405580e-05
9.133908315561711788e-05
9.042949386639520526e-05
8.953233191277831793e-05
8.864705887390300632e-05
8.777416223892942071e-05
8.691294351592659950e-05
8.606252231402322650e-05
8.522422285750508308e-05
8.439627708867192268e-05
8.357974729733541608e-05
8.277431334136053920e-05
8.199167496059089899e-05
8.119470294332131743e-05
8.043242996791377664e-05


==> figs/MRI/Spiral/Knee1/REDEnergy_ISTA/lst_iter_diff_norm.txt <==
1.777378618717193604e-01
9.529682993888854980e-02
5.342648550868034363e-02
3.169805184006690979e-02
2.007146552205085754e-02
1.358773931860923767e-02
9.779449552297592163e-03
7.405576761811971664e-03
5.832071881741285324e-03
4.727709572762250900e-03
3.914121538400650024e-03
3.291383385658264160e-03
2.800764283165335655e-03
2.405868144705891609e-03
2.082882681861519814e-03
1.815435593016445637e-03
1.591783249750733376e-03
1.403211965225636959e-03
1.243086531758308411e-03
1.106252078898251057e-03
9.886458283290266991e-04
8.870281744748353958e-04
7.987900171428918839e-04
7.218146929517388344e-04
6.543718045577406883e-04
5.950392805971205235e-04
5.426406860351562500e-04
4.961973172612488270e-04
4.548917349893599749e-04
4.180368268862366676e-04
3.850526700261980295e-04
3.554474969860166311e-04
3.288023872300982475e-04
3.047591308131814003e-04
2.830099256243556738e-04
2.632897521834820509e-04
2.453694469295442104e-04
2.290496777277439833e-04
2.141570439562201500e-04
2.005399001063778996e-04
1.880659401649609208e-04
1.766181085258722305e-04
1.660937705310061574e-04
1.564022386446595192e-04
1.474629389122128487e-04
1.392046106047928333e-04
1.315637491643428802e-04
1.244838058482855558e-04
1.179143582703545690e-04
1.118100553867407143e-04
1.061304355971515179e-04
1.008390681818127632e-04
9.590316767571493983e-05
9.129326645052060485e-05
8.698263263795524836e-05
8.294711733469739556e-05
7.916509639471769333e-05
7.561659731436520815e-05
7.228378672152757645e-05
6.915022095199674368e-05
6.620117346756160259e-05
6.342285632854327559e-05
6.080297316657379270e-05
5.833023169543594122e-05
5.599418727797456086e-05
5.378544665290974081e-05
5.169518408365547657e-05
4.971546150045469403e-05
4.783889016835018992e-05
4.605859794537536800e-05
4.436848394107073545e-05
4.276271283742971718e-05
4.123603503103367984e-05
3.978343374910764396e-05
3.840040153590962291e-05
3.708271833602339029e-05
3.582653152989223599e-05
3.462803579168394208e-05
3.348397513036616147e-05
3.239121360820718110e-05
3.134676808258518577e-05
3.034798646694980562e-05
2.939232945209369063e-05
2.847742689482402056e-05
2.760103961918503046e-05
2.676111034816130996e-05
2.595570367702748626e-05
2.518305882404092699e-05
2.444147685309872031e-05
2.372931885474827141e-05
2.304512418049853295e-05
2.238753040728624910e-05
2.175519875891041011e-05
2.114685594278853387e-05
2.056143239315133542e-05
1.999775486183352768e-05
1.945481744769494981e-05
1.893167791422456503e-05
1.842738311097491533e-05
1.794105082808528095e-05
1.747191709000617266e-05
1.701917790342122316e-05
1.658210567256901413e-05
1.616005465621128678e-05
1.575231362949125469e-05
1.535828050691634417e-05
1.497740322520257905e-05
1.460911880712956190e-05
1.425288246537093073e-05
1.390818306390428916e-05
1.357459223072510213e-05
1.325161156273679808e-05
1.293883633479708806e-05
1.263586455024778843e-05
1.234231331181945279e-05
1.205777880386449397e-05
1.178195725515251979e-05
1.151445212599355727e-05
1.125497510656714439e-05
1.100325698644155636e-05
1.075895670510362834e-05
1.052183961292030290e-05
1.029160284815588966e-05
1.006803358905017376e-05
9.850857168203219771e-06
9.639853487897198647e-06
9.434803359908983111e-06
9.235509423888288438e-06
9.041763405548408628e-06
8.853365216054953635e-06
8.670112947584129870e-06
8.491865628457162529e-06
8.318423169839661568e-06
8.149633686116430908e-06
7.985343472682870924e-06
7.825407010386697948e-06
7.669657861697487533e-06
7.517984613514272496e-06
7.370245384663576260e-06
7.226327852549729869e-06
7.086085133778396994e-06
6.949416274437680840e-06
6.816196673753438517e-06
6.686318556603509933e-06
6.559697794727981091e-06
6.436215699068270624e-06
6.315764949249569327e-06
6.198264145496068522e-06
6.083638709242222831e-06
5.971772225166205317e-06
5.862601028638891876e-06
5.756054179073544219e-06
5.652042091242037714e-06
5.550477908400353044e-06
5.451308425108436495e-06
5.354453151085181162e-06
5.259845238470006734e-06
5.167431481822859496e-06
5.077137757325544953e-06
4.988908131053904071e-06
4.902683940599672496e-06
4.818401066586375237e-06
4.736023129225941375e-06
4.655483280657790601e-06
4.576721948978956789e-06
4.499725946516264230e-06
4.424413873493904248e-06
4.350750714365858585e-06
4.278681444702669978e-06
4.208185146126197651e-06
4.139216798648703843e-06
4.071714556630467996e-06
4.005662958661559969e-06
3.940991064155241475e-06
3.877709332300582901e-06
3.815749096247600392e-06
3.755086709134047851e-06
3.695687837534933351e-06
3.637513600551756099e-06
3.580542397685348988e-06
3.524750127326115035e-06
3.470082447165623307e-06
3.416534582356689498e-06
3.364062422406277619e-06
3.312651642772834748e-06
3.262274731241632253e-06
3.212903493476915173e-06
3.164509507769253105e-06
3.117063897661864758e-06
3.070557340834056959e-06
3.024973921128548682e-06
2.980268391183926724e-06
2.936429382316418923e-06
2.893430746553349309e-06
2.851273620763095096e-06
2.809910711221164092e-06
2.769341108432854526e-06
2.729544121393701062e-06
2.690496785362483934e-06
2.652189550644834526e-06
2.614593995531322435e-06
2.577701479822280817e-06
2.541489493523840792e-06
2.505956672393949702e-06
2.471068228260264732e-06
2.436825525364838541e-06
2.403211283308337443e-06
2.370202309975866228e-06
2.337798150620074011e-06
2.305977432115469128e-06
2.274730150020332076e-06
2.244041525045759045e-06
2.213900415881653316e-06
2.184289087381330319e-06
2.155206630050088279e-06
2.126635763488593511e-06
2.098559434671187773e-06
2.070977416224195622e-06
2.043872655121958815e-06
2.017242877627722919e-06
1.991072849705233239e-06
1.965348928933963180e-06
1.940071797434939072e-06
1.915219854708993807e-06
1.890796056613908149e-06
1.866778575276839547e-06
1.843174686655402184e-06
1.819960402826836798e-06
1.797137997527897824e-06
1.774692577782843728e-06
1.752627667883643880e-06
1.730920189402240794e-06
1.709569687591283582e-06
1.688572638158802874e-06
1.667915626057947520e-06
1.647599560783419292e-06
1.627613642085634638e-06
1.607947069715010002e-06
1.588596887813764624e-06
1.569561504766170401e-06
1.550827164464863017e-06
1.532396936454460956e-06
1.514250470791012049e-06
1.496404934187012259e-06
1.478828380641061813e-06
1.461533543078985531e-06
1.444507915948634036e-06
1.427753772986761760e-06
1.411253833794035017e-06
1.395006279381050263e-06
1.379016907776531298e-06
1.363272417620464694e-06
1.347771444670797791e-06
1.332504552919999696e-06
1.317470264439180028e-06
1.302660848523373716e-06
1.288078124161984306e-06
1.273713792215858120e-06
1.259560804101056419e-06
1.245623252543737181e-06
1.231896362696716096e-06
1.218369220623571891e-06
1.205038529406010639e-06
1.191912360809510574e-06
1.178976845039869659e-06
1.166225160886824597e-06
1.153663674813287798e-06
1.141287611972074956e-06
1.129086285800440237e-06
1.117068109124375042e-06
1.105211595131549984e-06
1.093536866392241791e-06
1.082021640286257025e-06
1.070674215952749364e-06
1.059484702636837028e-06
1.048453100338520017e-06
1.037580091178824659e-06
1.026860218189540319e-06
1.016292571875965223e-06
1.005869421533134300e-06
9.955959967555827461e-07
9.854594509306480177e-07
9.754678558238083497e-07
9.656091606302652508e-07
9.558864348946372047e-07
9.462966659157245886e-07
9.368397968501085415e-07
9.275103707295784261e-07
9.183084443975531030e-07
9.092284471989842132e-07
9.002753813547315076e-07
8.914420845940185245e-07
8.827195188132463954e-07
8.741213264329417143e-07
8.656293175590690225e-07
8.572544061280495953e-07
8.489932952215895057e-07
8.409659812969039194e-07
8.327916702910442837e-07
8.249732559306721669e-07


==> figs/MRI/Spiral/Knee1/REDEnergy_ISTA/lst_psnr_time.txt <==
0	19.7823647711308
0.494628232903779	20.8234863454519
1.01431791111827	21.6224922837434
1.53871264914051	22.2471501716749
2.06344122998416	22.7515507913726
2.58686295896769	23.173799466161
3.10692783072591	23.5390428423825
3.64530419046059	23.8634296367837
4.17580644646659	24.1573106335552
4.70538774365559	24.4274321438117
5.22983577335253	24.6783239668866
5.77226574858651	24.9131432455301
6.30187765695155	25.1341819805965
6.83704279968515	25.3431706350959
7.37474989751354	25.5414635916148
7.92745647067204	25.7301547342518
8.4779931907542	25.9101501933598
9.01396187162027	26.0822161803277
9.55164729757234	26.2470112086556
10.0854282993823	26.4051087375408
10.613996447064	26.557012445552
11.1421730639413	26.7031708471162
11.6746584936045	26.8439826401491
12.2158041857183	26.9798072900138
12.7479006326757	27.1109710722368
13.2792960614897	27.2377642749237
13.8185230386443	27.3604524233086
14.3586952597834	27.479277974444
14.8976254477166	27.5944637120902
15.422809200827	27.7062138620268
15.9614234077744	27.8147179619904
16.4882980515249	27.9201493768359
17.021212650463	28.0226695920846
17.5508278203197	28.1224280747579
18.0908405743539	28.2195631765583
18.6233239895664	28.3142022636059
19.1482263263315	28.4064645595782
19.6860464685597	28.4964612986294
20.2275354415178	28.5842966664907
20.7667775601149	28.6700684156381
21.3022897969931	28.7538673691105
21.8395061888732	28.8357786971884
22.3806466590613	28.9158825866923
22.9168450431898	28.9942546271996
23.4522795914672	29.070965649893
23.9887920087203	29.1460826679118
24.5215964587405	29.2196692204443
25.0551597513258	29.2917849905941
25.6012989240699	29.3624852209765
26.1381417470984	29.4318232971075
26.6749185589142	29.4998491809788
27.2130177710205	29.5666105575051
27.7441834560595	29.6321528874917
28.2731117350049	29.6965190297883
28.8074323516339	29.7597493128096
29.3398218713701	29.8218819055434
29.8641989487223	29.8829530085611
30.3981499806978	29.9429972879365
30.9275480196811	30.0020484649722
31.4646714045666	30.0601386123584
31.9999818983488	30.1172988932298
32.5365251153708	30.1735576716524
33.082321064081	30.2289405843682
33.6081478451379	30.2834729966321
34.1436580088921	30.3371795114882
34.6674607042223	30.3900841279735
35.2062957463786	30.4422095274604
35.7433826224878	30.4935770363163
36.2727299802937	30.5442071676265
36.8073758869432	30.5941196781827
37.3377989227884	30.6433335830929
37.8680840940215	30.6918673668132
38.4137385147624	30.7397390413539
38.9474511519074	30.7869664614674
39.4905889616348	30.8335659640511
40.0236816187389	30.8795527227013
40.5463624433614	30.9249418561904
41.071490987204	30.9697482723218
41.6093864073046	31.0139851690039
42.1398998000659	31.0576663273307
42.6777140172198	31.1008038833026
43.2078768219799	31.1434103792085
43.7405644929968	31.1854978850885
44.2658142950386	31.2270789482328
44.7927560950629	31.2681642471974
45.3255761591718	31.3087644496007
45.858194031287	31.3488900264062
46.3857384421863	31.3885510390952
46.9185421881266	31.4277574163583
47.4543738430366	31.4665186268995
47.9876934112981	31.504843797343
48.5091499034315	31.5427419904338
49.0333324153908	31.5802227429357
49.5644423961639	31.6172944092291
50.0814768043347	31.6539662714079
50.6063789813779	31.6902461843295
51.1356461877003	31.7261412090743
51.6628660014831	31.7616589181311
52.1903184032999	31.7968073257485
52.71438605804	31.8315936082027
53.2315972540528	31.8660246188876
53.7640990992077	31.900105905291
54.299849639181	31.9338436853459
54.8318884992041	31.9672440975328
55.3631060863845	32.0003132980622
55.8960696891882	32.0330572040024
56.4306283853948	32.0654815651098
56.9582763742656	32.0975920498655
57.4857231560163	32.1293942799458
58.0249568987638	32.1608938049103
58.5624973340891	32.1920956448281
59.1032075542025	32.223004959657
59.6303558615036	32.2536266723624
60.163951296825	32.2839661175624
60.6878127809614	32.3140280914907
61.2152359788306	32.3438170872129
61.7344290288165	32.3733376231756
62.269240826834	32.4025941228361
62.7969323759899	32.4315908362821
63.3185641518794	32.4603318138561
63.839681761805	32.4888212669126
64.3676248197444	32.5170631610681
64.8891221946105	32.5450615349081
65.4246311075985	32.572820214392
65.9644769765437	32.6003431448551
66.4895639824681	32.6276339547485
67.0185024333186	32.6546963031282
67.5508919944987	32.6815337679039
68.0813186825253	32.7081499677007
68.6090688407421	32.7345496145684
69.134461035952	32.7607353375321
69.6642323667184	32.7867098225313
70.1933388197795	32.8124761722717
70.7291375705972	32.8380371126051
71.2583721368574	32.8633954568919
71.7864269879647	32.8885540010801
72.313837360125	32.9135157658285
72.8453742433339	32.938283608667
73.3779105814174	32.9628603000685
73.9105448503979	32.9872485156414
74.4351982176304	33.0114508951463
74.9786132876761	33.0354699820479
75.5196203887463	33.0593084269847
76.0577234169468	33.082968979707
76.5909239668399	33.1064539668035
77.125839012675	33.1297654598923
77.6549336528406	33.1529056659088
78.1875154986046	33.1758767540386
78.7153287637047	33.1986809653487
79.2454627025872	33.2213205852386
79.7698705317453	33.243797722234
80.2867765920237	33.266114594941
80.8126646117307	33.2882733880635
81.3475473960862	33.3102762357373
81.8717808360234	33.3321259116434
82.4010450141504	33.3538250016538
82.9319454119541	33.3753746909164
83.4615979068913	33.3967766964592
83.9995676642284	33.4180327791506
84.5328344954178	33.4391447114846
85.0734196403064	33.460114228305
85.6130759306252	33.4809431719311
86.1589700449258	33.5016333263805
86.700831213966	33.5221863735636
87.2367336996831	33.5426042114273
87.7742496859282	33.562888455396
88.3048523562029	33.5830408171539
88.8273283112794	33.6030628585705
89.3581606219523	33.6229561794173
89.9020064827055	33.6427222044155
90.4388996809721	33.6623627558981
90.9707343238406	33.6818793152125
91.5001309798099	33.7012733066688
92.0376505288295	33.7205462413108
92.5790404276922	33.7396993140289
93.1212127488106	33.7587340488502
93.6518675968982	33.7776517162241
94.1765397330746	33.7964537986878
94.7100638542324	33.8151415797011
95.2390308235772	33.8337164394797
95.7693518013693	33.8521796938985
96.3005471616052	33.870532696425
96.8292692690156	33.8887767107845
97.3631238536909	33.9069130242582
97.8915824093856	33.9249427912793
98.4192981319502	33.9428672779478
98.9468164229766	33.9606874632304
99.4713103240356	33.9784045905556
99.991425618995	33.9960198712457
100.514913896099	34.01353426848
101.043823525775	34.0309495655834
101.576321093831	34.0482665730522
102.113191088662	34.0654861121601
102.648447112646	34.0826092664513
103.1750520817	34.0996371019706
103.697571353521	34.1165708232866
104.21840605652	34.1334111835542
104.747425358277	34.1501591982876
105.269353107549	34.166815985783
105.793555276468	34.1833823497607
106.321743415203	34.1998593685055
106.854156387039	34.2162479247833
107.386632938869	34.2325489919758
107.923846957274	34.2487634329326
108.460858089384	34.2648923221645
108.992677275557	34.2809363974174
109.523127886001	34.296896719474
110.051863084082	34.3127742322865
110.58143050503	34.3285698708924
111.116801960859	34.3442845638248
111.651166962925	34.3599192578828
112.187564086169	34.3754743710826
112.722409105394	34.3909511238549
113.255235749297	34.4063504529361
113.774228948168	34.4216724334092
114.302922188304	34.4369179018248
114.840787134599	34.4520876396131
115.370436199475	34.4671823970916
115.89591996232	34.4822028285057
116.429723897018	34.4971497152135
116.959943332709	34.5120238164007
117.488843115512	34.5268258611993
118.024165068753	34.5415565917023
118.558786344714	34.5562165938056
119.092383892741	34.5708065259422
119.626060342416	34.585327238331
120.153684723657	34.5997792350083
120.693580772728	34.6141632501203
121.242356792558	34.6284799071836
121.780953133479	34.6427297964387
122.311224815436	34.6569135710233
122.848275305238	34.6710319594602
123.386253089178	34.6850854051081
123.923442226835	34.6990745712886
124.453482196666	34.7130000396617
124.985869047698	34.7268624433689
125.514218930621	34.7406623641735
126.047998669557	34.7544003564908
126.594898432493	34.7680769920856
127.127462201286	34.7816928829765
127.662430557422	34.7952484474997
128.191747272387	34.8087444032354
128.723262498621	34.822181185591
129.260232744738	34.8355593690794
129.799512393773	34.8488795788694
130.332413168158	34.8621422074828
130.867859822232	34.8753477675072
131.406506589148	34.8884969024233
131.943504440133	34.9015900209517
132.477197761182	34.9146277482206
133.001496698242	34.9276104979041
133.522542215418	34.9405387590254
134.053638191428	34.9534130816509
134.58286045678	34.9662338803808
135.11794808507	34.9790016132807
135.653333326336	34.9917167041738
136.176251460332	35.0043797200521
136.70097993128	35.0169909786752
137.207932672929	35.0295509884172
137.722565409262	35.0420600682648
138.246631759219	35.0545188592211
138.776856661309	35.0669275352615
139.295562993269	35.0792866767453
139.820379977114	35.0915965813044
140.346527454909	35.1038577353928
140.87348387111	35.1160705056593
141.396322687156	35.1282352501577
141.927773883101	35.1403523770324
142.455053759273	35.1524223283457
142.978380753193	35.1644453663488
143.5081070913	35.1764220085247
144.040787314065	35.1883525314897
144.56625262415	35.2002373204477
145.092300903052	35.2120767693855
145.622710168827	35.2238711841399
146.150613948703	35.2356209971863
146.676755419467	35.2473264664442
147.198343772441	35.258988129346
147.709537822753	35.2706063455011
148.227514800616	35.2821817845879
148.734704984818	35.2937149632092
149.253145472612	35.3052059885986
149.773371772841	35.3166550113053
150.295345676132	35.3280622999577
150.817468611989	35.3394280883959
151.33861384308	35.3507526106344
151.854087763	35.3620362995624
152.373405360151	35.3732793524906
152.886966985185	35.3844820874627
153.418032965157	35.3956448145441
153.939750811085	35.4067678680878
154.466031908058	35.4178514723321
154.995568227023	35.4288959755647
155.514980934095	35.4399016770072
156.042607489973	35.4508689019359
156.573011382949	35.4617978226457
157.105280439835	35.4726888063865
157.638534638565	35.4835422311802
158.141780351754	35.4943591124881
158.667839129921	35.5051381976488
159.155790823046	35.5158812341606


==> figs/MRI/Spiral/Knee1/REDEnergy_QNP/lst_cost_time.txt <==
0	51.36723
0.3329739	30.7168
0.8138486	1.269569
1.303872	0.0535349
1.791512	0.02258937
2.277562	0.01827424
2.761835	0.01622632
3.248928	0.01485409
3.734659	0.01384608
4.221312	0.01307567
4.7068	0.01247138
5.193333	0.01198744
5.674986	0.0115933
6.156974	0.01126758
6.637658	0.01099484
7.116377	0.01076389
7.600358	0.01056644
8.087035	0.01039606
8.569139	0.01024793
9.051804	0.01011815
9.539405	0.01000377
10.02524	0.009902366
10.51468	0.009811993
11.00852	0.0097311
11.50342	0.009658208
12.00212	0.009592375
12.50405	0.009532651
13.01033	0.009478314
13.51528	0.009428705
14.01016	0.009383192
14.49455	0.009341399
14.98105	0.00930289
15.47137	0.009267339
15.9623	0.00923444
16.46086	0.009203893
16.94828	0.009175554
17.43815	0.009149129
17.91491	0.009124463
18.38774	0.009101357
18.86181	0.009079707
19.34254	0.009059374
19.83372	0.009040306
20.32556	0.00902237
20.8138	0.009005445
21.30012	0.00898947
21.78609	0.008974389
22.26517	0.008960088
22.74645	0.008946581
23.22906	0.008933761
23.70566	0.00892157
24.20523	0.008909987
24.70476	0.008898934
25.19943	0.008888408
25.68984	0.008878447
26.17617	0.008868892
26.67384	0.008859769
27.17681	0.008851063
27.68451	0.008842729
28.18728	0.008834762
28.68824	0.008827128
29.1877	0.008819825
29.6809	0.008812766
30.17068	0.008806015
30.66594	0.008799549
31.16382	0.008793305
31.66862	0.008787303
32.18098	0.008781528
32.67989	0.00877595
33.19114	0.008770589
33.69182	0.008765425
34.19072	0.008760456
34.69754	0.008755593
35.20742	0.008750953
35.71198	0.008746451
36.21916	0.00874211
36.71894	0.008737882
37.21362	0.008733811
37.71342	0.00872987
38.20736	0.008726015
38.69243	0.008722297
39.18229	0.008718721
39.67725	0.008715219
40.18098	0.008711806
40.67705	0.008708514
41.15751	0.008705298
41.64539	0.008702191
42.1319	0.008699155
42.62469	0.008696214
43.12024	0.008693342
43.61732	0.008690569
44.11464	0.008687845
44.62164	0.008685169
45.12112	0.008682566
45.61672	0.008680058
46.11456	0.008677621
46.62319	0.008675235
47.12803	0.008672872
47.62582	0.008670576
48.12459	0.008668317
48.62205	0.008666141
49.11608	0.008664008
49.60956	0.008661896
50.10471	0.008659828
50.59686	0.00865786
51.09707	0.008655894
51.59263	0.008653989
52.0923	0.008652106
52.59912	0.008650271
53.10353	0.008648475
53.60453	0.008646713
54.09756	0.008644964
54.59655	0.008643252
55.08794	0.008641607
55.59394	0.008639957
56.10474	0.008638338
56.61237	0.008636754
57.11715	0.00863521
57.6291	0.008633664
58.14142	0.008632166
58.64774	0.008630692
59.1577	0.008629255
59.66938	0.008627817
60.1725	0.008626437
60.67495	0.00862502
61.18584	0.008623681
61.70426	0.00862236
62.22911	0.008621017
62.7533	0.008619736
63.26629	0.008618479
63.77894	0.008617228
64.28355	0.008615999
64.80315	0.008614785
65.30823	0.008613598
65.82295	0.008612402
66.34336	0.008611234
66.87097	0.0086101
67.38784	0.008608952
67.91466	0.008607843
68.42319	0.008606707
68.93587	0.008605634
69.45873	0.008604536
69.98388	0.008603491
70.50133	0.00860245
71.02551	0.008601386
71.55383	0.008600371
72.06698	0.008599352
72.58065	0.008598358
73.10042	0.008597356
73.62148	0.00859641
74.14143	0.008595427
74.65832	0.008594471
75.18668	0.008593515
75.70648	0.008592599
76.21649	0.008591669
76.72733	0.008590763
77.24893	0.008589849
77.76614	0.00858895
78.28432	0.008588043
78.80257	0.008587168
79.32815	0.008586281
79.84703	0.00858542
80.37364	0.008584556
80.89443	0.00858372
81.41437	0.008582891
81.93429	0.00858207
82.4636	0.008581227
82.99151	0.008580397
83.52692	0.008579593
84.05641	0.008578778
84.57294	0.008577962
85.09051	0.008577164
85.62298	0.008576364
86.14674	0.008575575
86.67101	0.008574818
87.19922	0.00857405
87.72292	0.008573295
88.22682	0.008572526
88.74152	0.008571788
89.26475	0.00857102
89.78594	0.008570289
90.30537	0.008569499
90.819	0.008568773
91.3343	0.008568059
91.84786	0.008567341
92.36378	0.008566617
92.88813	0.008565915
93.41617	0.00856519
93.94122	0.008564482
94.46177	0.008563804
94.97631	0.008563096
95.48364	0.008562387
96.00109	0.008561705
96.51588	0.008560999
97.01847	0.008560315
97.52982	0.00855963
98.04768	0.008558972
98.56133	0.008558291
99.07492	0.008557639
99.59446	0.008556977
100.1243	0.00855632
100.6478	0.00855567
101.1807	0.008555014
101.7065	0.008554356
102.2302	0.008553684
102.755	0.008553043
103.2702	0.008552399
103.785	0.008551737
104.3012	0.008551074
104.8166	0.00855042
105.3384	0.008549769
105.8572	0.008549138
106.3752	0.008548504
106.8835	0.008547889
107.3948	0.008547258
107.9017	0.008546625
108.4147	0.008545982
108.9226	0.008545361
109.4359	0.008544733
109.946	0.008544106
110.4403	0.008543462
110.9461	0.008542863
111.4559	0.008542246
111.9699	0.008541656
112.4745	0.008541043
112.9811	0.008540434
113.4899	0.008539804
114.0039	0.008539194
114.518	0.00853859
115.0358	0.008537986
115.5516	0.008537377
116.0621	0.00853678
116.5762	0.008536194
117.0936	0.00853557
117.608	0.00853497
118.1154	0.008534396
118.6262	0.008533794
119.1447	0.008533201
119.6623	0.0085326
120.1714	0.008531994
120.6821	0.008531409
121.1967	0.008530821
121.7046	0.008530236
122.2132	0.008529626
122.7084	0.008529029
123.2111	0.008528452
123.7271	0.008527865
124.2336	0.008527271
124.7347	0.008526704
125.2491	0.008526129
125.7644	0.008525564
126.2733	0.008524973
126.7764	0.008524375
127.2801	0.008523776
127.7895	0.008523217
128.3044	0.008522629
128.806	0.00852207
129.3114	0.008521491
129.8221	0.008520926
130.3271	0.008520344
130.8162	0.008519753
131.3073	0.008519172
131.7993	0.008518616
132.2887	0.008518059
132.7831	0.008517496
133.2913	0.008516887
133.7987	0.008516304
134.3026	0.008515738
134.8125	0.008515188
135.3251	0.008514611
135.8365	0.008514039
136.3465	0.00851349
136.8561	0.008512929
137.368	0.008512351
137.8539	0.008511795
138.3473	0.008511233
138.8425	0.008510644
139.3469	0.008510104
139.8549	0.008509537
140.3614	0.008508982
140.8657	0.008508419
141.37	0.008507843
141.8694	0.008507265
142.362	0.008506686
142.8652	0.008506137
143.3597	0.008505595
143.864	0.008505016
144.3717	0.008504449
144.8772	0.008503896
145.3816	0.008503347
145.8862	0.008502772
146.3856	0.008502209
146.8833	0.008501648
147.3778	0.008501099
147.8725	0.008500534
148.37	0.008499985
148.8539	0.008499437
149.3483	0.008498864
149.8487	0.008498295
150.3428	0.008497727
150.8423	0.008497169
151.3362	0.008496614


==> figs/MRI/Spiral/Knee1/REDEnergy_QNP/lst_iter_diff.txt <==
1.732884216308593750e+01
7.803387451171875000e+02
4.746858978271484375e+01
1.537126421928405762e+00
2.562766671180725098e-01
1.249319985508918762e-01
8.387457579374313354e-02
6.159486621618270874e-02
4.705721139907836914e-02
3.689242899417877197e-02
2.954263985157012939e-02
2.405253984034061432e-02
1.986837200820446014e-02
1.663775742053985596e-02
1.408550143241882324e-02
1.203773077577352524e-02
1.038371399044990540e-02
9.031496942043304443e-03
7.909536361694335938e-03
6.970788817852735519e-03
6.179415620863437653e-03
5.506522953510284424e-03
4.931119736284017563e-03
4.440809600055217743e-03
4.011288285255432129e-03
3.639489179477095604e-03
3.311448264867067337e-03
3.023969009518623352e-03
2.769768703728914261e-03
2.547766081988811493e-03
2.346900058910250664e-03
2.165861893445253372e-03
2.003841567784547806e-03
1.857911120168864727e-03
1.727731083519756794e-03
1.610741368494927883e-03
1.504507381469011307e-03
1.407910487614572048e-03
1.318107009865343571e-03
1.237282413057982922e-03
1.162950997240841389e-03
1.093276194296777248e-03
1.029902254231274128e-03
9.728391305543482304e-04
9.198370389640331268e-04
8.703369530849158764e-04
8.244306663982570171e-04
7.818141020834445953e-04
7.425036747008562088e-04
7.067226688377559185e-04
6.733894115313887596e-04
6.399380508810281754e-04
6.093451520428061485e-04
5.817731143906712532e-04
5.554439849220216274e-04
5.315164453350007534e-04
5.076756933704018593e-04
4.857223539147526026e-04
4.653095384128391743e-04
4.463296791072934866e-04
4.284226160962134600e-04
4.114598850719630718e-04
3.952939005102962255e-04
3.798313555307686329e-04
3.654707688838243484e-04
3.521096659824252129e-04
3.393180086277425289e-04
3.266438434366136789e-04
3.153380530420690775e-04
3.045209450647234917e-04
2.937107346951961517e-04
2.837044303305447102e-04
2.741962671279907227e-04
2.651823742780834436e-04
2.566013718023896217e-04
2.484477881807833910e-04
2.408025320619344711e-04
2.333418960915878415e-04
2.262216294184327126e-04
2.195906126871705055e-04
2.136973052984103560e-04
2.069097390631213784e-04
2.009803865803405643e-04
1.952292077476158738e-04
1.897547335829585791e-04
1.845485821831971407e-04
1.797056611394509673e-04
1.749060465954244137e-04
1.703573652775958180e-04
1.660296256886795163e-04
1.617747620912268758e-04
1.575660426169633865e-04
1.535811024950817227e-04
1.497903285780921578e-04
1.461924111936241388e-04
1.428159739589318633e-04
1.396602456225082278e-04
1.367787335766479373e-04
1.336354907834902406e-04
1.305433397646993399e-04
1.276253315154463053e-04
1.247395266545936465e-04
1.221210259245708585e-04
1.196535959024913609e-04
1.171545081888325512e-04
1.146415670518763363e-04
1.122151370509527624e-04
1.101163215935230255e-04
1.078963032341562212e-04
1.056739783962257206e-04
1.036490357364527881e-04
1.017198810586705804e-04
9.985829819925129414e-05
9.806005255086347461e-05
9.693575702840462327e-05
9.467976633459329605e-05
9.306970605393871665e-05
9.150052937911823392e-05
8.995075040729716420e-05
8.841857197694480419e-05
8.690272079547867179e-05
8.548863843316212296e-05
8.417051867581903934e-05
8.275587606476619840e-05
8.154487295541912317e-05
8.020202949410304427e-05
7.889965490903705359e-05
7.764671318000182509e-05
7.643365097464993596e-05
7.527232810389250517e-05
7.416858716169372201e-05
7.312012166948989034e-05
7.208683382486924529e-05
7.106795237632468343e-05
7.008708780631422997e-05
6.915472476975992322e-05
6.826618482591584325e-05
6.737245712429285049e-05
6.647892587352544069e-05
6.560685142176225781e-05
6.476937414845451713e-05
6.397312972694635391e-05
6.318303348962217569e-05
6.239348294911906123e-05
6.163510261103510857e-05
6.092215335229411721e-05
6.024668618920259178e-05
5.959013287792913616e-05
5.904064892092719674e-05
5.843878170708194375e-05
5.771385622210800648e-05
5.703337592422030866e-05
5.641638927045278251e-05
5.583043821388855577e-05
5.527219764189794660e-05
5.478617822518572211e-05
5.435521234176121652e-05
5.396674896473996341e-05
5.340726056601852179e-05
5.287427120492793620e-05
5.236999641056172550e-05
5.185031113796867430e-05
5.137223342899233103e-05
5.094357766211032867e-05
5.052854976383969188e-05
5.016505747335031629e-05
4.979326331522315741e-05
4.932945012114942074e-05
4.887540126219391823e-05
4.848503886023536325e-05
4.814473140868358314e-05
4.776770947501063347e-05
4.736636765301227570e-05
4.697460826719179749e-05
4.661474667955189943e-05
4.627722228178754449e-05
4.595497011905536056e-05
4.565014023683033884e-05
4.536825872492045164e-05
4.508179699769243598e-05
4.479836934478953481e-05
4.451704444363713264e-05
4.426696614245884120e-05
4.398589226184412837e-05
4.368623558548279107e-05
4.341146632214076817e-05
4.312551754992455244e-05
4.285702380002476275e-05
4.260507921571843326e-05
4.236488530295901000e-05
4.213484498905017972e-05
4.191368134343065321e-05
4.169607927906326950e-05
4.149499727645888925e-05
4.132684625801630318e-05
4.116421769140288234e-05
4.096293196198530495e-05
4.076329423696734011e-05
4.057188198203220963e-05
4.039628402097150683e-05
4.025095040560699999e-05
4.015382728539407253e-05
3.997684689238667488e-05
3.976143852923996747e-05
3.958049637731164694e-05
3.945323624066077173e-05
3.934038250008597970e-05
3.918115908163599670e-05
3.899751754943281412e-05
3.883652971126139164e-05
3.870428554364480078e-05
3.862003359245136380e-05
3.855021714116446674e-05
3.844439197564497590e-05
3.829963679891079664e-05
3.816626121988520026e-05
3.803875006269663572e-05
3.790792834479361773e-05
3.779566759476438165e-05
3.770748662645928562e-05
3.757964077522046864e-05
3.744550485862419009e-05
3.733174526132643223e-05
3.724349153344519436e-05
3.717710205819457769e-05
3.713911428349092603e-05
3.706457937369123101e-05
3.694602128234691918e-05
3.682749593281187117e-05
3.673570608953014016e-05
3.665274925879202783e-05
3.659391950350254774e-05
3.659528374555520713e-05
3.650274084066040814e-05
3.639433271018788218e-05
3.630188803072087467e-05
3.621466021286323667e-05
3.613565058913081884e-05
3.606069367378950119e-05
3.599622505134902894e-05
3.593308792915195227e-05
3.586360980989411473e-05
3.578641189960762858e-05
3.570931221474893391e-05
3.564230064512230456e-05
3.558375829015858471e-05
3.552704947651363909e-05
3.547396045178174973e-05
3.542367994668893516e-05
3.537407974363304675e-05
3.533174458425492048e-05
3.533078415784984827e-05
3.533232666086405516e-05
3.525002466631121933e-05
3.519240999594330788e-05
3.514410491334274411e-05
3.508526788209564984e-05
3.503893822198733687e-05
3.499507147353142500e-05
3.494162956485524774e-05
3.489427763270214200e-05
3.485425986582413316e-05
3.481941530480980873e-05
3.478275539237074554e-05
3.474855475360527635e-05
3.471371383056975901e-05
3.467926580924540758e-05
3.464407564024440944e-05
3.461749656707979739e-05
3.458702849457040429e-05
3.456126432865858078e-05
3.453254248597659171e-05
3.450359872658737004e-05
3.447063863859511912e-05
3.442927481955848634e-05
3.439632564550265670e-05
3.436390761635266244e-05
3.435219696257263422e-05
3.437664418015629053e-05
3.435640610405243933e-05
3.428945638006553054e-05
3.424403257668018341e-05
3.421925794100388885e-05
3.420812208787538111e-05
3.420210123294964433e-05
3.419721906539052725e-05
3.418033520574681461e-05
3.415509490878321230e-05
3.413296508369967341e-05
3.411661600694060326e-05
3.410153294680640101e-05
3.408875636523589492e-05
3.407393523957580328e-05
3.406117684789933264e-05
3.404628296266309917e-05
3.403559458092786372e-05
3.402563743293285370e-05
3.401746653253212571e-05
3.400904461159370840e-05
3.400235800654627383e-05


==> figs/MRI/Spiral/Knee1/REDEnergy_QNP/lst_iter_diff_norm.txt <==
1.777371466159820557e-01
8.003719329833984375e+00
4.868722259998321533e-01
1.576588116586208344e-02
2.628559013828635216e-03
1.281392993405461311e-03
8.602783782407641411e-04
6.317615625448524952e-04
4.826528311241418123e-04
3.783954598475247622e-04
3.030107181984931231e-04
2.467002777848392725e-04
2.037844096776098013e-04
1.706488837953656912e-04
1.444711087970063090e-04
1.234676892636343837e-04
1.065028918674215674e-04
9.263357060262933373e-05
8.112593059195205569e-05
7.149745943024754524e-05
6.338056118693202734e-05
5.647888610837981105e-05
5.057713497080840170e-05
4.554816041490994394e-05
4.114267721888609231e-05
3.732923505594953895e-05
3.396461033844389021e-05
3.101601396338082850e-05
2.840875276888255030e-05
2.613173455756623298e-05
2.407150714134331793e-05
2.221464819740504026e-05
2.055285040114540607e-05
1.905608223751187325e-05
1.772086034179665148e-05
1.652092942094895989e-05
1.543131656944751740e-05
1.444054942112416029e-05
1.351945957139832899e-05
1.269046424567932263e-05
1.192806757899234071e-05
1.121343211707426235e-05
1.056342352967476472e-05
9.978142770705744624e-06
9.434515050088521093e-06
8.926806003728415817e-06
8.455957868136465549e-06
8.018851076485589147e-06
7.615655249537667260e-06
7.248659585457062349e-06
6.906769158376846462e-06
6.563668193848570809e-06
6.249885245779296383e-06
5.967086508462671191e-06
5.697035703633446246e-06
5.451617653307039291e-06
5.207089543546317145e-06
4.981920028512831777e-06
4.772551619680598378e-06
4.577880190481664613e-06
4.394212737679481506e-06
4.220230493956478313e-06
4.054420514876255766e-06
3.895825557265197858e-06
3.748532890313072130e-06
3.611491592891979963e-06
3.480291297819348983e-06
3.350295855852891691e-06
3.234335508750518784e-06
3.123387386949616484e-06
3.012509978361777030e-06
2.909878048740210943e-06
2.812355432979529724e-06
2.719902340686530806e-06
2.631889401527587324e-06
2.548260454204864800e-06
2.469845185260055587e-06
2.393323484284337610e-06
2.320292878721375018e-06
2.252280410175444558e-06
2.191834255427238531e-06
2.122216073985327967e-06
2.061400437014526688e-06
2.002412202273262665e-06
1.946262045748881064e-06
1.892863906505226623e-06
1.843191398620547261e-06
1.793963065210846253e-06
1.747308488120324910e-06
1.702920030766108539e-06
1.659279064369911794e-06
1.616111376279150136e-06
1.575239025441987906e-06
1.536358013254357502e-06
1.499455265729920939e-06
1.464823981223162264e-06
1.432456656402791850e-06
1.402901716573978774e-06
1.370662403132882901e-06
1.338946958640008233e-06
1.309017761741415597e-06
1.279418938793241978e-06
1.252561673936725128e-06
1.227253960678353906e-06
1.201621444124612026e-06
1.175846932710555848e-06
1.150959747064916883e-06
1.129432689594978001e-06
1.106662580241390970e-06
1.083868824025557842e-06
1.063099603015871253e-06
1.043312749970937148e-06
1.024219045575591736e-06
1.005774947770987637e-06
9.942433507603709586e-07
9.711042139315395616e-07
9.545902912577730604e-07
9.384957024849427398e-07
9.226000088347063866e-07
9.068849067261908203e-07
8.913372084862203337e-07
8.768333827902097255e-07
8.633138008917740081e-07
8.488041771670395974e-07
8.363832648683455773e-07
8.226101044783717953e-07
8.092520147329196334e-07
7.964009114402870182e-07
7.839588533897767775e-07
7.720474854977510404e-07
7.607267207276890986e-07
7.499729122173448559e-07
7.393747409878415056e-07
7.289243626473762561e-07
7.188639301602961496e-07
7.093009344316669740e-07
7.001873996159702074e-07
6.910207162036385853e-07
6.818560223109670915e-07
6.729113692927057855e-07
6.643215897383925039e-07
6.561547252204036340e-07
6.480509568973502610e-07
6.399527592293452471e-07
6.321742489490134176e-07
6.248617410165024921e-07
6.179336082823283505e-07
6.111995389801450074e-07
6.055636276869336143e-07
5.993904323986498639e-07
5.919550858379807323e-07
5.849756234965752810e-07
5.786473593616392463e-07
5.726374183723237365e-07
5.669116944773122668e-07
5.619266971734759863e-07
5.575064392360218335e-07
5.535220566343923565e-07
5.477835429701372050e-07
5.423167976914555766e-07
5.371446150093106553e-07
5.318143507793138269e-07
5.269108100947050843e-07
5.225141990194970276e-07
5.182573659112676978e-07
5.145291765984438825e-07
5.107157790007477161e-07
5.059585532762866933e-07
5.013014856558584142e-07
4.972976626049785409e-07
4.938072493132494856e-07
4.899401915281487163e-07
4.858237616645055823e-07
4.818056140720727853e-07
4.781146003551839385e-07
4.746526940380135784e-07
4.713474481832236052e-07
4.682208896156225819e-07
4.653297196455241647e-07
4.623915401680278592e-07
4.594845108840672765e-07
4.565990536775643704e-07
4.540340512448892696e-07
4.511511519922350999e-07
4.480776567561406409e-07
4.452594453141500708e-07
4.423265238528983900e-07
4.395726591610582545e-07
4.369885289179364918e-07
4.345249351445090724e-07
4.321654785144346533e-07
4.298970566196658183e-07
4.276651850432244828e-07
4.256027352766977856e-07
4.238780491050420096e-07
4.222100358219904592e-07
4.201454828489659121e-07
4.180978692147618858e-07
4.161346112141472986e-07
4.143335274875425966e-07
4.128428940930461977e-07
4.118467131775105372e-07
4.100314754396094941e-07
4.078221138570370385e-07
4.059662330746505177e-07
4.046609660690592136e-07
4.035034351090871496e-07
4.018703236852161353e-07
3.999867885795538314e-07
3.983355725267756497e-07
3.969791748659190489e-07
3.961150412123970455e-07
3.953989278215885861e-07
3.943135311601508874e-07
3.928288094812160125e-07
3.914608157629118068e-07
3.901529623817623360e-07
3.888111734795529628e-07
3.876597247653990053e-07
3.867552891279046889e-07
3.854439967199141392e-07
3.840682154532260029e-07
3.829014190159796271e-07
3.819962159923306899e-07
3.813152886777970707e-07
3.809256554632156622e-07
3.801611683229566552e-07
3.789451454849768197e-07
3.777294637075101491e-07
3.767879945826280164e-07
3.759371338674100116e-07
3.753337409762025345e-07
3.753477244572422933e-07
3.743985530491045211e-07
3.732866389327682555e-07
3.723384622844605474e-07
3.714437752933008596e-07
3.706333870923117502e-07
3.698645798522193218e-07
3.692033487823209725e-07
3.685557601329492172e-07
3.678431426124006975e-07
3.670513422093790723e-07
3.662605649878969416e-07
3.655732427887414815e-07
3.649727773336053360e-07
3.643911554718215484e-07
3.638466239408444380e-07
3.633309120232297573e-07
3.628221634244255256e-07
3.623879649694572436e-07
3.623781026362848934e-07
3.623939335284376284e-07
3.615497803366451990e-07
3.609588361541682389e-07
3.604633889153774362e-07
3.598599107590416679e-07
3.593847281990747433e-07
3.589347841170820175e-07
3.583866430290072458e-07
3.579009728582605021e-07
3.574905349523760378e-07
3.571331319562887074e-07
3.567571127405244624e-07
3.564063320027344162e-07
3.560489858500659466e-07
3.556956471584271640e-07
3.553347198703704635e-07
3.550620988335140282e-07
3.547496021383267362e-07
3.544853655057522701e-07
3.541907460657967022e-07
3.538938813107961323e-07
3.535558334988309070e-07
3.531315826421632664e-07
3.527936200953263324e-07
3.524611145167000359e-07
3.523410043726471486e-07
3.525917406932421727e-07
3.523841769492719322e-07
3.516974800277239410e-07
3.512315913667407585e-07
3.509774728627235163e-07
3.508632744342321530e-07
3.508015140596398851e-07
3.507514350076235132e-07
3.505782615320640616e-07
3.503193966025719419e-07
3.500923924093513051e-07
3.499247043237119215e-07
3.497700049592822324e-07
3.496389808788080700e-07
3.494869531550648389e-07
3.493560996048472589e-07
3.492033329166588373e-07
3.490937103833857691e-07
3.489915627596928971e-07
3.489077755602920661e-07
3.488213735636236379e-07
3.487527919787680730e-07


==> figs/MRI/Spiral/Knee1/REDEnergy_QNP/lst_psnr_time.txt <==
0	19.7823647711505
0.332973899785429	20.8234734666049
0.813848607707769	29.4584588595609
1.30387186165899	34.7097663917456
1.79151231655851	35.6052341758424
2.27756185550243	36.1563708890451
2.76183523144573	36.6238280978143
3.24892816925421	37.0389428121362
3.73465878330171	37.4130658593989
4.22131182160228	37.7534320966849
4.70680027874187	38.0654232514713
5.19333256175742	38.3533585740895
5.67498609190807	38.6205188520737
6.15697390772402	38.8695594394101
6.63765819231048	39.1027567278553
7.11637718649581	39.32194772685
7.60035836044699	39.5286306057155
8.08703544130549	39.7241199244142
8.56913892738521	39.9095384362375
9.05180336628109	40.0858062605301
9.53940468560904	40.2536828760286
10.0252434774302	40.4138630883397
10.51468018163	40.5669531440871
11.0085155474953	40.7135013087496
11.5034228903241	40.8540691490882
12.0021158731543	40.9889907322833
12.5040536872111	41.1186656405454
13.0103316004388	41.2433989638908
13.5152760064229	41.363522949493
14.0101583315991	41.479322954781
14.4945493885316	41.5911468285679
14.9810482938774	41.6991155334297
15.4713749438524	41.8033997402031
15.9623001939617	41.9041921654873
16.4608546532691	42.0016650370237
16.9482807791792	42.0960210035589
17.4381521339528	42.1874220366763
17.9149048430845	42.2759938286239
18.3877365901135	42.3618560727119
18.8618090888485	42.4450767802257
19.3425430729985	42.5258053115894
19.8337256661616	42.6041341371538
20.3255588402972	42.6801145155386
20.8138038050383	42.7538666817358
21.3001163122244	42.8255220916146
21.7860953179188	42.8951553233195
22.2651714500971	42.9628439922452
22.7464509811252	43.0286486951789
23.2290616231039	43.0926186281738
23.7056597182527	43.1548254967813
24.2052271803841	43.2153628760585
24.7047581891529	43.2742864126656
25.199426013045	43.3315506019743
25.6898357109167	43.3872487725342
26.1761718839407	43.4414652939952
26.6738389101811	43.4942171707675
27.1768137412146	43.5455803026467
27.6845045262016	43.5955394555841
28.1872800574638	43.6441577569289
28.688240215648	43.6914884875239
29.1876968075521	43.7375742309781
29.6808998417109	43.7824495430509
30.1706831436604	43.8261452946542
30.6659366106614	43.8686865728543
31.1638233545236	43.9100960580647
31.6686250464991	43.9504164368036
32.1809757156298	43.9896883954888
32.6798888812773	44.0279307741814
33.1911392933689	44.0651426579047
33.6918181311339	44.1013882405814
34.1907216431573	44.1366857720285
34.6975380582735	44.1710312627258
35.2074190783314	44.2044639069613
35.7119820634834	44.2370072607656
36.2191607598215	44.2686863917183
36.7189424065873	44.2995212272437
37.2136208317243	44.3295356466771
37.7134245969355	44.3587521234849
38.2073647179641	44.3871844334966
38.6924319989048	44.4148501754949
39.1822858438827	44.4417772375287
39.6772490027361	44.4680048314936
40.1809858297929	44.4934858668834
40.6770477849059	44.518267999685
41.1575070186518	44.5423645224733
41.6453888374381	44.5657928879624
42.1318982853554	44.5885690760416
42.624689635355	44.6107158919291
43.1202435381711	44.6322387622242
43.6173211471178	44.6531515795142
44.1146337091923	44.6734719687911
44.6216405075975	44.6932072235582
45.1211210615002	44.7123623895746
45.6167235453613	44.7309546832496
46.114563475363	44.7489989030734
46.6231909953058	44.7665084585921
47.128029899206	44.7834983854567
47.6258213361725	44.7999853099534
48.1245931400917	44.8159845038737
48.6220469810069	44.8314841784233
49.1160791469738	44.846494105808
49.6095599657856	44.8610245767201
50.1047082757577	44.8750857678366
50.5968633680604	44.8886948422002
51.0970698003657	44.9018649816256
51.5926327328198	44.9145993898306
52.092301547993	44.9268996996814
52.5991267808713	44.9387745390752
53.1035343077965	44.9502441918074
53.6045317146927	44.9613058339754
54.0975656346418	44.9719656403954
54.5965491235256	44.9822350261293
55.0879345792346	44.9921230036414
55.59394434141	45.0016365910535
56.1047400450334	45.0107824120948
56.6123652509414	45.0195896027051
57.1171445236541	45.0280181326627
57.6291008149274	45.0360967891485
58.1414174200036	45.0438335039922
58.647739931941	45.0512313836085
59.1576963700354	45.0582952252014
59.6693783658557	45.0650322453477
60.172495411709	45.0714467982289
60.6749457637779	45.0775489268251
61.185835799668	45.0833379540422
61.7042580018751	45.088826398635
62.2291134567931	45.0940137143368
62.7532971124165	45.0989090469271
63.2662904853933	45.1035137515411
63.7789384848438	45.1078362671552
64.2835465008393	45.1118817060428
64.8031457047909	45.1156550249738
65.3082248196006	45.1191620138409
65.8229493307881	45.1224061374419
66.3433576496318	45.125392107382
66.870972902514	45.1281242380583
67.3878440097906	45.1306081825796
67.9146568197757	45.1328461036267
68.4231944535859	45.134841011099
68.9358674013056	45.1366000960474
69.4587297141552	45.1381249521555
69.9838776085526	45.1394204909133
70.5013247914612	45.1404917128948
71.0255147013813	45.1413397592672
71.5538331512362	45.141969749294
72.0669819959439	45.1423853220778
72.580651728902	45.142591590648
73.1004158169962	45.1425890457796
73.6214754609391	45.1423819928785
74.141425171867	45.1419753021944
74.6583177107386	45.141370028346
75.1866741837002	45.1405695396165
75.706478303764	45.1395765629494
76.2164921327494	45.1383958181959
76.7273272597231	45.1370307853056
77.248934220057	45.1354821377701
77.766133533325	45.1337550134282
78.2843144275248	45.1318482168482
78.8025715667754	45.1297648811261
79.3281470839866	45.1275088124425
79.8470320710912	45.1250832578613
80.3736400101334	45.1224910895102
80.8944306103513	45.1197359267634
81.4143646354787	45.1168187296415
81.9342884677462	45.1137428344926
82.463601056952	45.1105086010902
82.9915104419924	45.1071185611576
83.5269156107679	45.1035752848031
84.0564108258113	45.0998822461612
84.5729389288463	45.0960430621814
85.0905046919361	45.0920580003196
85.622980334796	45.0879289603299
86.1467425217852	45.0836584159045
86.6710035330616	45.0792502855915
87.1992220650427	45.0747064131764
87.7229160242714	45.0700267190932
88.2268216572702	45.0652144014327
88.741526581347	45.0602702638778
89.264750612434	45.0551953630645
89.785941105336	45.0499913648335
90.3053632131778	45.0446601469952
90.819003239274	45.0392036416467
91.3342940304428	45.0336238174956
91.8478642413393	45.027920872589
92.3637787494808	45.0220983877253
92.8881338280626	45.0161598152348
93.4161698594689	45.0101063795171
93.9412253065966	45.0039398298603
94.4617696497589	44.9976625335523
94.9763078335673	44.9912748523175
95.4836399238557	44.9847770158124
96.0010891468264	44.9781719708243
96.5158804706298	44.9714601735335
97.0184714687057	44.9646437581078
97.5298199024983	44.9577231425096
98.0476866425015	44.9506983850154
98.5613254685886	44.9435701540252
99.0749206016771	44.936343126932
99.5944609888829	44.9290185434197
100.124268449843	44.9215974819671
100.647766084876	44.9140819930616
101.180683713872	44.9064693300877
101.706483996008	44.898758046435
102.23025023099	44.8909550347283
102.7550428221	44.8830645716287
103.270190040115	44.8750854249255
103.78496046178	44.8670158709725
104.301226848736	44.8588547683685
104.816614964511	44.8506085239495
105.338386708405	44.842279023236
105.857248615474	44.8338676635105
106.375222313683	44.8253719439554
106.883543304633	44.8167907707223
107.394766640849	44.808123440378
107.901698804926	44.7993743370541
108.414688799996	44.7905509597508
108.92261903733	44.7816501308975
109.43592688255	44.7726726518151
109.946016279515	44.7636199378168
110.440347212367	44.7544921757028
110.946146687493	44.7452882948698
111.455921934452	44.7360116888294
111.969910304993	44.7266657555619
112.474495371804	44.7172509674903
112.981102684978	44.7077624962212
113.489913482219	44.6982001532813
114.003852625843	44.688563552804
114.518018803094	44.6788561561529
115.035799524281	44.6690857052762
115.551565665286	44.6592515738974
116.062117270194	44.6493520986018
116.576245134231	44.6393878218383
117.0936063095	44.6293555998096
117.607995027211	44.619250587387
118.115378624294	44.6090868663369
118.626152212266	44.5988636560913
119.144704506267	44.588582442898
119.662291693501	44.5782427747375
120.171423448715	44.5678451930284
120.68205309473	44.5573902744247
121.196690163109	44.5468759654985
121.70460016327	44.5363037131774
122.213199260179	44.5256749647101
122.708386652172	44.5149924009612
123.211139225401	44.5042566614369
123.727047852706	44.4934664865849
124.233594624791	44.4826229135912
124.73472912889	44.4717267008475
125.249119834974	44.460777081783
125.764389556833	44.449775095707
126.273338051978	44.4387216302489
126.776368816849	44.4276173316675
127.280115932226	44.416456810945
127.789485525806	44.4052414328957
128.304357757792	44.3939830588736
128.805988729	44.3826781602643
129.311449049041	44.3713266345525
129.82212919509	44.3599302636998
130.327082578093	44.3484892583797
130.816209555138	44.3370029461874
131.307276500389	44.3254737974117
131.799288152717	44.3139015545969
132.288690517657	44.3022866321025
132.783109366894	44.2906282930924
133.291290134657	44.2789263492712
133.798676105682	44.2671836560369
134.302640626673	44.2553998391282
134.812501706649	44.2435754862924
135.325127569493	44.231711264798
135.836495425552	44.2198071069075
136.346524511464	44.2078635852831
136.856101591606	44.1958813737302
137.367990245577	44.1838611706035
137.853862443473	44.171803990344
138.347286180593	44.1597112011783
138.842551720794	44.1475845403276
139.346900511067	44.1354234170165
139.854876358062	44.1232281744659
140.361392438877	44.1109961069498
140.865728710778	44.0987213006597
141.370048230048	44.0864136470495
141.869426647201	44.0740811587267
142.362033307552	44.0617197130787
142.865226171445	44.0493273117044
143.359695713501	44.036902260371
143.863987289369	44.0244446027187
144.371672814246	44.0119539789817
144.877219617832	43.9994342640364
145.381608441472	43.9868867478549
145.886238372419	43.9743113285312
146.385582898743	43.9617078003423
146.883341424167	43.9490764534474
147.377841616515	43.9364174759187
147.872499010526	43.9237310376626
148.37002351135	43.9110179020303
148.853857539129	43.8982781841953
149.348298239987	43.8855126419903
149.848726481199	43.8727202619857
150.342822307255	43.8599031750809
150.842269136105	43.8470615049336
151.336196091957	43.83419462479


==> figs/MRI/lst_psnr_time_PPnPRadialKnee1.txt <==
0	20.9885764331981
0.298650339012966	25.389672499513
0.383951460011303	27.1211091718599
0.468834307044744	28.3865341024871
0.553613455034792	29.3686522612287
0.639490549918264	30.187197911352
0.724200990051031	30.8903736869561
0.808413702994585	31.5089894832384
0.89361279993318	32.0616558504294
0.978760312078521	32.5608888475381
1.06601820606738	33.0158214482174
1.15129783703014	33.43345068697
1.23743782402016	33.8188912437186
1.32170234317891	34.1762582030179
1.40541170816869	34.5089979617678
1.48999241413549	34.8200289362677
1.57433931203559	35.111651840068
1.65769282891415	35.3856649522708
1.74106736900285	35.6437977210453
1.82562701497227	35.8872018720082
1.90903699793853	36.1170936935361
1.99328658101149	36.3348542743079
2.08107744995505	36.5409267061169
2.17502091289498	36.7365254164277
2.26935250987299	36.9221828778187
2.36066346801817	37.098533619939
2.45484130899422	37.2663811660571
2.54159876494668	37.4258947648504
2.6264085599687	37.5779970569094
2.71130691305734	37.7228679538893
2.79614255507477	37.8613233784751
2.88275196403265	37.9932044719549
2.97130301292054	38.1191250075289
3.05470441887155	38.2396029930722
3.1376839147415	38.3550898455741
3.22001280775294	38.4652431587614
3.30473742983304	38.5710326081429
3.39224496274255	38.6721833683158
3.47745613986626	38.7692012108093
3.56166264484636	38.8626222886926
3.64657027600333	38.9522600905891
3.73204135801643	39.0384370049884
3.81666091200896	39.1210431531255
3.90019854996353	39.2005090853698
3.98407802381553	39.27729859611
4.06783596379682	39.3507309121869
4.15298836678267	39.4213219025401
4.24338847282343	39.4898514131507
4.33360273577273	39.5557378351775
4.41643498465419	39.6189483393717
4.50026156450622	39.6799739281734
4.58880163053982	39.7389607072215
4.67445411649533	39.7960319446639
4.76518025645055	39.8508674756432
4.85520711448044	39.9036660080867
4.94566355855204	39.9546739448619
5.03064355370589	40.0039205807502
5.11995769571513	40.0518305162452
5.20376705378294	40.0981826936557
5.29120343178511	40.1424042740256
5.37365450360812	40.1856577622744
5.45769883063622	40.2275221015655
5.54189169360325	40.2676143919509
5.62578964652494	40.3064419209117
5.70874703652225	40.344101468958
5.79093521647155	40.3804125374676
5.87295691552572	40.4155542228264
5.95429192972369	40.449702968962
6.0376601787284	40.4824361304848
6.11962840566412	40.5144576173666
6.20266166049987	40.5453341247687
6.28501729248092	40.5745182740615
6.3729009795934	40.6031091072017
6.45569041464478	40.6307507153387
6.53773754253052	40.6577098393194
6.62037303671241	40.6830497246508
6.70456119882874	40.7078119360383
6.78809234593064	40.7320208132126
6.871765014017	40.75552602234
6.95446716900915	40.7780512691137
7.0376105310861	40.7996811446887
7.12000614916906	40.8203243053014
7.20521650929004	40.8404550707967
7.29062505532056	40.8594264584968
7.37568050832488	40.877630161189
7.45918445941061	40.8951732670358
7.54288136726245	40.9121463758787
7.62482734234072	40.9285712633049
7.70925456518307	40.9442711270067
7.79244632017799	40.9590295937026
7.8754022649955	40.9732359462878
7.95879355887882	40.9869911846669
8.04119762103073	40.9998478167969
8.12445145309903	41.0122463338879
8.2068082022015	41.024140052296
8.29147421708331	41.0351856034413
8.37285131588578	41.0459387954709
8.45655376184732	41.0560421382188
8.54197511170059	41.0656875331018
8.63072018278763	41.0746285433526
8.71920220484026	41.0829940779912
8.80895734787919	41.0905412182339
8.89383441302925	41.0979210020321
8.97744263103232	41.1046226835326
9.06082065403461	41.1108124703756
9.143373421859	41.1166441654224
9.22712081670761	41.1218759911296
9.31211095280014	41.1263486347982
9.39622687082738	41.1306937087174
9.48066874477081	41.1348169839343
9.56582971685566	41.1379000636016
9.65016728686169	41.1406609137632
9.7350287027657	41.1433626858869
9.82004634267651	41.1455453251214
9.90492770052515	41.1471056836749
9.99041661038063	41.1485027198208
10.0786875572521	41.1492221635693
10.1636712923646	41.1491366275671
10.2476687363815	41.1493069772139
10.330543136457	41.1487263027293
10.4155112314038	41.1478454488871
10.5007440515328	41.1468305112974
10.583751345519	41.1451465811077
10.6697515535634	41.1431716171734
10.7523700685706	41.1406273802886


==> figs/MRI/lst_psnr_time_PPnPSpiralBrain1.txt <==
0	19.8526893729825
0.291909191990271	22.7474436511759
0.374774619936943	23.7739140284187
0.457200170028955	24.6037510918477
0.539580042939633	25.2252015822328
0.61563504091464	25.7324372096744
0.703131899936125	26.1573395493358
0.785968335811049	26.5231921532393
0.868538145907223	26.844580241566
0.950233828974888	27.1315947145994
1.03334046690725	27.3912511518736
1.12184738274664	27.6287655486757
1.20539077580906	27.848011469961
1.28826971282251	28.051887427349
1.36984753492288	28.2427072414487
1.45231327973306	28.422326119778
1.53516718070023	28.5921103641125
1.6179319457151	28.753295688859
1.69940696470439	28.9069265077116
1.78122507384978	29.0536732674436
1.86286851484329	29.1942007892233
1.95168894692324	29.3291234914466
2.03728428576142	29.4589997626063
2.1234930367209	29.5842409010474
2.20520425681025	29.7051454582444
2.28913586470298	29.8221043290119
2.37143883761019	29.9353365729999
2.45573006570339	30.0451462306219
2.53883216367103	30.1517671277151
2.62028478668071	30.255393455758
2.70049519464374	30.3561709526502
2.78420777246356	30.4542943248751
2.8663955994416	30.5498986964785
2.95217239134945	30.6432137945233
3.03429200453684	30.7342164156373
3.12215514248237	30.8231408521282
3.20470134844072	30.9099108809209
3.28728919057176	30.994801902068
3.36957726464607	31.0779191745272
3.45585423684679	31.1592171294499
3.54110891977325	31.2389615362687
3.62467032880522	31.3170405783441
3.70448673493229	31.3935394102431
3.78654985013418	31.4686659191725
3.86809113621712	31.5423579338218
3.95164966816083	31.6146355293392
4.03378983703442	31.685614735356
4.11752194399014	31.7552548601627
4.20118812099099	31.8237557317554
4.28405633196235	31.8910341030035
4.36642003199086	31.9572044790702
4.44839418190531	32.0222359596472
4.53076361189596	32.0860718926436
4.61231099301949	32.1489885014797
4.68756639701314	32.2107577843477
4.77082975907251	32.2716564467547
4.85493415198289	32.3316244254687
4.94217135896906	32.3906002449036
5.02461115294136	32.4487137957873
5.10625290311873	32.5059960104053
5.18757941108197	32.5623987711746
5.26952394703403	32.6181342892285
5.35083138593473	32.6728620890595
5.432680826867	32.7268488389897
5.51426213886589	32.7800356963685
5.59565348178148	32.8324285477787
5.67850042972714	32.8840852698922
5.75925637851469	32.9351345196341
5.84270458156243	32.9854466699445
5.92901990748942	33.0350644449379
6.01175250834785	33.0840048873612
6.09314695838839	33.1323667132745
6.17595477751456	33.1799178369594
6.2589542134665	33.226862428169
6.34101568255574	33.2732455206631
6.42359081655741	33.3190792363998
6.5050724085886	33.3644059605584
6.58721069456078	33.4090867829348
6.66930725658312	33.4530917572571
6.74830026063137	33.4966542986215
6.82949502556585	33.5396501503912
6.91303859348409	33.5820554083115
6.9937820234336	33.6239422523004
7.07414316129871	33.6653656678237
7.15621846937574	33.7062801535462
7.2387299684342	33.7466882559583
7.32033879728988	33.7865832863614
7.40403230325319	33.8259208527339
7.48547560325824	33.8647759692673
7.56753496034071	33.9033905609433
7.6494932663627	33.9414558071606
7.7312723773066	33.9789592556829
7.81042082631029	34.0161411590713
7.89131450932473	34.0527536328968
7.97272786940448	34.0889591387546
8.05502524739131	34.1247392988354
8.13703513727523	34.1600841195156
8.21844015619718	34.1951226237737
8.30002464726567	34.2295371396314
8.38344459026121	34.2635515217246
8.46579468040727	34.2973238442414
8.54785683634691	34.3306206748327
8.62995538348332	34.3634257265029
8.71257069031708	34.3960113518497
8.790476689348	34.4282657306258
8.87610043934546	34.4600407091532
8.95945603749715	34.4915173780359
9.04184045945294	34.5225204889179
9.12520608655177	34.5533692868048
9.20904692960903	34.5835278699961
9.29106528754346	34.6134685875928
9.37597756949253	34.6431247392735
9.45948410360143	34.6725547476448
9.54417251166888	34.7015729191733
9.62684740358964	34.7301853385782
9.70954669662751	34.7584812111105
9.79160579876043	34.7865449197212
9.87241049367003	34.814265935028
9.95440018759109	34.8415846375647
10.0395105907228	34.8685950949677
10.1219906215556	34.8953214497998
10.2033166964538	34.9216528359269
10.2872249095235	34.9477741571566
10.3703303884249	34.9735165699121
10.4511370975524	34.9990728991502
10.535118279513	35.0243324428905
10.6163675605785	35.0491220027989
10.6968433905859	35.0736431657687
10.7767769875936	35.0979600155753
10.8578316085041	35.1219930555383
10.9391206374858	35.1457872454171
11.0239630914293	35.1691614771445
11.1066659304779	35.1922392421511
11.1891515245661	35.2152133122726
11.2716750535183	35.237804967038
11.3568817896303	35.2601425898704
11.4389936167281	35.282245984197
11.5239512785338	35.3041338091855
11.6059475915972	35.3258361658992
11.6893318316434	35.3471135070979
11.7715025534853	35.3681558996894
11.8520570904948	35.3889123130277
11.9336284303572	35.4095325647169
12.0186074704397	35.4300429856017
12.1008758745156	35.4501115160695
12.1835470804945	35.469831009113
12.2648303515743	35.4893915418719
12.3473092785571	35.5087595030258
12.4303452055901	35.5278893743205
12.5109127054457	35.5467893998233
12.5912087124307	35.5653192409047
12.6719426983036	35.5837485498475
12.7542404234409	35.6018817021557
12.8363205892965	35.6199073606528
12.9181652683765	35.6376940948223
13.0005574522074	35.6551582260839
13.0830430921633	35.6723189795763
13.1676284782588	35.6893008320031
13.2520817832556	35.7060914136986
13.3346863873303	35.7227723130764
13.4171961864922	35.7390809442209
13.5019127225969	35.7553709078894
13.5832372906152	35.7715184376079
13.6638960265554	35.7874538282706
13.7448755947407	35.8030235279717
13.8245652788319	35.8184346118227
13.9043871816248	35.8335540170918
13.9880336024798	35.8485672724365
14.0713485113811	35.8633884173866
14.1517381083686	35.8778656957379
14.2339433385059	35.8924769850045
14.3146641955245	35.9065816717404
14.3961150425021	35.9205161078105
14.4760341674555	35.9343215746972
14.5567824274767	35.947756645557
14.6373592093587	35.9610626889351
14.7179073463194	35.9743367290395
14.7990098192822	35.9873353759892
14.8801045883447	36.0002357392277
14.958771655336	36.0129298143117
15.0408198863734	36.0254309651302
15.1252623444889	36.0376577284763
15.2073405794799	36.0496145945014
15.2893592715263	36.0613683438272
15.372500394471	36.0729767549518
15.4552849833854	36.0846009443807
15.5372961463872	36.0958946827476
15.6187271762174	36.1070329317805
15.7003505751491	36.1181481285065
15.7813626520801	36.12900231189
15.8617199000437	36.1397446339847
15.9441996831447	36.150465487295
16.0298880741466	36.1607046187288
16.1112432582304	36.1709030209154
16.19351367536	36.1809527488778
16.2763305113185	36.1908765982576
16.3600904925261	36.2005425865209
16.4413003965747	36.2100399431826
16.5223593704868	36.2195482408369
16.6036267483141	36.2288157187896


==> figs/SpiralBrain_cost_max.txt <==
1
0.627242922782898
-0.220424041152
-0.251603662967682
-0.256234288215637
-0.257510095834732
-0.257952272891998
-0.258126765489578
-0.258204102516174
-0.258241206407547
-0.258262157440186
-0.258274555206299
-0.258282750844955
-0.258289039134979
-0.25829342007637
-0.25829666852951
-0.258299708366394
-0.258302181959152
-0.258304059505463
-0.258305668830872
-0.258307069540024
-0.258307933807373
-0.258308947086334
-0.258309721946716
-0.258310616016388
-0.258311122655869
-0.258312046527863
-0.258312344551086
-0.258312672376633
-0.258313119411469
-0.25831350684166
-0.258313834667206
-0.258314102888107
-0.258314520120621
-0.258314520120621
-0.2583147585392
-0.258314788341522
-0.258314907550812
-0.258314967155457
-0.258315116167068
-0.258315205574036
-0.258315294981003
-0.258315414190292
-0.258315324783325
-0.25831550359726
-0.258315563201904
-0.258315682411194
-0.258315593004227
-0.258315652608871
-0.258315593004227
-0.25831550359726
-0.258315473794937
-0.258315473794937
-0.258315563201904
-0.258315473794937
-0.258315533399582
-0.258315473794937
-0.258315414190292
-0.258315414190292
-0.258315742015839
-0.258315682411194
-0.258315652608871
-0.258315622806549
-0.258315712213516
-0.258315742015839
-0.258315712213516
-0.258315742015839
-0.258315622806549
-0.258315771818161
-0.258315742015839
-0.258315742015839
-0.258315682411194
-0.258315652608871
-0.258315801620483
-0.258315831422806
-0.258315742015839
-0.258315831422806
-0.258315712213516
-0.258315533399582
-0.258315533399582
-0.258315563201904
-0.258315563201904
-0.258315563201904
-0.258315414190292
-0.258315473794937
-0.258315652608871
-0.258315652608871
-0.258315622806549
-0.258315652608871
-0.258315622806549
-0.258315652608871
-0.258315533399582
-0.258315682411194
-0.258315652608871
-0.258315801620483
-0.258315712213516
-0.258315652608871
-0.258315712213516
-0.258315533399582
-0.258315622806549
-0.258315563201904
-0.258315652608871
-0.258315563201904
-0.258315712213516
-0.258315742015839
-0.258315682411194
-0.258315771818161
-0.258315742015839
-0.258315861225128
-0.258315831422806
-0.258315831422806
-0.258315891027451
-0.258315801620483
-0.258315742015839
-0.258315891027451
-0.258315891027451
-0.258315920829773
-0.258315861225128
-0.258315861225128
-0.258315920829773
-0.258315980434418
-0.258315891027451
-0.258315861225128
-0.258315801620483
-0.258315891027451
-0.258315831422806
-0.258315950632095
-0.258315861225128
-0.258315920829773
-0.258315950632095
-0.258315950632095
-0.258316069841385
-0.258315980434418
-0.258315980434418
-0.258315980434418
-0.258315980434418
-0.25831601023674
-0.258315950632095
-0.258316040039062
-0.258315980434418
-0.25831601023674
-0.258316040039062
-0.25831601023674
-0.258315980434418
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.258315980434418
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.258316069841385
-0.258316069841385
-0.258316069841385
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.258316069841385
-0.25831601023674
-0.25831601023674
-0.258316069841385
-0.25831601023674
-0.258316069841385
-0.258316069841385
-0.258316099643707
-0.258316069841385
-0.258316069841385
-0.25831601023674
-0.258316069841385
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.258316069841385
-0.258316069841385
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674
-0.25831601023674


==> figs/SpiralBrain_cost_mean.txt <==
1
0.519039611021678
-0.410348944365978
-0.443989127874374
-0.450231845180194
-0.452102636297544
-0.452768151958783
-0.453031693895658
-0.453146144747734
-0.453200116753578
-0.453228905797005
-0.453245302041372
-0.453255549073219
-0.453262766202291
-0.453268051147461
-0.453272168835004
-0.453275620937347
-0.453278069694837
-0.453280493617058
-0.453282366196315
-0.453283707300822
-0.453285048405329
-0.453285932540894
-0.45328696568807
-0.45328780512015
-0.453288291891416
-0.453289041916529
-0.453289359807968
-0.453289985656738
-0.453290234009425
-0.453290805220604
-0.453291187683741
-0.453291366497676
-0.453291495641073
-0.453291753927867
-0.453291902939479
-0.453292061885198
-0.453292136391004
-0.453292300303777
-0.453292300303777
-0.453292414546013
-0.453292553623517
-0.453292647997538
-0.453292662898699
-0.453292787075043
-0.453292871514956
-0.453293010592461
-0.453293104966482
-0.453293134768804
-0.453293224175771
-0.453293099999428
-0.453293109933535
-0.453293219208717
-0.453293308615685
-0.45329324901104
-0.45329338312149
-0.453293437759082
-0.453293363253276
-0.453293328483899
-0.453293442726135
-0.45329342285792
-0.453293522198995
-0.453293596704801
-0.45329362154007
-0.453293676177661
-0.453293571869532
-0.453293656309446
-0.453293616573016
-0.453293785452843
-0.453293601671855
-0.453293681144714
-0.453293547034264
-0.453293552001317
-0.453293552001317
-0.453293512264888
-0.453293452660243
-0.453293552001317
-0.453293636441231
-0.453293566902479
-0.45329346259435
-0.453293532133102
-0.453293507297834
-0.453293497363726
-0.453293527166049
-0.453293556968371
-0.453293566902479
-0.453293566902479
-0.453293566902479
-0.453293661276499
-0.453293596704801
-0.453293671210607
-0.45329350233078
-0.453293601671855
-0.45329354206721
-0.45329362154007
-0.453293616573016
-0.453293671210607
-0.453293606638908
-0.453293571869532
-0.453293641408284
-0.453293606638908
-0.45329362154007
-0.45329358180364
-0.45329362154007
-0.453293631474177
-0.45329362154007
-0.453293671210607
-0.453293641408284
-0.453293710947037
-0.453293725848198
-0.453293720881144
-0.453293681144714
-0.453293666243553
-0.453293696045876
-0.453293730815252
-0.453293696045876
-0.453293765584628
-0.453293705979983
-0.453293696045876
-0.453293720881144
-0.45329371591409
-0.453293696045876
-0.453293696045876
-0.453293656309446
-0.453293661276499
-0.453293676177661
-0.453293696045876
-0.453293666243553
-0.453293661276499
-0.453293725848198
-0.453293705979983
-0.453293725848198
-0.453293686111768
-0.453293710947037
-0.453293710947037
-0.453293710947037
-0.453293710947037
-0.453293701012929
-0.453293691078822
-0.453293705979983
-0.453293710947037
-0.453293701012929
-0.453293710947037
-0.45329371591409
-0.453293725848198
-0.453293730815252
-0.453293735782305
-0.453293735782305
-0.453293725848198
-0.453293765584628
-0.453293735782305
-0.453293745716413
-0.453293725848198
-0.453293745716413
-0.453293730815252
-0.453293720881144
-0.453293735782305
-0.453293720881144
-0.453293720881144
-0.453293720881144
-0.453293725848198
-0.453293735782305
-0.453293720881144
-0.453293745716413
-0.453293740749359
-0.453293725848198
-0.453293720881144
-0.453293720881144
-0.453293701012929
-0.453293705979983
-0.453293710947037
-0.453293735782305
-0.453293735782305
-0.453293730815252
-0.453293725848198
-0.45329371591409
-0.453293720881144
-0.453293735782305
-0.453293745716413
-0.453293745716413
-0.45329371591409
-0.453293730815252
-0.453293740749359
-0.453293730815252
-0.453293735782305
-0.453293750683467
-0.453293745716413
-0.453293730815252
-0.453293740749359
-0.453293750683467
-0.453293740749359
-0.453293740749359
-0.453293720881144
-0.453293750683467
-0.453293745716413
-0.453293745716413
-0.453293735782305
-0.45329375565052
-0.453293745716413
-0.453293735782305
-0.453293725848198
-0.453293735782305
-0.453293725848198
-0.453293705979983
-0.453293725848198
-0.453293735782305
-0.453293735782305
-0.453293745716413
-0.453293740749359
-0.453293750683467
-0.453293750683467
-0.453293750683467
-0.453293750683467
-0.453293750683467
-0.453293750683467
-0.453293740749359
-0.453293750683467
-0.453293740749359
-0.453293740749359
-0.453293740749359
-0.453293735782305
-0.453293740749359
-0.453293735782305
-0.453293750683467
-0.453293745716413
-0.453293725848198
-0.453293735782305
-0.453293735782305
-0.453293735782305
-0.453293725848198
-0.453293725848198
-0.453293745716413
-0.453293745716413
-0.453293735782305
-0.453293735782305
-0.45329371591409
-0.453293725848198
-0.453293735782305
-0.453293735782305
-0.453293725848198
-0.453293735782305
-0.453293730815252
-0.453293725848198
-0.453293740749359
-0.453293735782305
-0.453293735782305
-0.453293750683467
-0.453293750683467
-0.453293750683467
-0.453293750683467
-0.453293740749359
-0.453293750683467
-0.453293740749359
-0.453293740749359
-0.453293740749359
-0.453293750683467
-0.453293750683467
-0.453293735782305
-0.453293745716413
-0.453293745716413
-0.453293740749359
-0.453293750683467
-0.453293750683467
-0.453293750683467
-0.453293740749359
-0.453293740749359
-0.453293740749359
-0.453293730815252
-0.453293720881144
-0.453293740749359
-0.453293740749359
-0.453293740749359
-0.453293730815252
-0.453293730815252
-0.453293740749359
-0.453293740749359
-0.453293740749359
-0.453293745716413
-0.453293730815252
-0.453293750683467
-0.453293740749359
-0.453293740749359
-0.453293740749359
-0.453293735782305
-0.453293735782305
-0.453293740749359
-0.453293740749359
-0.453293740749359
-0.453293730815252
-0.453293725848198
-0.453293725848198
-0.453293735782305
-0.45329375565052
-0.45329375565052
-0.453293745716413
-0.453293760617574
-0.453293745716413
-0.453293745716413
-0.453293745716413
-0.453293725848198
-0.453293740749359


==> figs/SpiralBrain_cost_min.txt <==
1
0.445052802562714
-0.567500174045563
-0.605127513408661
-0.612942457199097
-0.615378141403198
-0.616246998310089
-0.616587221622467
-0.616732239723206
-0.616798579692841
-0.616831481456757
-0.616851150989532
-0.616862416267395
-0.616870224475861
-0.616875767707825
-0.616880059242249
-0.616883218288422
-0.616886377334595
-0.616888761520386
-0.616890966892242
-0.616892516613007
-0.616894245147705
-0.616895079612732
-0.616896033287048
-0.616896986961365
-0.616897225379944
-0.61689817905426
-0.616898596286774
-0.616899490356445
-0.616899728775024
-0.616900265216827
-0.616900622844696
-0.616900503635406
-0.616900384426117
-0.616900861263275
-0.616901576519012
-0.616901516914368
-0.616901516914368
-0.616901755332947
-0.616901695728302
-0.616902112960815
-0.616901814937592
-0.616902410984039
-0.616901993751526
-0.616902232170105
-0.616902053356171
-0.616902351379395
-0.616902709007263
-0.616902828216553
-0.616902887821198
-0.616902410984039
-0.61690229177475
-0.616902530193329
-0.616902887821198
-0.616902649402618
-0.616903007030487
-0.616902768611908
-0.616903126239777
-0.616902887821198
-0.616902947425842
-0.616903007030487
-0.616903305053711
-0.616903185844421
-0.616903185844421
-0.616902947425842
-0.616902887821198
-0.616903066635132
-0.616902947425842
-0.616903007030487
-0.616902709007263
-0.616902887821198
-0.616902768611908
-0.616902828216553
-0.616902887821198
-0.616902887821198
-0.616902470588684
-0.616902709007263
-0.616902887821198
-0.616902768611908
-0.616902470588684
-0.616902649402618
-0.616902470588684
-0.616902530193329
-0.616902709007263
-0.616902828216553
-0.616902530193329
-0.616902589797974
-0.616902530193329
-0.616902709007263
-0.616902530193329
-0.616902887821198
-0.616902410984039
-0.616902589797974
-0.616902410984039
-0.616902410984039
-0.616902530193329
-0.616902709007263
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902530193329
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902530193329
-0.616902410984039
-0.616902530193329
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902530193329
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902351379395
-0.616902410984039
-0.616902351379395
-0.616902410984039
-0.616902410984039
-0.616902351379395
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.61690229177475
-0.61690229177475
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902351379395
-0.616902351379395
-0.616902351379395
-0.616902410984039
-0.616902351379395
-0.61690229177475
-0.616902351379395
-0.616902351379395
-0.616902351379395
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902351379395
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902351379395
-0.616902351379395
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902351379395
-0.616902351379395
-0.616902351379395
-0.616902351379395
-0.616902351379395
-0.616902351379395
-0.616902351379395
-0.616902351379395
-0.616902351379395
-0.616902351379395
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902351379395
-0.616902351379395
-0.616902410984039
-0.616902410984039
-0.616902351379395
-0.616902410984039
-0.616902410984039
-0.616902351379395
-0.616902410984039
-0.616902410984039
-0.616902410984039
-0.616902351379395
-0.616902351379395
-0.616902351379395
-0.616902351379395
-0.616902351379395
-0.616902351379395
-0.616902351379395
-0.616902351379395
-0.616902351379395
-0.616902351379395
-0.616902351379395
-0.616902351379395
-0.616902351379395
-0.616902351379395
-0.616902351379395
-0.616902351379395
-0.616902351379395
-0.616902351379395
-0.616902351379395
-0.616902351379395
-0.616902351379395
-0.616902351379395
-0.616902351379395
-0.616902351379395
-0.61690229177475
-0.61690229177475
-0.61690229177475
-0.616902351379395
-0.616902351379395
-0.616902351379395
-0.616902351379395
-0.616902351379395
-0.61690229177475
-0.616902351379395
-0.616902351379395
-0.616902351379395
-0.616902351379395


==> figs/SpiralBrain_iter_norm_max.txt <==
1
77.7578430175781
12.826566696167
3.89733648300171
1.36649477481842
0.517148971557617
0.20758530497551
0.0878326147794724
0.0391672477126122
0.0185945015400648
0.00955886673182249
0.00546792801469564
0.00349275744520128
0.00247238762676716
0.00186137994751334
0.00146822456736118
0.00118696736171842
0.00097872072365135
0.000815680657979101
0.000686675892211497
0.000582192093133926
0.000496552267577499
0.000426410231739283
0.000367842003470287
0.000318270060233772
0.000277099839877337
0.000242101741605438
0.000212265746085905
0.000186828576261178
0.000165549761732109
0.000146646692883223
0.000130468280985951
0.000116418937977869
0.00010452536662342
9.3721340817865e-05
8.44746537040919e-05
7.60875700507313e-05
6.88804648234509e-05
6.24423191766255e-05
5.67233801120892e-05
5.14753191964701e-05
4.69205042463727e-05
4.27355334977619e-05
3.91226385545451e-05
3.57619101123419e-05
3.28031092067249e-05
3.0090053769527e-05
2.76555401796941e-05
2.544792550907e-05
2.34623967116931e-05
2.17620981857181e-05
2.01673155970639e-05
1.86297747859498e-05
1.73242933669826e-05
1.63837630680064e-05
1.49151192090358e-05
1.39615149237216e-05
1.31186307044118e-05
1.20139902719529e-05
1.15131115308031e-05
1.06288180177216e-05
9.77753006736748e-06
9.23784955375595e-06
8.4235034591984e-06
7.97195389168337e-06
7.65874665376032e-06
7.19349873179453e-06
6.46238231638563e-06
6.02563386564725e-06
5.92045989833423e-06
5.24865299666999e-06
4.78903757539229e-06
4.66037909063743e-06
4.33601189797628e-06
3.99666123485076e-06
3.78850131710351e-06
3.54443659489334e-06
3.3747444376786e-06
3.19955006489181e-06
2.94310848403256e-06
2.8396589186741e-06
2.46323816099903e-06
2.31359626923222e-06
2.38547795561317e-06
2.03704780687985e-06
1.9556830466172e-06
1.95835605154571e-06
1.77420429281483e-06
1.6514135268153e-06
1.6372846403101e-06
1.55681118485518e-06
1.6104822861962e-06
1.24910798149358e-06
1.36369794745406e-06
1.14722092803277e-06
1.03905472315091e-06
9.56798999141029e-07
1.00125987501087e-06
8.64895071117644e-07
8.78462742548436e-07
8.624582505945e-07
7.20370110229851e-07
6.9573252403643e-07
7.95514949913922e-07
6.61223737097316e-07
5.86864928209252e-07
5.58494377855823e-07
5.10406380271888e-07
5.1857159633073e-07
4.80618439269165e-07
4.00098514319325e-07
4.25299703010751e-07
4.81303914057207e-07
4.74759474400344e-07
3.51716465729623e-07
3.12273982672195e-07
2.68716888740528e-07
2.81127682910665e-07
2.987364382534e-07
2.94525563049319e-07
2.16680092535171e-07
2.02530458182082e-07
1.51221954070024e-07
1.51810581883183e-07
1.51439195406056e-07
1.32026670485175e-07
1.1663298238318e-07
1.73694772342969e-07
1.28263451415478e-07
1.0771545788657e-07
1.10753759940962e-07
7.07677472178148e-08
5.57511050658377e-08
5.5931348441618e-08
4.47320189778111e-08
2.93136324103216e-08
2.7093156163005e-08
1.30115047625168e-08
1.37619045048609e-08
6.92656065837127e-09
3.34997363182765e-09
8.9096170441394e-09
5.24365972864871e-09
1.41501299566471e-09
4.74396577576641e-10
6.16856177249048e-10
7.10822567473457e-10
9.48758960284124e-10
1.155138429354e-09
9.74851088741957e-10
7.26187499022757e-10
1.84564266647591e-10
5.64880986431149e-09
4.23063228893739e-09
1.62541324844057e-09
1.2860968956474e-09
1.7162924415004e-09
3.58797408450684e-10
3.38397893040465e-10
3.55348861447169e-10
1.38974567964745e-10
4.62308885618157e-10
1.14686193875002e-09
6.82743250823847e-10
3.59200863497833e-10
2.55714144303809e-10
8.56441306762434e-10
7.97991284162691e-10
7.06154079654908e-10
4.71388650336024e-10
8.06699290700763e-11
4.81668108176514e-11
8.86585180270849e-11
1.48804801813895e-10
9.50017425838112e-11
1.49704290630659e-10
5.02653609924311e-14
2.67792735821623e-14
3.09439397662339e-14
2.93511010851857e-14
3.16203226796707e-14
2.97785139103703e-14
3.09062806813989e-14
2.9669270377097e-14
2.8566592721966e-14
3.12367929374176e-14
2.98457581619869e-14
3.01739868171797e-14
3.00417243165318e-14
2.86246788533569e-14
4.45514122555252e-14
2.72594904412787e-14
2.96556466991733e-14
3.07443855801243e-14
2.68755947807923e-14
2.93751195514381e-14
2.60633240656933e-14
2.87835348004167e-14
2.61610919965972e-14
2.90298045476332e-14
2.91300898604564e-14
2.64000721782696e-14
2.9721525533679e-14
2.6155796346611e-14
2.97742346999207e-14
2.64894222957437e-14
2.93603269680472e-14
2.80480560923158e-14
2.62253089524603e-14
2.83612583830244e-14
2.57945334064752e-14
2.88478923637491e-14
2.60933463014758e-14
2.85888290308973e-14
2.74133065423024e-14
2.60344622650486e-14
2.71563946731366e-14
2.47759813695996e-14
2.75690487962481e-14
2.56353098471163e-14
2.83312801929551e-14
2.58852065894129e-14
2.67407149483374e-14
2.41962313629173e-14
2.80123875349069e-14
2.43237047392814e-14
2.5745285216856e-14
2.59737316967963e-14
2.62288512442458e-14
2.66082677945071e-14
2.72284195787075e-14
2.45331302473582e-14
2.49286488939468e-14
2.59102177782794e-14
2.69449515325794e-14
2.41607745637452e-14
2.47187880109351e-14
2.1481446721254e-14
2.6546747791548e-14
2.29550299395923e-14
2.50098217553481e-14
2.3009892263586e-14
2.54766978455452e-14
2.34855707201709e-14
2.56802296983751e-14
2.44174424874222e-14
2.64256136097612e-14
2.36027153767762e-14
2.50921872391391e-14
2.17023664664251e-14
2.56445255655824e-14
2.19478637195937e-14
2.46837479519731e-14
2.43841591747928e-14
2.48432103746232e-14
2.27564379829109e-14
2.36709066112279e-14
2.20960538277817e-14
2.4963655071591e-14
2.27275897347933e-14
2.30800469204094e-14
2.51076676132831e-14
2.15374660922536e-14
2.3635109304811e-14
2.48350822464613e-14
2.17027730422398e-14
2.33304298596177e-14
2.07747400283054e-14
2.3356537109118e-14
2.24609556214589e-14
2.13274120857299e-14
2.35565165057671e-14
2.12956585146033e-14
2.43569507824611e-14
2.18246576952179e-14
2.40620393212156e-14
2.16236330599119e-14
2.00064269350372e-14
2.15278437979728e-14
2.28350799098657e-14
2.14365319521929e-14
2.35613412054346e-14
2.06810310792848e-14
2.06367871603179e-14
2.16179799620219e-14
2.17983098883606e-14
2.25809835782166e-14
2.1928588637846e-14
2.26705708649159e-14
2.14525002173145e-14
2.24464019013592e-14
2.06800739320544e-14
2.32187163782703e-14
2.12942270289224e-14
2.25856236247017e-14
2.10131577801009e-14
2.1158761049668e-14
1.9785846003045e-14
2.20165733382091e-14
1.95344821996837e-14


==> figs/SpiralBrain_iter_norm_mean.txt <==
1
66.8336944580078
10.6204175949097
3.17067007223765
1.10603373249372
0.419150799512863
0.169012223680814
0.0720393719772498
0.032400271234413
0.0155275094633301
0.00807455197597543
0.00467866756177197
0.00302745522155116
0.0021567043925946
0.00163400019907082
0.00129181220351408
0.0010462384185909
0.000862058824471508
0.000718316208804026
0.000604002886878637
0.000511754081041242
0.000436478726138982
0.00037473486251353
0.000323263462632895
0.000280176041997038
0.000244222397062307
0.000213675351308969
0.000187556948124742
0.000165321815681333
0.000146402094590788
0.000129845885870357
0.000115503071962545
0.000103217491414398
9.23611636001927e-05
8.26939406882351e-05
7.44204317015829e-05
6.69914419025493e-05
6.05466308722195e-05
5.47909021406667e-05
4.95975934124241e-05
4.51468198055712e-05
4.10348845131618e-05
3.73293244895952e-05
3.42398022136573e-05
3.11705137695147e-05
2.8651114917011e-05
2.62295776944181e-05
2.39348943675092e-05
2.21529974927156e-05
2.03922084741256e-05
1.86818885291965e-05
1.72391457150904e-05
1.59950670119239e-05
1.46246028028448e-05
1.36408743856009e-05
1.25171498742323e-05
1.14668947996203e-05
1.06114927499827e-05
9.93231530325526e-06
9.20512995132109e-06
8.32288363502206e-06
7.72634090632588e-06
7.18812710450341e-06
6.72307275332666e-06
6.1155976709415e-06
5.66596213502635e-06
5.3128061760314e-06
4.99955460024163e-06
4.61671875958321e-06
4.24299279681388e-06
3.92119784464739e-06
3.60120922474986e-06
3.28060752963211e-06
3.10373980028089e-06
2.84573214533642e-06
2.69022410748221e-06
2.55139572876336e-06
2.40468445629934e-06
2.11219880460097e-06
1.92536159223285e-06
1.8503171664482e-06
1.65055146794657e-06
1.52560321945809e-06
1.46324942799462e-06
1.3331344537922e-06
1.1992043008983e-06
1.16953719953017e-06
1.01139161756691e-06
9.09781187867035e-07
8.41550260588519e-07
8.07199524407073e-07
7.25489741171259e-07
5.68518915500249e-07
5.14061625267459e-07
4.52801483271278e-07
4.38483860702258e-07
3.79783131313853e-07
3.441884021127e-07
3.08931123469784e-07
2.8391381707801e-07
2.63649616707911e-07
2.13653958474075e-07
2.12395571037046e-07
2.07189306187595e-07
1.62423016558101e-07
1.30905879643937e-07
1.2423586141442e-07
1.22314476284603e-07
1.2518029057274e-07
1.07056104311349e-07
8.59952624633713e-08
9.43156082592965e-08
9.56114404231013e-08
9.20402931684285e-08
6.45761251695996e-08
5.48466158194201e-08
4.69959635026789e-08
4.84673637657171e-08
5.0702399576107e-08
4.94839186779628e-08
3.86765235335899e-08
3.46562481584571e-08
2.60089562665436e-08
2.58851557338015e-08
2.5673129022451e-08
2.25972097012546e-08
1.9851639681152e-08
2.94070398727705e-08
2.15912931904643e-08
1.79926595068664e-08
1.84728285012058e-08
1.18947126422177e-08
9.36247167825506e-09
9.36833522626426e-09
7.48955532062101e-09
4.92633309871181e-09
4.55532984988884e-09
2.1686062457899e-09
2.29367109882119e-09
1.19811530651538e-09
1.04236254072558e-09
1.66841871941775e-09
9.96953211537371e-10
3.23428161701647e-10
1.04148103421472e-10
1.02829308055647e-10
1.1848749338121e-10
1.58141382943139e-10
1.92538092010841e-10
1.62495208836417e-10
1.21047475524031e-10
3.07753515677347e-11
9.4148405750421e-10
7.05120142979646e-10
2.70917547994686e-10
2.143649078498e-10
2.86063896049938e-10
5.98149807557966e-11
5.6413656692759e-11
5.92409642671357e-11
2.31761961230702e-11
7.70666100343641e-11
1.91158669668823e-10
1.13804658360629e-10
5.98812356527432e-11
4.26331020991954e-11
1.42754381677936e-10
1.33012573470925e-10
1.17707051687686e-10
7.85791041827767e-11
1.34585650140772e-11
8.04233375161261e-12
1.47900866922039e-11
2.48154180321308e-11
1.58468551812166e-11
2.49648967138949e-11
2.1197997592195e-14
1.86957288583167e-14
1.83568714925295e-14
1.84561935171334e-14
1.86949327885184e-14
1.89412694513377e-14
1.76884866876971e-14
1.87290653222635e-14
1.77695116006769e-14
1.89221712583038e-14
1.75225882263694e-14
1.88250339434292e-14
1.80689127600594e-14
1.80190117903821e-14
2.50387688239762e-14
1.71308112066532e-14
1.79031170720627e-14
1.79070756099556e-14
1.74919441272315e-14
1.74525618950376e-14
1.64524219545086e-14
1.74371835883637e-14
1.69956316657071e-14
1.72835152240032e-14
1.78053608584479e-14
1.60027150809802e-14
1.75103090720774e-14
1.6917990084663e-14
1.69688119909121e-14
1.67376559231596e-14
1.76816473907506e-14
1.58766565319823e-14
1.60327729627325e-14
1.58858941321329e-14
1.59032612721669e-14
1.72834708253596e-14
1.54198155940417e-14
1.67612548257587e-14
1.59922327659136e-14
1.63488890467796e-14
1.54167434761281e-14
1.59771895313564e-14
1.58009288218825e-14
1.51752029962004e-14
1.59623365968681e-14
1.57365364596132e-14
1.51883372302527e-14
1.53345939151526e-14
1.57023860675901e-14
1.42232804061939e-14
1.57830923550096e-14
1.45000339515631e-14
1.56086094971058e-14
1.5517396965939e-14
1.60311067783392e-14
1.49320631768962e-14
1.53147765205604e-14
1.44176146105938e-14
1.53385594057743e-14
1.46715497236387e-14
1.48857704264021e-14
1.35184989485484e-14
1.54082501003008e-14
1.41409252985565e-14
1.47768768589082e-14
1.36932144581683e-14
1.42189276450501e-14
1.45030239072808e-14
1.44470576875986e-14
1.46139862115762e-14
1.45238505416296e-14
1.4236324148893e-14
1.40131079562298e-14
1.36842896955196e-14
1.43947989311266e-14
1.39652089489233e-14
1.39301117858234e-14
1.4430410737328e-14
1.34518553138774e-14
1.43136044703852e-14
1.3556499387661e-14
1.40032410105993e-14
1.36605038809834e-14
1.40797360619633e-14
1.38983959076629e-14
1.34549359021205e-14
1.34199854521857e-14
1.3724869702887e-14
1.4057747439583e-14
1.31191146906398e-14
1.40264652422915e-14
1.28263710337575e-14
1.40127661078495e-14
1.34420347785939e-14
1.34984921715064e-14
1.32248996825103e-14
1.35189027009199e-14
1.32632958624745e-14
1.33795843452353e-14
1.27281918683578e-14
1.30254546930649e-14
1.20710726370169e-14
1.31764679620661e-14
1.26492999608043e-14
1.32265201271245e-14
1.27098982507446e-14
1.3346623046298e-14
1.23245319645966e-14
1.27063111015061e-14
1.26409189227216e-14
1.26274531105635e-14
1.3015137549423e-14
1.31294689978522e-14
1.2481714456897e-14
1.3231920632731e-14
1.24113001491823e-14
1.31986601546981e-14
1.18621581368585e-14
1.29503674457523e-14
1.16372985591054e-14
1.25374148141129e-14
1.16667251895538e-14
1.28897138516191e-14
1.21313285844743e-14


==> figs/SpiralBrain_iter_norm_min.txt <==
1
51.0043449401855
8.11037158966064
2.31783723831177
0.789577662944794
0.296862006187439
0.11988553404808
0.0513827763497829
0.0232450868934393
0.0111401462927461
0.00582871306687593
0.00341367279179394
0.00225378712639213
0.00163309392519295
0.00124655733816326
0.000989236868917942
0.00080052186967805
0.000657593016512692
0.000546473427675664
0.000457556365290657
0.000386894040275365
0.000328721856931224
0.00028129419661127
0.00024198877508752
0.000209202495170757
0.000181961077032611
0.000158989554620348
0.000139530107844621
0.000122915953397751
0.000108735417597927
9.63999409577809e-05
8.56359984027222e-05
7.663087308174e-05
6.85097184032202e-05
6.15255485172383e-05
5.53428290004376e-05
4.99455018143635e-05
4.5060645788908e-05
4.06115250370931e-05
3.70538873539772e-05
3.37619494530372e-05
3.06310648738872e-05
2.79084506473737e-05
2.56329331023153e-05
2.33201662922511e-05
2.13688381336397e-05
1.97497520275647e-05
1.8143860870623e-05
1.66678310051793e-05
1.5505949704675e-05
1.40849842864554e-05
1.2881545444543e-05
1.1989104677923e-05
1.15081120384275e-05
1.04174296211568e-05
9.32683178689331e-06
8.88560862222221e-06
8.27741678222083e-06
7.82656843512086e-06
7.26728330846527e-06
6.24823405814823e-06
6.05231207373436e-06
5.67704182685702e-06
5.30109991814243e-06
4.77836874779314e-06
4.32926572102588e-06
3.88889429814299e-06
3.9042929529387e-06
3.54545773006976e-06
3.12366182697588e-06
2.92254026135197e-06
2.30491536967747e-06
2.03283661903697e-06
2.23247798203374e-06
1.92673496712814e-06
1.74140814124257e-06
1.70684211298067e-06
1.59578712555231e-06
1.24536290968535e-06
9.97577558337071e-07
8.93347248620557e-07
6.51004199880845e-07
6.55560484119633e-07
5.15785416155268e-07
8.64076753259724e-07
5.84572035222664e-07
5.1642547305164e-07
4.06012190978799e-07
3.08150589489742e-07
2.36722968338654e-07
1.34988212607823e-07
1.01245959172047e-07
5.09465785114571e-08
2.94632229724812e-08
1.25465779987621e-08
6.13221606826642e-09
6.81094736165733e-09
2.51407539231252e-09
6.8683797538327e-10
6.00158079700278e-14
2.38137807406389e-14
3.27228139875534e-14
2.67175113277804e-14
1.79665310406918e-14
2.11962371753863e-14
2.09954666499645e-14
1.99327265982966e-14
1.99217609097614e-14
2.08600785977413e-14
1.7718499464945e-14
2.02983314293199e-14
1.74503525507668e-14
2.06142103441418e-14
1.79972935832702e-14
2.03920132732863e-14
1.91016314229778e-14
1.96495312967775e-14
1.7893637079317e-14
1.93232711461541e-14
1.7912522525909e-14
1.97323609546236e-14
1.86958399608049e-14
1.96859977592227e-14
1.74845591293087e-14
1.77997045135983e-14
1.70361263345051e-14
1.83218071519563e-14
1.70697027205343e-14
1.81375520749401e-14
1.84975681825775e-14
1.89608545471441e-14
1.76459866683965e-14
1.85851056495445e-14
1.65627382550096e-14
1.76433913594461e-14
1.71891563889538e-14
1.7627333308832e-14
1.59859935212241e-14
1.71366793097396e-14
1.70603904403122e-14
1.61656949491159e-14
1.75960117245084e-14
1.74803883390764e-14
1.67142792255369e-14
1.70085757408628e-14
1.60896856005611e-14
1.6834911963819e-14
7.57395007984756e-15
5.89173036462279e-15
1.70052604539072e-14
1.10236222006146e-14
1.03812518951747e-14
1.040625122558e-14
6.98795320517925e-15
1.10350461339742e-14
1.07373318407062e-14
1.08599178369646e-14
1.09956277617078e-14
8.82679397103256e-15
1.66040565221766e-14
1.06490540669434e-14
9.22786491859041e-15
9.87781955704e-15
9.60108118767782e-15
1.13424479430599e-14
8.04714249473234e-15
8.77528335641118e-15
8.61025846839647e-15
9.50328022248899e-15
9.21584552106888e-15
6.3205115715336e-15
8.69091040453518e-15
8.59793583307981e-15
9.68088016163864e-15
8.52714505451303e-15
8.04794548196633e-15
8.84939619819709e-15
9.81101406849006e-15
8.34837028066554e-15
5.25931777851083e-15
8.54881469840264e-15
8.57627550655262e-15
8.59291462176849e-15
6.80576954723553e-15
8.59768511132742e-15
8.05904330764126e-15
7.46570519841909e-15
7.77680769445139e-15
7.71334290384541e-15
8.21797379360048e-15
1.33262473864075e-14
7.84412563793442e-15
9.87204872157036e-15
7.05339624123354e-15
8.11962225699594e-15
9.16440097501739e-15
7.24928235116499e-15
7.38398515373389e-15
7.20744146466947e-15
6.84467461753587e-15
8.77719680383903e-15
6.86057893166999e-15
6.14324705743106e-15
7.12703177995367e-15
7.06317015441191e-15
7.35267458083864e-15
6.39310187159682e-15
4.71250337743308e-15
5.11057455780824e-15
4.16768755059438e-15
6.02121247962129e-15
5.64610055079793e-15
3.39763422813597e-15
5.61619435852923e-15
3.8965311283546e-15
6.07148261449141e-15
3.9672702379116e-15
5.74929923344313e-15
4.46425157312001e-15
5.05860442781298e-15
3.59890492651312e-15
5.30837115055222e-15
3.86196879597484e-15
5.02911455223785e-15
3.96213764176771e-15
4.97331244518921e-15
4.14578709022665e-15
5.15184454409731e-15
3.32573976563892e-15
5.26301888897386e-15
4.60737727131641e-15
4.69687646658919e-15
3.98453700454137e-15
4.80935566572098e-15
2.92183866924605e-15
4.91806218010571e-15
4.04583677893417e-15
4.90971932909172e-15
3.38901503262295e-15
4.48887185628137e-15
4.50153203422751e-15
4.42951432843663e-15
2.6166330048343e-15
4.68858486106852e-15
3.05576834249235e-15
5.04446067165973e-15
3.81013842641587e-15
3.46595463511208e-15
3.89969479641259e-15
4.21654229340964e-15
3.77104404425182e-15
4.4181806040859e-15
3.9342821162643e-15
3.60201861962723e-15
4.48520293307034e-15
4.79136129778951e-15
4.6916506968211e-15
5.10034621145367e-15
4.49553715854332e-15
3.82043919408743e-15
3.80551532058976e-15
3.68541451899857e-15
2.84132818760953e-15
4.41114091326127e-15
4.5760353582021e-15
2.93248672042599e-15
4.65003215647424e-15
2.81956346427159e-15
3.6897403162602e-15
2.62799658709643e-15
4.00922674440442e-15
4.03064397247574e-15
3.88505340840283e-15
3.09052231607643e-15
3.68409526518322e-15
3.88519443938855e-15
2.80039256757639e-15
2.79775935390161e-15
3.37685439235746e-15
1.52402339507259e-15
3.88029774192047e-15
2.23818313092405e-15
4.55807995378621e-15
3.14004261502999e-15
3.15329148087447e-15
2.75301102681464e-15
2.58317859154955e-15
3.35197195249892e-15
4.49798169562909e-15
2.79339946356386e-15
3.5174735083047e-15
2.20800546459575e-15
4.33107554743853e-15
3.48437760171487e-15
2.6621718254193e-15
3.09745210437615e-15
2.84667042440786e-15
2.82271103870359e-15
3.17884180621193e-15
3.28814992574744e-15


==> figs/UniformSpiralBrain_cost_max.txt <==
1
0.627242944556758
0.196628116158297
0.0546386599587386
-0.026686813839236
-0.0909547297254508
-0.108727597091236
-0.125550522546531
-0.138112938258449
-0.137496370197145
-0.158793507547175
-0.167692331191391
-0.181023776615604
-0.165491322033657
-0.19872761972398
-0.184940898491889
-0.199348211556214
-0.202012047582592
-0.205259608751452
-0.212785968360502
-0.225595827939615
-0.215513158044346
-0.219223021894535
-0.215739173955921
-0.216884828404216
-0.212559358366372
-0.226602137797647
-0.218432279698119
-0.223164039109382
-0.220360792987318
-0.220719312913056
-0.22146330048311
-0.229661345758818
-0.224738466583706
-0.235447359834586
-0.237219282094383
-0.234242322516105
-0.232228230412277
-0.229667235219918
-0.231430869361496
-0.231274875545093
-0.22466543636651
-0.239385404387773
-0.241934639854384
-0.237353707552989
-0.237567877849531
-0.230768533591023
-0.236904773645209
-0.238049804451648
-0.245691461701798
-0.236266267491981
-0.239650147533829
-0.231122723412174
-0.232649946519796
-0.238014832327705
-0.243327253994661
-0.245261454309634
-0.241552118874658
-0.239761466471586
-0.240636860223768
-0.236584124723765
-0.247547056300337
-0.245732449745952
-0.24519300071043
-0.242577706343703
-0.23820020099964
-0.24494608068872
-0.246945488549198
-0.24516022464636
-0.241971907960508
-0.247083216283543
-0.247013074439924
-0.248672359035783
-0.245337256588251
-0.240931472853372
-0.242597439398218
-0.250882109848187
-0.246294738297108
-0.251252413499737
-0.246304843133851
-0.247106142048286
-0.248579627266405
-0.245283149756228
-0.242560749560514
-0.246201130849215
-0.244655726703242
-0.246072284973815
-0.24812694891678
-0.247994082023081
-0.246333363990087
-0.251758984048125
-0.250859549607665
-0.250813029152846
-0.246416010730871
-0.24815088182066
-0.247076950449618
-0.251633058858233
-0.247160861601595
-0.247230493650741
-0.241173630103666
-0.252383699429669
-0.249847879441379
-0.246460466262602
-0.249564554236403
-0.24986343657463
-0.245574239467822
-0.247112768153044
-0.251560004856864
-0.25168555570692
-0.253345049286849
-0.252601073087141
-0.248080018283947
-0.250730276894537
-0.245395967798462
-0.251612607223077
-0.246189598710286
-0.247236952888485
-0.250903068956971
-0.247239647516414
-0.251031983828058
-0.25184887603776
-0.251535612083683
-0.250794496425394
-0.250920352511652
-0.252522178218506
-0.248848104977217
-0.251711069430639
-0.250044351579427
-0.249062286752051
-0.251626761899786
-0.249024988654842
-0.255403131817709
-0.246629452713612
-0.251010639782708
-0.251816329035774
-0.253584502913687
-0.251779069277499
-0.250092767157779
-0.255318152860764
-0.253590337681987
-0.255014085159281
-0.254448337126567
-0.249038221973754
-0.251817475191777
-0.250932284231864
-0.254569093756845
-0.251874835579768
-0.251777767696791
-0.251790891576128
-0.25255988260766
-0.249043675421688
-0.253487260967274
-0.2526186020038
-0.252629798879459
-0.249966536191953
-0.248164234438243
-0.252804018334034
-0.252753573364923
-0.250854578068072
-0.251733421046912
-0.255479697618618
-0.253625101055744
-0.249109422698779
-0.254527770971163
-0.251817665842964
-0.255443633725625
-0.254504404461608
-0.25369752223982
-0.256334214966886
-0.252788803714447
-0.254532438821785
-0.253646443931676
-0.252713532549701
-0.25005948905338
-0.251714201133206
-0.250020255712591
-0.253654438687787
-0.252650657706115
-0.254431036786234
-0.253569514135786
-0.254480752326099
-0.253653949403114
-0.25639016715919
-0.249142051524073
-0.250957029305842
-0.251764880093951
-0.254404605212972
-0.254406008641031
-0.253697466647467
-0.250944050056578
-0.251109543418743
-0.247427178622945
-0.255420469669388
-0.251072278065251
-0.255369323103189
-0.250125719228319
-0.251939704101874
-0.253659243468312
-0.25347684425563
-0.253495111651035
-0.254472052122815
-0.253796418517514
-0.257193100740684
-0.253668163198424
-0.254511513428234
-0.256294642080958
-0.252864412283399
-0.253652977238584
-0.255453666868023
-0.255459863904162
-0.253535110385184
-0.25283680884492
-0.255426059273611
-0.25449873666827
-0.25365042590939
-0.25537967670222
-0.253589192623438
-0.253627032161382
-0.25461124893457
-0.250995028946165
-0.255389614905832
-0.254653467296872
-0.253574964237385
-0.254512069891498
-0.255490046827832
-0.257214569985772
-0.250246283552234
-0.250907448806819
-0.254570232428571
-0.25547620926142
-0.255517044237696
-0.255400752177133
-0.255403979070361
-0.253574442748728
-0.251899913038447
-0.254541067420679
-0.254696616984015
-0.251919940768417
-0.254605268870528
-0.254474780268076
-0.252872306289615
-0.253811223858641
-0.25470226234251
-0.253701534478486
-0.251968565366821
-0.253648909443547
-0.255469590910805
-0.255316028531219
-0.257359773308417
-0.252788423671447
-0.256272401721356
-0.252867417328954
-0.256235845791058
-0.250106024638675
-0.255321697278084
-0.251902112480638
-0.254641887337725
-0.253714813944448
-0.252796026312563
-0.256405802229682
-0.257293321105894
-0.25734778050858
-0.254657328122837
-0.255402775396962
-0.251144785966202
-0.253804568122618
-0.252013154410154
-0.254623008894201
-0.254658725541884
-0.254577545701592
-0.255552366071724
-0.253779218009534
-0.252733266755643
-0.255524016922097
-0.256308279802755
-0.255504600168281
-0.256324368499653
-0.2538202906836
-0.253843701073332
-0.2572709803922
-0.255430912683952
-0.254542888259154
-0.25646711798662
-0.252785844833934
-0.257305869919219
-0.255555424370796
-0.25460486903737
-0.254633868599539
-0.251101827092165
-0.255421437606022
-0.255592085584734
-0.252866781615102
-0.256278494481353
-0.257210915211335
-0.254563765274764
-0.256353111257535
-0.255548884731037
-0.255511138152863
-0.255286836446793
-0.2563998069632
-0.256388205504744


==> figs/UniformSpiralBrain_cost_mean.txt <==
1
0.519039612035959
0.0488946315967221
-0.110243557795305
-0.200300205599808
-0.249963257609818
-0.285036629330248
-0.306836301486423
-0.322941529101539
-0.333546965021266
-0.350128972823625
-0.361142408597635
-0.3727863317888
-0.367971891695523
-0.380246370649821
-0.386283828115042
-0.389285541404773
-0.392436725823892
-0.393147473957404
-0.403198695235278
-0.404045908794478
-0.40637184871062
-0.402231895619862
-0.406604657177732
-0.410819700194429
-0.410115820810877
-0.415179047233333
-0.417565142122698
-0.415608994097962
-0.415928351840458
-0.420280160895627
-0.415838949079968
-0.41796249672977
-0.421447262010277
-0.423896432653233
-0.422436068216194
-0.426195423314432
-0.427029916035159
-0.424975903108898
-0.423399223702562
-0.425964071266624
-0.428713273190222
-0.429948603589354
-0.430058064600823
-0.42765120565266
-0.427126673199979
-0.430360366666007
-0.428889774938879
-0.431293853000738
-0.433187998867035
-0.431172568012454
-0.432728190258254
-0.434240962610802
-0.431507778495761
-0.434982792878945
-0.436157397713399
-0.43623102304866
-0.435144078968054
-0.432781869356072
-0.433609725227942
-0.436982357837589
-0.438009370339211
-0.436740531939693
-0.437845899694017
-0.436109452799995
-0.436109534696597
-0.43840935378246
-0.436509920945652
-0.437305616652788
-0.435873241032877
-0.438270809370926
-0.44088798246117
-0.439351584703135
-0.43923487072474
-0.438913556357089
-0.439394508945531
-0.439859989957911
-0.439245675479369
-0.441816263179763
-0.441009798415747
-0.441463339962358
-0.438662862690036
-0.441835234262459
-0.441197380485392
-0.440249736228952
-0.442905491206429
-0.442045937552709
-0.44011875889605
-0.441081275698989
-0.442196905623697
-0.444511240494041
-0.441599711331846
-0.443635310895318
-0.443304412946779
-0.443385123725574
-0.441188434401442
-0.444664831565648
-0.442846891856991
-0.44157371137093
-0.443135762125081
-0.443389155016228
-0.44347237106012
-0.4427420221614
-0.443734778709184
-0.442477672425177
-0.442798063910336
-0.444483831005416
-0.443707466387237
-0.445775983907696
-0.445302878408835
-0.444769009943121
-0.443183618826193
-0.445149173989714
-0.4432062282102
-0.444791827739372
-0.44272418074637
-0.444574967034246
-0.445891459913137
-0.444787800837615
-0.444248981089706
-0.444124327071098
-0.442925200016761
-0.445724726508155
-0.442685522952069
-0.445028131693265
-0.443935444946456
-0.44602044270035
-0.444147229087296
-0.443788113864537
-0.445439405719614
-0.445367059984679
-0.445243510775185
-0.44523053119863
-0.444628774540548
-0.444967037768123
-0.445808616001873
-0.444322669070253
-0.445097576000914
-0.446982056000201
-0.446687819770619
-0.444390305442626
-0.445392868886284
-0.446198410612871
-0.445030757251911
-0.447266841814056
-0.44843328361154
-0.446927911453464
-0.445818238993479
-0.446520313964266
-0.446998167512134
-0.446588320751193
-0.44771395882402
-0.447636189891731
-0.445850600691217
-0.44754758300154
-0.444560402206421
-0.446646948038279
-0.446765276113962
-0.446595967701858
-0.44541398492354
-0.448732311037632
-0.447595571847184
-0.447674126290086
-0.446885546016668
-0.44736964725858
-0.447495011141287
-0.446928695942353
-0.448399252196231
-0.447148425224242
-0.447402222045461
-0.447434101377323
-0.448121946739216
-0.445507890985761
-0.446769554264916
-0.446053520016822
-0.447588599612559
-0.448303875308255
-0.447186857715886
-0.448582942413663
-0.448596576418987
-0.448085187576769
-0.447177701282316
-0.447554869916268
-0.446808987699451
-0.44757629903288
-0.447972012296701
-0.44944980193371
-0.447373098799344
-0.447268750452176
-0.448119701155489
-0.448547447589898
-0.446140482724696
-0.448717955400344
-0.447379030214546
-0.449407582106859
-0.447244934447337
-0.448625131262977
-0.446484563115817
-0.449909233822929
-0.449675869596417
-0.449443044375544
-0.447781144418768
-0.449730118747745
-0.447487933866097
-0.449852430766622
-0.44815953529853
-0.447998310606698
-0.449226094483916
-0.447418792733786
-0.447959364172992
-0.447242945602547
-0.448185902770976
-0.447934523682224
-0.449852785186262
-0.448098978611462
-0.448251551024165
-0.447779704252888
-0.448671841578241
-0.44759388734443
-0.449091264058975
-0.448311376038606
-0.448725262747455
-0.449265313775566
-0.449242282834048
-0.447719549541139
-0.449300162289056
-0.44632335359334
-0.449143771216154
-0.448525689975426
-0.448432667811934
-0.449722898721743
-0.447959380524773
-0.448483124358535
-0.449023799637223
-0.448474224218645
-0.44842143596554
-0.449381873663683
-0.448212230450006
-0.448721925050455
-0.449393516502634
-0.448122358029877
-0.448553599570375
-0.448437054914746
-0.446646242819187
-0.448383392189387
-0.448931338834365
-0.449167560275066
-0.44951950798311
-0.450260890838039
-0.448145892137949
-0.449745218523011
-0.447546650412812
-0.449124395398628
-0.448867498821659
-0.44936755815267
-0.449475562685427
-0.44831210156891
-0.449177971618924
-0.448932441702334
-0.450303908609498
-0.450148848315591
-0.450013406086394
-0.450548668548955
-0.449326102567432
-0.449934728439232
-0.448899007190582
-0.44801070888443
-0.449749641968003
-0.448211231016663
-0.448896952151893
-0.449410009280267
-0.449960738277607
-0.450522273327083
-0.449908487398735
-0.449121422874567
-0.449160204559434
-0.449128556328885
-0.450346273709289
-0.449151658329876
-0.450062765360418
-0.449347789124829
-0.45025883025575
-0.448862976221273
-0.449781321320994
-0.451280983009409
-0.450758373952577
-0.44963176509522
-0.449711250205946
-0.449776090105025
-0.451160908907023
-0.450583734584323
-0.450234488994312
-0.449189724291771
-0.451125002267083
-0.450423304316589
-0.449318712679
-0.449587190016551
-0.449718235915848
-0.451663081810337
-0.450414540205416
-0.450169628539369


==> figs/UniformSpiralBrain_cost_min.txt <==
1
0.44505278937919
-0.0567682643220567
-0.21970540816073
-0.332050162472703
-0.405330522251435
-0.443092847731422
-0.464058588950485
-0.451090928343241
-0.489868357702097
-0.490354817853236
-0.49412313533338
-0.52694570383278
-0.528498436355506
-0.541641404067429
-0.544566696779588
-0.546354295567532
-0.546161688396802
-0.554939280442536
-0.557758466399891
-0.553839664243069
-0.55614434515319
-0.561899816452535
-0.569762394615484
-0.578731514778463
-0.577768130420219
-0.567691045839319
-0.566447052103493
-0.572240004780372
-0.568081851160782
-0.579428593825095
-0.574107895924946
-0.576327557734994
-0.575705741630278
-0.587985882265759
-0.579654571809679
-0.581148331924065
-0.593418338811914
-0.578417666561293
-0.584282106970691
-0.584822454558616
-0.592984085728017
-0.58745555208593
-0.589720095299043
-0.585653471253083
-0.591249643228276
-0.594686844679865
-0.59234100249042
-0.600154133309003
-0.588150799384548
-0.599168530583677
-0.58773254461467
-0.601192501025895
-0.592270236354306
-0.592437259792696
-0.594632062079736
-0.601370650738944
-0.588110270562242
-0.593525035360194
-0.592652708620862
-0.596847931717773
-0.600088215139046
-0.600613361570087
-0.601574446937435
-0.593738378339942
-0.599187767857219
-0.599826139557755
-0.596930413922021
-0.596983565070039
-0.595908330270639
-0.59952705361128
-0.607103477335636
-0.604848247753525
-0.597399865327134
-0.601713463131589
-0.602641634818933
-0.593623526115998
-0.599103048601313
-0.604956967264727
-0.59931103957686
-0.599723277630854
-0.599768722526778
-0.607552165260397
-0.605082545771212
-0.6015398025569
-0.607380806332366
-0.606340563946909
-0.598378753470696
-0.597281106733386
-0.606265689731537
-0.604257430738139
-0.600696839556813
-0.608425619713641
-0.604751743593829
-0.606165209295512
-0.601731634758964
-0.608491707295551
-0.606476051232231
-0.6032754811428
-0.607189671524999
-0.605236000961215
-0.603880480273252
-0.60532024050929
-0.604204605563565
-0.604346258672993
-0.608402138531432
-0.608454888316615
-0.60959023951552
-0.607380269525638
-0.608638410637443
-0.605239500956503
-0.609820496190694
-0.608667080194607
-0.609762080078953
-0.605202814123174
-0.604132526024331
-0.611635109781516
-0.607397711075301
-0.609664139108846
-0.608657421057456
-0.605077363178965
-0.604147293692221
-0.607433648255378
-0.605318539579001
-0.606337303184431
-0.608514205502911
-0.608734218473313
-0.605384182620518
-0.604172216439513
-0.607701273009827
-0.60990527310235
-0.606560040196252
-0.613067591171902
-0.606424717782386
-0.605231403793285
-0.602076386586514
-0.607813488318499
-0.609817251448461
-0.610935244240207
-0.60993498054868
-0.60545062958708
-0.608781289509823
-0.606541561357111
-0.607429299658263
-0.607662218392783
-0.611012100725365
-0.608488822623327
-0.605426215032815
-0.611089394426153
-0.609797941484125
-0.612049553317861
-0.612095305339881
-0.61089761384012
-0.609859240554694
-0.60631912624553
-0.60758400361355
-0.608637992826013
-0.611129487446381
-0.612096207399639
-0.611070879477208
-0.61316330262929
-0.61530499420444
-0.611625847252527
-0.60992929674549
-0.606546860845748
-0.608706260446356
-0.609633859431341
-0.615419472779717
-0.610015238637404
-0.606652090213685
-0.607741024122034
-0.614425690691037
-0.607758047431919
-0.6099077609094
-0.603091321396108
-0.60886225891458
-0.612034556911706
-0.61203937579298
-0.612087658628272
-0.612000236491377
-0.611064018185976
-0.612187740614234
-0.606728423556442
-0.61109961842688
-0.611088067230201
-0.61088270802974
-0.61104483231429
-0.610860217918172
-0.608873984877572
-0.60765051586047
-0.614277362022422
-0.608671625917843
-0.608953333667444
-0.61099849555331
-0.609981064198348
-0.60892991211139
-0.613280815541864
-0.611170185509301
-0.615556229690911
-0.613414153886879
-0.612101101670302
-0.61114205297304
-0.614405264021354
-0.608850968196813
-0.616793774078556
-0.611189637171423
-0.613231236651579
-0.61209814996149
-0.612157596808971
-0.61222812358377
-0.61213801719906
-0.61346518252371
-0.609950053586435
-0.615449577819412
-0.607729624560834
-0.610046694774914
-0.610086639629289
-0.608845030082936
-0.611028767520535
-0.613281511094661
-0.606656415508624
-0.609922270497132
-0.612144507583058
-0.614363158789759
-0.607581636686532
-0.614420019010119
-0.608982048201233
-0.615419574298385
-0.612208567404539
-0.606553171922933
-0.61456835950116
-0.608772840415223
-0.611077536231883
-0.613395529323473
-0.610936051720547
-0.611134197141541
-0.609862618042222
-0.608844267836229
-0.61202099560257
-0.613303261747679
-0.604626885270197
-0.609000043862917
-0.614442499612343
-0.609963703092591
-0.611115290424775
-0.606758394908473
-0.615344101508386
-0.614479678575619
-0.612193101999274
-0.610100334369079
-0.612164441651609
-0.608951330151557
-0.611268251600095
-0.614265410405276
-0.613325547579699
-0.6145705563737
-0.613182399747101
-0.612387684714714
-0.614485660466744
-0.613282342434031
-0.613440247097293
-0.613257017681381
-0.61445142443113
-0.612300689084728
-0.612096718334099
-0.611037293332406
-0.608856666692366
-0.616546223676893
-0.611253785318429
-0.612173286840352
-0.613330179915066
-0.614485201019811
-0.616640941622053
-0.613414012488936
-0.61337762695616
-0.612172292814104
-0.611187524212415
-0.61438705264321
-0.61096003702647
-0.612211699790879
-0.60884759058078
-0.615568836938744
-0.609107585800407
-0.615463804696929
-0.616625133966089
-0.612186999613628
-0.614435008220012
-0.613497006398673
-0.614533685992907
-0.613359206843642
-0.615447029743683
-0.614358321061139
-0.611145866391152
-0.6155223628063
-0.615563704548977
-0.607784249657105
-0.610009543654311
-0.610123067354422
-0.61549510769974
-0.61009723068211
-0.613345421807922


==> figs_SM/Tables/CartesianBrainCompTable.csv <==
Var1	Var2_1	Var2_2	Var2_3	Var2_4	Var2_5
GD_time	7.68788817897439	7.771200905554	7.09562667598948	1.15853218315169	7.7245495445095
GD_PSNR	33.69457268321	34.1115137085124	33.7115654724463	28.7591513892456	32.5890364258465
GD_iter	500	500	432	33	500
ISTA_time	11.7868672041222	11.7731917477213	5.46474155271426	0.366253546904773	11.8449785672128
ISTA_PSNR	33.6971833187393	34.1141996562092	33.7156060634198	28.9922925137413	32.5922280965617
ISTA_iter	251	251	114	8	251
FISTA_time	1.7237941659987	1.74629111355171	1.20085748098791	0.221644592005759	1.71521319728345
FISTA_PSNR	33.7067889729345	34.1361026747741	33.7619652547595	28.7745514089656	32.5981773097004
FISTA_iter	38	38	26	5	38
QNP_time	0.157324987929314	0.161823089700192	0.0818332033231854	0.0781436944380403	0.161869117990136
QNP_PSNR	34.200522223693	34.6501923565555	33.7178164422803	31.8159780574314	33.2147729185403
QNP_iter	4	4	2	2	4


==> figs_SM/Tables/RadialBrainCompTable.csv <==
Var1	Var2_1	Var2_2	Var2_3	Var2_4	Var2_5
GD_time	27.5597402146086	26.4429160705768	26.5075525790453	26.8498384254053	26.644923731219
GD_PSNR	34.842300871714	32.3977964117622	33.6130706193647	32.1349996829749	31.8313840129537
GD_iter	501	501	501	501	501
ISTA_time	122.23450523708	121.234030534048	117.088400966022	124.889944919385	124.056611095555
ISTA_PSNR	34.8440772828576	32.4021385048482	33.6157340810219	32.1380025782324	31.8339699877771
ISTA_iter	251	251	251	251	251
FISTA_time	19.039685046766	18.8031239551492	18.2723581236787	20.0101443943568	19.5223884121515
FISTA_PSNR	34.9705547674666	32.5043543944107	33.7319755745611	32.1733060591534	31.9294787892797
FISTA_iter	39	39	39	40	39
QNP_time	1.73332179803401	1.76919625420123	1.66238740924746	1.76081567257643	1.76114230044186
QNP_PSNR	36.1587102700324	34.0336516852932	35.1308032862553	33.5536328097415	32.98039748505
QNP_iter	4	4	4	4	4


==> figs_SM/Tables/RadialKneeCompTable.csv <==
Var1	Var2_1	Var2_2	Var2_3	Var2_4	Var2_5
GD_time	27.4278229624033	26.7253963821568	27.0113513530232	26.8456488680094	27.0362233226188
GD_PSNR	34.9537257544594	37.0240055234653	35.4784063084381	34.8784023370265	38.512424423405
GD_iter	501	501	501	501	501
ISTA_time	120.702423424926	118.411808683537	119.915427036118	130.616776507813	119.620806591585
ISTA_PSNR	34.9563220505563	37.0253098499722	35.4800335916069	34.8795473599531	38.5276634129241
ISTA_iter	251	251	251	251	252
FISTA_time	18.7229802748188	18.7037509819493	18.7777482769452	20.6700771139003	19.0794286173768
FISTA_PSNR	35.0488980138511	37.1075446169188	35.613115011474	34.9379862145273	38.5441037475912
FISTA_iter	39	39	40	40	40
QNP_time	2.71789035294205	1.78203760460019	2.40387596189976	2.27678322326392	1.79129503015429
QNP_PSNR	35.756372161699	37.2736971297409	36.0991390209027	35.8098017100362	38.5328266887953
QNP_iter	6	4	5	5	4


==> figs_SM/Tables/SpiralBrainCompTable.csv <==
Var1	Var2_1	Var2_2	Var2_3	Var2_4	Var2_5
GD_time	27.8669292363338	27.1473657591268	26.4605673030019	28.2903295522556	26.7821997758001
GD_PSNR	31.6489824531	31.6516326859621	31.2975334590137	30.1583885323726	29.067998559163
GD_iter	501	501	501	501	501
ISTA_time	131.254412918817	126.134749106131	125.058021027595	127.276389641687	134.709327496123
ISTA_PSNR	31.6535370533835	31.655588911156	31.301918424869	30.1629067356864	29.0720366487316
ISTA_iter	251	251	251	251	251
FISTA_time	19.6938969017938	19.0895210853778	18.7542844852433	20.0417296215892	20.554044555407
FISTA_PSNR	31.7648711224418	31.6659929879704	31.3081811213384	30.1808364239409	29.0869022519913
FISTA_iter	40	39	39	39	39
QNP_time	1.8441427485086	1.80649696290493	1.84943528147414	1.88257253915071	1.86250101402402
QNP_PSNR	33.1039234446723	32.9264469309651	32.8673501817052	31.7241438341592	30.4477732050474
QNP_iter	4	4	4	4	4


==> figs_SM/Tables/SpiralKneeCompTable.csv <==
Var1	Var2_1	Var2_2	Var2_3	Var2_4	Var2_5
GD_time	28.0288103464991	26.9745149132796	26.5462313289754	27.2770803398453	26.8899993496016
GD_PSNR	28.7336408603624	31.3736691556923	30.3839094562903	30.0427725620036	29.0546156110164
GD_iter	501	501	501	501	501
ISTA_time	125.262730191927	117.467131665442	115.97454828443	119.198025922291	133.444866752718
ISTA_PSNR	28.7384631918035	31.3777449385993	30.3883475597471	30.0485333853822	29.0583797019066
ISTA_iter	251	251	251	251	251
FISTA_time	19.4595673657022	17.8134226961993	17.9788372744806	18.345037794672	20.1812605988234
FISTA_PSNR	28.7684546576621	31.420101644574	30.3997840705576	30.2002063322696	29.1834623851402
FISTA_iter	39	39	39	40	39
QNP_time	1.87055058823898	1.70617668796331	1.60031734360382	2.73977236030623	1.82858037902042
QNP_PSNR	28.9411892380867	32.0043751469485	30.7165521960796	30.8118830056059	29.4298586903178
QNP_iter	4	4	4	6	4

